A systematic search for conformal field theories in very small spaces

Groundstates of 1+1d conformal field theories (CFTs) satisfy a local entropic condition called the vector fixed point equation. This condition is surprisingly well satisfied by groundstates of quantum critical lattice models even at small system sizes. We perform a search in the space of states of very small systems (four qubits and four qutrits) and examine the states that satisfy this condition. By reconstructing a local Hamiltonian from each state, we are able to identify many of these solutions with known CFTs; others are gapped fixed points, or involve large relevant perturbations, and others are CFTs we have not yet identified. These ideas are also useful for identifying continuous quantum phase transitions in a given family of Hamiltonians, and for identifying the nature of the critical theory in small systems.

==> CFT-search-qutrits-4-gauge-fix-1.csv <==
ps,CCs,errs,xsf
0,0.5136007438584399,9.608998383171993e-9,"[0.0005187269792980391, 0.1248728846110123, 0.7800522362976726, -4.0159613831778066e-12, 8.407834785034833e-11, 9.496467958152364e-12, -5.3847356133073265e-12, -7.62823959042447e-10, -2.4643300836389585e-11, -0.01296371522964336, 0.029750283353395142, -0.5301728627043574, 0.006445692210613596, 0.00746675927881408, -0.2905700139298333, -1.761677215991242e-10, 8.901028643914183e-11, -5.304799961006313e-10, -4.860765183585178e-10, -0.06804545613578923, 0.06804545612923608, 4.917810286465497e-12, -1.660919395892699e-9, 1.3874851193279006e-11]"
0,0.5244478290916487,9.976760233433206e-9,"[2.8595199140402868e-5, 0.11232372890556575, 0.8004641699121162, -1.2170066337436209e-11, -0.00024782357823187275, -7.884013219485703e-10, -4.105784820813695e-11, 0.012177535813149684, -3.55035539206367e-11, -0.0027273376632416784, 0.00374375897058677, -0.5117946850056649, -0.00041144068268702096, 0.0013165450651432399, 0.2892744825893077, -2.0779029753530453e-10, -2.077704539902705e-10, 0.008459737461424088, 0.0084597374614241, 1.5481971940841856e-12, 1.6398241268267857e-12, -1.613901606223909e-10, -0.026685597791102036, 4.1110180381088205e-10]"
1,0.5263919432813506,5.593719463306851e-6,"[1.4729595725306226e-9, -0.11036155267997522, -0.8015241545454914, 4.078171067830124e-11, 1.2559186108162022e-11, 1.9187452189259596e-8, 5.745707338715389e-10, -7.54253199166144e-6, -2.157644778783247e-10, -3.1628144904174633e-9, -4.753499544582199e-9, -0.5110255640054507, -4.1450573743662355e-9, -4.967196589629023e-9, 0.29022789224930384, -5.036848109673691e-11, -5.036792143371686e-11, 1.7463682322041423e-5, 1.7463682321859317e-5, -7.190538919547682e-9, -7.190538832570245e-9, -6.121481610147401e-11, 1.4028052604942776e-5, -7.586922856065229e-9]"
1,0.6377564830876674,4.616774815951914e-6,"[0.31403251393250997, 0.24514321468245398, 0.2451433005887717, 4.199653760810573e-6, -1.1555115454779482e-8, 4.8518515321226106e-5, -1.2704347049192622e-6, 1.1183900111952393e-8, 1.2704349287760743e-6, 0.32427680018909677, -0.32427687390771676, -0.49028649295991733, -6.918947062531791e-9, 1.961799941219614e-8, 0.3466848885627887, 0.3242759875923638, -0.3242776690603132, -8.334996966384669e-5, 8.333516281169311e-5, 3.482006679394718e-5, 3.482805177770217e-5, -6.377765112744923e-12, 3.3750924840627746e-9, -0.00011816662999749262]"
0,0.7413807448019856,9.749818961335062e-9,"[0.030106574471766716, 0.1963886112870083, 0.7128783043100946, -1.5007230155501753e-11, 0.015231205553696253, 3.4059546890287585e-11, 7.813405755516427e-12, -0.14088788383086964, 7.929269350546612e-11, -0.12789749443116805, 0.2158299721608256, -0.44326220432832064, -0.07333326716206079, 0.11024258315466767, -0.2546449813473516, -4.578941231068914e-12, -4.575864257406416e-12, -0.15782861775597834, -0.1578286177559784, -9.328007224267603e-12, -9.122758692611672e-12, -4.309916239666763e-12, -0.2015725940856838, -4.632773879551801e-12]"
0,0.8447461455797829,9.76247291921767e-9,"[0.10128534164381038, 0.10128535154993837, 0.7288879887706994, -1.7401681586438907e-6, -0.13333849888855426, 1.7402439771273407e-6, 8.094931799525538e-7, -1.1378878032195427e-9, -2.3089941097460316e-12, -0.07166109803578052, 0.37838463563426167, -0.37838469776880757, 0.041894994544894884, 0.2047532838787954, 0.20475332802001284, 8.090511264462938e-7, 8.099533861799764e-7, -0.13333848155738495, -0.13333848155738048, -4.592380702149826e-6, -4.596248343212883e-6, -8.094716227449057e-7, 0.13333848719258357, 2.511272367501207e-12]"
1,1.0997024918653502,1.6754500616105023e-6,"[-8.57837523755613e-11, 3.1637697491539698e-6, 6.969064518885874e-8, 1.6168512432750227e-6, 8.56226738253927e-9, -1.4456733169166407e-8, 2.7915386006690316e-8, -1.1815269160905131e-8, 0.926646013812479, 1.0121967955490554e-9, 6.081281241552675e-6, -4.852348463964229e-8, -3.0854211095738813e-9, 4.093104391298634e-6, -3.423947527650097e-8, -5.859970477168556e-9, -5.859970538673317e-9, 0.17722246988197726, 0.17722246988197743, 1.3192460140011937e-8, 1.3192459124052178e-8, -3.969353923604135e-9, 0.28019913875124236, 7.749623915230646e-9]"
1,1.1323312528381881,5.307306561790676e-6,"[-2.6851854421645644e-11, -6.98859137831847e-11, 8.122989353585492e-9, 1.096483690906639e-13, -2.719946641086878e-9, 1.0617545884575078e-11, -1.0883271523803687e-8, 1.4360961100011898e-13, -0.9999999994738289, -2.476730393794367e-10, -1.676761900092527e-9, -5.439338003071021e-9, -2.1282174027671776e-10, -1.1981229763839361e-9, -3.7952560608980425e-9, 8.872027539979934e-9, 8.86413295520757e-9, 1.3345968503523306e-5, 1.3345975964380577e-5, -2.7331331484151373e-6, 2.733073009220749e-6, 7.443589573824675e-10, 2.6099281434798835e-5, 5.98393881562573e-11]"
0,1.146198836742042,9.954200148114426e-9,"[0.008991577356047973, 0.49014626811453826, 0.6291462289878587, -1.578169375185269e-12, 2.4304670629886805e-13, -4.914278240155123e-13, -5.731732413698863e-13, 5.766011347530287e-14, 6.219649522719335e-13, 0.09275854251563323, -0.09730036536057028, -0.5246472617953293, 0.005225136808464915, 0.04278029172295821, -0.05822888928279414, 2.732047691453714e-12, -3.0456020811976163e-12, 0.1806605841910317, -0.18066058419094982, -1.2239690653145757e-12, -2.1095774850084873e-12, -1.0352380856104142e-13, 9.221883855108613e-15, 5.53282775829628e-12]"
0,1.1466968507546191,9.755959775052906e-9,"[0.011833352784294834, 0.4395415954836368, 0.4648352298946656, 3.4331549638699046e-12, 1.196938046575517e-12, -3.4291058564497257e-12, -2.369985310654605e-11, 4.62089263643885e-12, 2.6628883614242517e-11, 0.0460139104777165, -0.11851091286157517, -0.7143083699934267, 6.524033858260256e-13, -1.7461998848946009e-12, -2.7259081842060937e-13, -3.3788908503566344e-8, 3.3788573792854806e-8, 6.856869852774737e-8, -6.857425997134957e-8, -1.3139290718066255e-12, -1.3343119741598132e-12, -6.109954247162859e-11, 3.724688155375128e-11, -0.2533629862133413]"
1,1.1513932389418295,4.761714950197393e-6,"[5.579543432012928e-7, -1.0002232843734892e-9, -5.178555752680672e-6, 3.232082898513753e-10, 2.0923801711707686e-7, 4.6190179823614243e-10, 8.196135596509946e-6, -4.511621769731004e-7, 0.9409367831014627, 1.756985951827974e-7, 2.460013103051373e-6, 2.6254287003235812e-6, -8.594235007273953e-8, 1.7540722805775754e-6, 3.295030471770639e-6, 0.0620926037934027, 0.062092604437373966, 7.753747759439313e-7, 1.442988073062481e-6, 0.2304914141540556, -0.23049141361240433, -0.025969277161250998, 2.6073184279821305e-6, -4.07189884060455e-10]"
0,1.1535134190845318,9.98197630268642e-9,"[0.036619967985864144, 0.38283352588410446, 0.6411262281389551, -5.071432843633066e-12, 3.4055174180722778e-15, -3.6600591265909503e-13, 6.90921896035439e-13, 1.1662324178554769e-15, -5.857053086160078e-13, -0.15352208259141836, -0.23654784192009135, 0.483853999396492, -1.542873658099676e-13, 0.1190319016206248, 7.594024664969543e-13, -2.001181308809251e-12, 1.8409351262469433e-12, -0.2379573820041257, 0.23795738200412542, -3.171207966150197e-13, -4.84893143331923e-13, 1.04568886862439e-13, -3.098289002169886e-15, 5.671304552391466e-13]"
0,1.1571531231142205,9.758870034825091e-9,"[0.010264186005023714, 0.5606925742422771, 0.6148559530263065, -0.010209359863227251, 1.6426345684699439e-12, -0.06643534011559762, -1.0615720821595485e-11, 3.517044065668716e-12, 1.0187951316622223e-11, 0.07905295958011593, -0.08113019394734705, -0.4741133478472744, 0.0031935042340872372, 0.03093581329586018, 0.1305856808300254, -0.0361432690344142, 0.036143269028891145, -0.11697975001242603, 0.11697975002213994, -0.06744299760405817, -0.06744299759665312, -1.0495300964066779e-12, -2.710147787993964e-12, 0.09077254728235781]"
0,1.1709033051155076,9.763977366159484e-9,"[0.0011299406501079536, -0.5992452536959063, -0.599245278576576, -2.3995617642600023e-11, 2.685760451809876e-11, -0.05354648149345877, -0.0001640027555076405, -0.05355568306346711, 0.00016400278039030723, 2.7172736311090034e-6, -2.717322551987917e-6, 0.47837469168599855, -0.012384712804401184, -0.012384712429763911, -0.17093680559744245, -0.015789943361337894, -0.01578994291710631, -0.05355568352575346, -0.05355568463828296, -0.05354648108131549, -0.05354647996691322, -5.687357460954829e-12, 0.0535556844371103, 0.053546480037922936]"
0,1.1711961955678734,9.75991496700882e-9,"[0.0014157938904406412, 0.5825913286703371, 0.6087359999922375, 0.0012170162043052975, -3.1535021313348026e-12, 0.05071918164719105, 1.0113924188764885e-9, 9.956590171704578e-11, -1.0596123023301805e-9, 0.0416120206307219, -0.03390994887696979, -0.492978690430821, 0.010209300075104517, -0.0004285836501421081, -0.14325202485722102, -0.0006293167153157606, 0.000629316813410906, -0.08046071561614193, 0.0804607156467893, 0.050461731313131065, 0.05046173092114686, 3.272297208666711e-11, 9.258564916147335e-12, 0.05362365746354565]"
0,1.1738440884524592,9.980968094593779e-9,"[0.00013559880986457, 0.07622552289960152, 0.08279949238334255, 7.594490273632163e-12, -3.0285951457842585e-12, 4.187933137511232e-12, -2.0038203076871136e-5, 1.4999927660440096e-12, 2.0258768613629308e-5, 0.0055712610692995376, -0.0053019521936028555, -0.5132792099406216, -0.0038842039986696415, -0.00870690211752707, -0.8383774291717871, -1.1617202631285888e-7, -1.1617376434756819e-7, -9.16464252967683e-7, 9.164634499229739e-7, 0.102106773972787, -0.10210677398587495, -4.8157242143161376e-8, 7.282421175952617e-13, 6.255714808873067e-12]"
0,1.178279797301174,9.95471251310703e-9,"[1.3306112423927185e-6, 0.005451271264224478, 0.005834117878760234, 2.794175927127548e-5, -7.799110133294821e-5, 0.002066248788926039, -0.11685302552325899, -0.09121281973550738, 0.11757648792235814, 7.054039499219581e-5, 0.005768651926828651, 0.6905978176819823, 4.767053157311221e-5, 0.005722536010830091, 0.6922640091490336, -0.0007738589844747579, -0.0014169600368300478, -0.005051231886093644, 0.0038781132191169614, -0.057977818611888776, 0.06693073091921374, -0.000686902092648538, 0.0024230290900862234, 0.004673466882873819]"
0,1.1793645126372994,9.978971896398708e-9,"[0.0001543650109062298, 0.0992235872721188, 0.10306377127709199, -2.131465214491443e-9, 0.0016708225563208555, -3.839475838647882e-8, -2.4135175188279125e-6, 0.04441458470134066, 2.4112755710078424e-6, -0.0015068385108143868, 0.007696435958892731, 0.49707681192704595, 0.0017889930513395398, 0.007803054356718206, 0.8467506830495884, -0.010173028600080783, 0.010173002391566028, 0.03893386473725862, 0.03893404244335488, -0.06467332177199461, 0.06467321466171166, -8.799115299309152e-9, -0.041898075102211274, 3.629111506293565e-8]"
0,1.1809762993026933,9.764826797501135e-9,"[0.00025404999104935045, -0.10040502028053488, -0.10334967052143221, 1.7583786365930454e-8, 0.0015254042663434783, 4.228325519743346e-7, 2.7570121115060335e-5, -0.04023336493925425, -2.7695547163235566e-5, -0.0079551416557199, -0.00270015071628752, 0.49721111903826865, 0.005565714839445943, -0.0003951623034528837, 0.8474887734251921, 0.009825450641569559, -0.009825313834309509, 0.03834790124560021, 0.038349320441460395, 0.06078344508480201, -0.06078433045985698, -9.859817113833956e-8, -0.03917989677795836, -1.3595487900310607e-6]"
0,1.1823330509768792,9.979341040580778e-9,"[7.111268353357149e-5, -0.10060521592999903, -0.10339018464163291, -7.58612451629199e-9, 0.0005348929169222617, -5.766618047127817e-7, 2.2888818948480792e-8, -0.042671975428744555, -2.481377604601597e-8, -0.006855090712866337, -0.0031915115427336937, 0.4964849253732153, -0.001657384137532448, -0.006728135178645338, -0.8485234159328486, -0.0008084651532241023, 0.0008084684126570564, 0.03689199918065823, 0.036892015869114135, 0.057516910352320275, -0.057515588536180884, -2.8361855457911054e-9, 0.03786587865929442, 6.45789322403881e-7]"
0,1.1827237427500281,9.979105018936022e-9,"[1.610786923723694e-5, 0.5926592086339227, 0.6063635939587059, 3.836549560677486e-10, 0.00040186677757980856, 1.7613946050896708e-7, -1.78226572227761e-6, 0.03879688979215514, 1.7782422590836283e-6, 0.0036076272701473094, 0.0013082625137354098, -0.49732500140409286, 0.0017257829648235298, 0.006677055805193758, 0.14617945049713624, 3.6629767112052393e-8, 3.846859451527638e-8, 0.0964274994113648, -0.015313609985564587, 4.995247845115961e-7, -2.0652273899801763e-7, -2.9695267150745433e-8, -0.035738605640397894, -2.3752186159274053e-7]"
1,1.186699710641787,5.265815308782986e-6,"[1.8872357565356972e-10, -1.511350065073003e-10, -2.2946610958144082e-10, -2.883571393331625e-10, 4.739717781231154e-17, -1.0234669764941827e-10, 1.402877080425742e-17, 6.014227907551781e-18, 5.911363841314577e-17, 1.5064589764469707e-10, 0.008613135588997171, 0.5691291699203689, 9.852047828129234e-11, -0.013294030376460413, -0.8041225379245602, -1.709028439208271e-17, 4.898751936093197e-17, 2.4709237724333415e-16, 3.857477429830002e-17, -0.12088840845841296, 0.12088840845830447, -9.63578278097946e-19, -4.9605937583345606e-17, -5.457819859695075e-14]"
1,1.2103026927457565,4.151181593504815e-6,"[1.3010303946307468e-7, 0.6034236289273562, 0.6034542376121085, -2.8615317858186896e-6, 8.572203355150891e-17, 0.0014800897810490102, 9.097169586287654e-13, 7.265443564331837e-15, -9.096765083819328e-13, 7.667708063027576e-5, -0.0005065825902538849, -0.5003794412403966, 1.741090540068706e-5, -0.00019220365820520752, 0.14574877704207134, 1.8681728507722474e-16, 2.2332319942351767e-16, -4.082955084226733e-15, -4.049461112218182e-15, 0.0035397862047496244, 0.0035397862047496812, 8.401419427217697e-17, -8.099707716736421e-16, 0.008547826473521208]"
1,1.2105124399963,5.318040270125728e-6,"[1.690792874376297e-5, 3.0346123207898576e-10, 3.0404336956795156e-10, -2.7225810532377544e-16, -1.7936129629606487e-16, 4.806335011430326e-17, 1.1200354932422428e-5, 1.361961201889123e-16, -1.1200354932152416e-5, 7.773322933173082e-12, 8.251487132703659e-7, 0.7071067804737231, -8.021634334511696e-17, -2.8300580438260855e-15, -0.707106781519334, 2.2306256343747905e-11, 2.2306607308953007e-11, 1.3803387582886524e-16, 1.7041620934223294e-16, -4.4859196523893166e-17, -4.708779632107406e-17, -1.1965008629373096e-17, -2.544395801014727e-16, 1.6533089212773122e-16]"
0,1.238727072439648,9.992777703984432e-9,"[2.7903390304373e-5, 0.5753978833871803, 0.5758974425378939, -0.00011720562469688583, -2.108573129480616e-9, 0.024822574064229525, 2.6648696846294963e-7, 5.680690554411136e-8, -2.668314733793993e-7, 0.0046541804806651725, -0.0064969604181704275, -0.5778620483876766, 0.0018837401616891548, -0.0027642162876611327, 0.012179409978641292, 1.299771962042707e-8, 1.2997719615703556e-8, 4.1489165302873834e-8, 4.148916530179884e-8, 0.025095490630960896, 0.025095490630960914, 1.4393923439652514e-8, -1.5424878994125048e-7, 0.0351528550648532]"
0,1.239059875364578,9.987617230622198e-9,"[2.445394111064125e-5, -0.032523001590841344, -0.032523001903478684, -3.865650396420625e-10, -4.382089859954635e-10, 0.026259072113748897, -0.29127077166649346, -0.0034678608707052554, 0.2912707728977918, -0.0032349804118693487, 0.0032350123772145064, -0.5026159733889539, -0.002055170850099952, -0.0020551906883504566, -0.7568006235616819, 0.0008695884461665575, 0.000869588447109889, -0.003467767970738429, -0.00346776796347374, 0.026259275398354175, 0.026259275411431325, 5.449468796665225e-11, 0.0034678211970448564, -0.0262593046065907]"
1,1.2451124978355983,3.3287619400634963e-6,"[1.553281594727163e-6, -0.030841264622861898, -0.030841264622783093, 7.701525293352246e-16, -5.33274767041049e-17, -5.407029703074413e-17, -0.2596538374746693, -3.497447496930026e-18, 0.2596538374746945, 3.059984537529277e-9, 2.4764352854548615e-7, -0.5156677399432612, -4.492601550726766e-12, -4.588596650477549e-13, -0.7728804462150702, 2.905114877668949e-8, 2.905133183479625e-8, -7.98685847552937e-18, -3.142962533546917e-17, 4.6806729022338876e-17, 9.75952665730703e-17, 6.14584940370159e-13, 8.336969180788649e-17, -3.065252968711547e-17]"
0,1.2619677832962108,9.727615140892083e-9,"[0.08375695388315345, 0.014609057852398083, 0.21802712623246148, 0.10614948649091474, 0.09980135367329157, 0.02704075323171614, 0.08859276848593176, -0.1556732861412664, 0.8729220346285052, 0.0636132090459412, 0.16592973298315136, -0.15704139643862514, 0.03666966214163879, 0.0838915866887831, -0.1100614104012614, 0.07632732397640773, 0.07632732397616732, 0.0982889623965943, 0.0982889623967379, 0.03388396089064208, 0.03388396088887807, 0.050234471232429384, 0.12812774259977178, 0.015926224372511136]"
0,1.2954363403385356,9.74795492432335e-9,"[0.1305766020386611, 0.5452773333741121, 0.6109074862939727, 2.4341487388459983e-11, 0.1632063021640954, 4.0388202995628824e-12, -3.1241779689133e-12, -0.0008047537481230436, 3.273453507739112e-12, -0.038203603208607426, 0.18812626465667082, -0.43480542600347827, 0.017031409426311865, 0.09118154423028056, 0.14250985774504868, 3.0230075660402e-12, -4.099779505421493e-12, 0.11372548945564506, 0.11372548945564499, 1.3931090294366084e-11, -2.5832692983565908e-11, -3.0014532461432895e-11, -0.07134800344978862, 6.787151177421307e-13]"
0,1.5023737601070424,9.76092913184791e-9,"[0.1520458356799788, 0.5257215881050699, 0.390728840662778, 2.2914643792262704e-8, -3.8576323186029936e-13, -4.6771445059188626e-8, 4.692103961646058e-11, 1.2957667666669534e-12, -4.5053711406255714e-11, 0.10628664041801958, -0.4260361401509437, -0.476456575309268, -1.2834280598378272e-12, -0.2799011383101222, 0.22286922330856768, 8.473997732941174e-12, 8.474191553081179e-12, -2.68570773186409e-13, -2.686063218019975e-13, -2.1362305018830844e-8, -2.1362304974979207e-8, 1.8990239751723458e-11, 1.3175678052170185e-13, -1.0813961084074819e-7]"
0,1.5067404426852058,9.757603996886016e-9,"[0.11363825360161633, 0.5235669177869676, 0.4754096202552825, 5.079962319907963e-11, -3.309571895175618e-13, -5.823653608842659e-12, 1.4379565967228192e-12, -3.4893081642742454e-13, -1.2699438678372278e-12, -0.08613093192557723, 0.39660247984487795, -0.47390311004770846, -5.0389289274048697e-14, -0.24583394947489814, -0.19292270474303017, -8.927810480855532e-13, -8.927440513332104e-13, -5.179505691959935e-13, -5.170371877307402e-13, -1.7664069357778188e-11, -1.7663928825449323e-11, -1.3260279368895013e-12, -4.755946882558206e-13, 6.941528742014026e-13]"
0,1.5437982263878218,9.755028364894448e-9,"[0.029649261512729123, -0.18124996879568925, -0.0416617465360637, 0.0657919557975836, 0.14300523697363093, 0.2657816798958518, -0.39752596958137765, 0.43049142609790936, 0.6482598464831311, -0.12311754743874156, 0.16149442939645103, -0.08031831002412515, -0.08134355158600506, 0.09500083201314802, -0.13049638971342986, 0.024404952793977468, 0.024404952793977492, 0.03894731253339444, 0.038947312533394375, -0.052066972483351806, -0.05206697248335178, 0.024363149218214617, 0.12143822428596579, -0.0132555526130381]"
0,1.5835318638855496,9.758991973950973e-9,"[0.0057780372659481435, 0.07422410943154861, -0.3838909902249449, 9.390731743592292e-13, -0.05336276387963591, 4.132951381057185e-12, -1.3661081055655871e-13, -0.46151420223663536, -1.7013871685219317e-12, 0.05918366304769154, 0.03193435037483053, 0.5965729661838173, -0.03706397593198108, 0.023696362140666963, -0.4452561099273533, -2.025177059176852e-12, -2.025207266965043e-12, -0.13638616920993413, -0.13638616920993413, -1.5322185037170446e-12, -1.5322412266780165e-12, -2.361977295721938e-12, 0.1828379439417737, 1.056503096954601e-12]"
0,1.5951952227659114,9.978110449995022e-9,"[0.005276988558125301, -0.04065319443641903, 0.34620996583557817, 1.109260921963768e-10, 0.10895925358302985, 1.2324337725124243e-9, -1.7673711776310882e-10, 0.408488519834018, 3.9936929179062344e-10, -0.09044540656008412, 0.05931025576958572, -0.6037494167359323, 0.052728576447131636, 0.031447230385998295, 0.4771454702371326, -3.0572699445549827e-10, -3.0572694734211897e-10, 0.14374950375832113, 0.14374950375832116, -2.969386680894409e-10, -2.969385270747548e-10, -4.681786715696452e-10, -0.22527058004488437, -4.340134303970019e-11]"
0,1.604586049113983,9.764630635715202e-9,"[0.3091666471600011, 0.2625848277532616, 0.5249126704272004, -1.5039812380828872e-7, 1.0237670642636826e-14, -1.5441640052933825e-7, -1.2839053911785473e-11, 7.184497156717558e-15, -3.761545697394592e-12, 0.4533016054954, -0.2102481230449324, -0.40907987367007614, -0.23648493681361535, 0.020925310996503542, 0.197067084135975, -0.15443524448346158, 0.15443524449763507, -2.737246056219857e-7, 2.737245531040573e-7, -2.5889469141031185e-7, -2.5889473782366303e-7, 5.604912633882524e-12, -3.7696146346809324e-14, 3.644598452397928e-7]"
0,1.6215594418603685,9.766349364942185e-9,"[0.1552500661042747, 0.3697345565792253, 0.3697346584602379, -4.281339551938085e-8, -1.1202604590459204e-11, 0.11593823125298963, 6.330380375480187e-8, 1.4879313260784149e-8, -6.331409498547768e-8, 0.36663080458011765, -0.3666308952829662, -0.507008282673489, 0.19177097331846535, -0.1917710206327041, 0.19413440545466443, -0.07612244615159316, 0.07612250886390153, 1.3144282402032493e-8, -2.3063558196925474e-8, 0.1159381876102145, 0.11593818760544405, 2.3248520524849935e-8, -4.959975731720953e-9, 0.11593807300341816]"
0,1.6324578255443247,9.756937755255356e-9,"[0.06852694970934617, 0.17983453843697886, 0.06853138161493724, 1.7348185504735247e-8, 0.22261290680553705, 2.0591529523215695e-12, 2.0561394446341115e-12, 0.2226085843052303, -1.734970149466924e-8, 0.22260852476865994, -0.22261074559086713, 0.22261296650083123, -0.06049159011146467, 0.09691487553076826, -0.06049779430827919, -0.3148206984736147, 0.31482062907577874, 0.2226107210891046, 0.22261077015933275, 0.3148176420022414, -0.31481757260853427, 1.734764173607216e-8, -0.4452214911153959, -1.7350247869573823e-8]"
0,1.632981032656956,9.771617832048392e-9,"[0.1788085540600146, 0.17880855406029633, 0.2744318258058262, -0.001520082217634331, 3.4620414531009096e-13, 0.001520082189203797, 3.3316384246153396e-11, -5.172746565358078e-13, -4.2460303265393347e-11, -0.4420464595355391, -0.03932365415639375, 0.039323654156392246, 0.37228375362703364, -0.24924967327051928, -0.24924967327051867, -2.1643359919026518e-11, -2.2112125554886682e-11, -2.276743366804942e-11, 2.2370258773526385e-11, -0.44670740507930085, 0.44704170221170425, 4.5949570685665704e-11, 5.446542125464218e-13, 8.273819345930224e-16]"
0,1.6335725905947351,9.766056945420975e-9,"[0.26086650194057814, 0.43796896698175164, 0.4554465026083458, -1.06800328742343e-10, -1.2576358169588402e-11, 5.466474358794307e-11, -4.704860462694676e-11, -7.032332841631281e-12, 4.4299442812893645e-11, 0.4459795167302891, -0.4410547558107144, -0.10076732821468894, 0.2463461324852645, 0.2484012891015487, -0.0027982898947263067, 1.6823684787938014e-11, 3.402360616033864e-11, -0.057973296188809406, 0.057973296190597254, -4.692824882231806e-11, -5.4776078759088786e-11, -5.869003141216294e-13, 5.6360984077461935e-12, 5.296252158313894e-11]"
0,1.7138654757976968,9.974506390266137e-9,"[0.0296280183606785, 0.4440688576605589, -0.08233708873823824, 1.7887660869802482e-8, -0.1801347341077143, 3.2205354156836687e-7, 4.1734896541817574e-7, 0.7089903826143844, -4.326746694959032e-7, -0.03760674758553492, -0.04451006475347432, -0.3272865857588462, 0.05897528619159806, -0.04089610718271509, 0.17201058083269932, 8.451169904908632e-8, 8.451169906922505e-8, -0.21759662273821556, -0.21759662273821556, -2.489379215316156e-7, -2.489379214743133e-7, -1.9005342319177146e-8, 0.14171460774097294, -7.634994677505638e-8]"
0,1.732196468570608,9.77323455166149e-9,"[0.32973047445469544, 0.486683324678206, 0.4896485915555114, -6.195680019624357e-13, -1.5022839915518398e-12, 8.799290027260867e-13, -1.5276796879446745e-13, -1.8507254620371843e-12, 1.1419517938319823e-13, 0.16754280656429962, -0.42990661762149285, -0.34095408760405266, 2.8625832389906167e-8, -2.9140393991055615e-7, 0.11801751166844306, 0.18920002333922253, -0.18920002333928765, -3.5529743868800185e-12, -4.453997542704349e-12, 2.4368506273080912e-12, -1.8588742331761167e-12, -1.7674169698701957e-15, -1.3667753646492396e-11, 4.777624721639711e-13]"
0,1.7340514982561812,9.768616823768934e-9,"[0.3685579173086035, 0.48217955524403144, 0.5028645670900184, 6.185392747313441e-13, -1.4593132043361433e-7, -4.310175166143486e-13, -6.955381998338659e-14, 1.0484500936898362e-7, 9.174622606085934e-14, -0.15780680863346722, 0.38916770674105117, -0.349441489974723, 3.857800421452941e-11, -3.457548364955567e-10, 0.11768619530909163, -0.18232015378985789, 0.18232015378980004, -3.4419810489226397e-8, -3.4419851085572683e-8, 5.9194315981972635e-9, -5.9190654935456455e-9, 6.686178483134354e-11, 8.058074001091426e-9, -2.072801700169571e-14]"
0,1.7342796205520146,9.96205185644102e-9,"[0.025238063171990302, 0.43680232189500035, 0.229468213423702, 6.742200258851086e-8, 0.025106790144047632, -1.054691679041964e-6, 9.192275934719351e-7, -0.6754289363337171, -1.6106046444572944e-6, -0.012409524134621715, -0.23310923798275462, -0.36539528911800934, 0.028073397303969374, -0.16452547216606261, 0.1474980087817962, 8.966438245045987e-8, 8.966438242808043e-8, 0.16312363619705247, 0.16312363619705256, 2.752668306642987e-7, 2.752668305755104e-7, -2.0090391280952906e-7, -0.0907624966771361, -4.5543220297496196e-7]"
0,1.741105043683894,9.967013250894335e-9,"[0.23593037752149515, 0.23593062795476488, 0.49157406078137716, -6.889130078172985e-12, 7.671401957108179e-16, 7.837863090138863e-12, -5.72612106829401e-16, -3.4521258037668214e-15, 3.9727885119769e-15, 0.4243740253532997, -0.4157630103308254, -0.41576330357153723, -0.2664993853099809, 2.792879682071185e-7, -2.7929015270522584e-7, -6.723931691725553e-12, 6.724276460877956e-12, -6.7444825056421975e-12, 6.7455500079652154e-12, 1.2248251100577997e-13, 1.224633672425576e-13, -3.9422894800081647e-16, -1.9898340534268846e-16, 0.2240430704149494]"
1,1.7427245487175704,1.381192034627489e-6,"[7.349953223101514e-7, -2.0148214811544226e-6, 1.040643656940182e-5, -5.57792357893336e-8, 0.16841653101921322, 2.6865467415353855e-8, 2.412104221995037e-7, -0.6921919715926319, -5.006239768601857e-7, 0.07228024640372303, -4.63164203178494e-6, -0.5691491083099527, 4.591447600166222e-10, -3.203347458027991e-6, -0.4041670506463024, 4.676404772867476e-8, 4.676404764427424e-8, -4.3812991243448e-6, -4.3812991243260345e-6, 2.135105369587316e-7, 2.1351053465091813e-7, 2.9421357862859646e-8, -4.514469299337471e-6, 2.099602248150949e-7]"
0,1.7438221346977227,9.767266174012916e-9,"[0.2242445937970585, 0.26050843080721753, 0.4900108712219006, -4.076039780525189e-8, 9.172740576086367e-14, -1.5158534262596e-8, -5.16702058072996e-15, -1.4237990414922306e-13, -2.5256984670684605e-14, 0.42569809776704265, -0.4040151150725566, -0.4241622034486392, -0.2568827867399754, 0.15490395926629066, -0.14207752750049252, 1.7284844380091966e-7, -1.7284848402064698e-7, 0.06003490938385245, -0.060034909383673556, -3.0469142623582875e-8, -3.046914259920248e-8, 2.3512838560369795e-14, -1.2110365385224135e-13, 1.3098161384953352e-6]"
0,1.7480487292825138,9.763965453845318e-9,"[0.40761295348191745, 0.44352156370291923, 0.4886334058973215, -1.334273581916749e-12, 3.4690245985367496e-14, 1.2817658453975943e-12, 2.0169671878476784e-12, -4.155525240217342e-14, 3.2684941093291937e-12, -0.0820850128695523, 0.4187781236708874, -0.4009998635846501, -0.003507742540498706, 0.11676208083004339, 0.14619777823187524, -0.10110455576347324, 0.10110455575234581, -2.1173704040375236e-13, 5.457274419167743e-14, -6.037567552806462e-13, -1.5173322468758083e-12, 1.1921181190759162e-11, 1.7185038537418934e-13, 1.672712744254437e-14]"
0,1.8287069133887615,9.72499549440374e-9,"[0.16696738309315884, 0.41699951250276823, 0.41699957528834813, 1.5991345198024741e-10, -7.113572360508924e-12, 7.142882435638292e-11, -0.000619581751701232, -3.2294448719339783e-12, 0.0006195816533605518, -0.3912460788091834, -0.3912460752228243, 0.49741636600833206, 0.1881141521160636, 0.18811412767344532, -3.3753764414918046e-6, -3.3213814391962195e-11, -3.321387204658902e-11, -1.0944678638903331e-12, -1.0940154494264454e-12, 2.5892296858463838e-11, 2.5891836579763544e-11, 9.410037937770363e-11, -1.1552128044957417e-13, 3.793338629059425e-12]"
0,1.8307547461329625,9.743397587635495e-9,"[0.16493631213654794, -3.368385450959363e-8, -3.3683854971134556e-8, 1.2727008903046196e-9, 5.55703055927419e-10, -9.93987520981576e-10, -2.9554393443054067e-8, -4.3412652307995096e-10, 2.9554393168460246e-8, -7.164338057315653e-14, 7.683539583815998e-14, -0.4470717992887251, -0.18615320702679344, -0.1861532070268025, 0.6322550302392154, 0.3897886369457906, -0.3897886369456666, -1.1800518891280927e-9, 1.4876119215603334e-9, 9.346072149795972e-10, -2.303558678173813e-10, 3.2935437246375235e-17, -7.416472414412501e-10, -1.698300290215971e-9]"
0,1.8420618754360398,9.772952035498672e-9,"[0.33425734034386545, 0.28469237286557053, 0.4328664533183931, 5.652387324230754e-7, -3.291723155513894e-12, 2.2080768984783288e-7, -1.3167526235621789e-13, -1.9384057309131066e-13, 1.8334736212421985e-13, 0.4127310334228521, -0.3537179397639161, -0.4874659037174991, -0.16748509585925173, 0.0353252395987301, -0.11205462524434437, -0.14984534322338033, 0.14984534322332632, 7.368168751800707e-7, -7.368055947380459e-7, 6.211644198765216e-7, 6.211680137877e-7, 1.178520293969078e-13, -9.651436258643776e-13, 1.3090676308056626e-6]"
0,1.8452612549945187,9.987660566108672e-9,"[0.25604125383194876, 0.3657087408568403, 0.3657088129599976, -7.478850290260265e-13, 3.6787221444620987e-7, 8.685763966693732e-13, 2.2961972557064728e-7, -3.3495669051839294e-7, -2.296197919804608e-7, -0.3968241284446741, 0.396824116469296, -0.5168597622092148, -0.14397989048416515, 0.1439798406354414, -0.07565770677932365, -0.13727679462830827, 0.13727659993541136, 9.56150774589291e-9, 9.561831073733875e-9, -1.1637362408607543e-7, 1.1637351932172225e-7, -4.9939730979270536e-8, -2.9968598161393485e-8, -9.066350962430114e-13]"
0,1.8485139978219516,9.769530765588554e-9,"[0.38090754525308135, 0.433810370470952, 0.38061790184352, 3.527507469804837e-11, -5.854176851242933e-8, -3.0158153500979704e-11, -1.1548458818729543e-13, 1.1964341410965384e-7, 1.1187416462820715e-13, -0.20022223184376037, 0.41713348508608955, -0.49462357088474673, -0.008647386787387138, 0.12982195455319956, -0.075290945696193, -0.14231832308583814, 0.1423183230857247, 6.704975224216207e-8, 6.706369708459735e-8, 2.5244045234730686e-8, -2.5267084228646453e-8, 2.0942164100103474e-13, 6.987912768225698e-8, 2.0798482626577017e-11]"
0,1.8492597518434217,9.982124372679954e-9,"[0.4152597249524259, 0.447611516062177, 0.44761083041561817, -4.057290173917853e-13, 1.2820330466440383e-6, -5.208022066733756e-10, -3.474480449747762e-9, -0.08957757903207236, 3.4740767875322626e-9, -0.2884337567225326, 0.2884358640658031, -0.42289282698706543, -0.048194844965066166, 0.0481961263429981, -0.03495962767326634, -0.1477438516570178, 0.14774385389550349, -0.08957637875463256, -0.08957637875509201, -3.328707976381535e-7, 3.3321836509243206e-7, 2.66065291940793e-10, -0.08957643643372558, 1.7323439401649338e-10]"
0,1.8744665172386057,9.774437655448351e-9,"[0.27652070112024824, 0.3609927764269679, 0.3674124114991335, 3.357288008265707e-11, 0.00727616786530569, 1.344445095650795e-11, -1.0888246708608679e-11, 0.005471687289193608, 1.1495793994284338e-11, -0.4113906653175806, 0.41008597597839686, -0.5007048036620576, 0.13172958815591362, 0.1262951524865974, -0.06582432862938921, -0.12635440794305958, 0.1263544079551576, 0.012169323371665534, 0.012169323377403674, -0.0009197546843566926, 0.0009197546675351728, -1.1646235588945285e-12, 0.012764237037563119, 9.835808603282488e-12]"
0,1.8897930848775626,9.765859048396307e-9,"[1.1689317766077844e-12, 4.989426053566829e-13, 0.26653091891305414, -1.5678231920059286e-12, 1.803939432653144e-8, 6.701219373794144e-12, -2.274578690523841e-7, -2.4829146876636596e-7, 4.1463286214742376e-7, 0.12865510795913754, -7.446300242398091e-12, 1.4150476827740051e-11, 0.18194579854526233, -0.12376520540894505, -0.7313803374650709, -6.243709528220748e-8, -6.243709544252136e-8, 8.78248602713749e-8, 8.782486012301899e-8, 0.4056290391172247, 0.4056290391172247, -1.1511562052309124e-7, 1.581403086824863e-7, 6.4887889371338595e-12]"
0,1.9010390583413528,9.99505990908164e-9,"[0.0027268993015169946, 0.00040681025568821915, 0.2735119397330556, 2.7421800216005593e-14, 1.9542343647092553e-14, -2.9098492769259634e-14, -5.937234509229411e-13, 4.1240787872146896e-14, 1.0257820132942804e-12, -0.12016356787719679, -0.027291626932347296, -0.2038693606044874, 0.14881019125776943, -0.13151222477528146, -0.7072471810125714, 1.6744718876636066e-13, 1.1659057093165255e-13, 1.498156704726931e-13, -8.685603445177485e-14, -0.40546163312477934, 0.405461633124816, -2.478301814643387e-13, -4.17632862822133e-14, -6.8398213777696525e-15]"
0,1.9304417081007754,9.756580847690238e-9,"[0.020107562635485642, 0.0037166591110086617, 0.24597665693008042, 5.321667503320689e-14, -0.043173885021851634, 3.106590069513388e-14, -4.804609279630846e-14, -0.10310679939807064, 3.319072881696527e-14, -0.10289095187957753, -0.039188506858077045, -0.3032296057200651, 0.16209441984098152, 0.1492070353232343, 0.6662005510143529, -0.13266068727369534, 0.13266068727386476, -0.07292375037704985, -0.07292375037705733, 0.37103020927284447, -0.3710302092729682, 3.8485999241738684e-16, 0.09482125197579122, -3.740341408760368e-14]"
0,1.9383848162407769,9.950447144909654e-9,"[0.012007319046411852, 0.02325882867891912, 0.3291095919012927, -2.597087990830684e-13, 0.0382881318668082, -2.978212859178088e-14, -5.783474396043917e-13, 0.21029835431348515, 4.695082186839747e-13, -0.07001979388213818, 0.020389177376822745, 0.27820127976599607, 0.2055183683580455, 0.16521436412864393, 0.5588540584533774, -0.11277099463606269, 0.11277099463661655, 0.019901135871132708, 0.01990113587117415, -0.37253531805039547, 0.37253531804990897, -2.643814632347116e-13, -0.2774033722001272, 1.0328439417894906e-13]"
0,1.9542262629059257,9.604279161819374e-9,"[0.38090206302810553, 0.45454834285563306, 0.3949580444983992, -0.083116774538629, 7.419101841010917e-12, 0.007539018078204438, 1.2479515139910412e-10, 6.577526183938292e-11, -1.5407618500274992e-10, 0.34720326173953875, -0.4667535489520848, -0.3225906092994073, 0.09496817679018787, 0.07573941074113111, -0.07504680065624522, 0.016670451995869983, -0.016670451898484963, 0.0012489884119336928, -0.0012489883616637431, -0.07553058726609573, -0.07553058726902037, 4.453950058512619e-11, -9.071583173762415e-11, -0.102530710050907]"
0,1.9922150539048389,9.962019872698558e-9,"[0.41900644522031244, 0.42783663185033916, 0.41900647162407606, -1.0075079253822682e-8, -0.036016483184855064, 1.01916435417561e-8, 4.3194822600992983e-10, 0.03601638981636608, -5.648792836694914e-10, -0.382280574545956, 0.3999409265454096, -0.3822805848210217, -0.06376546827755959, -0.05193823587894411, 0.06376540116104593, -4.41733012225846e-11, -4.417342294808257e-11, -9.347357124566339e-8, -9.347357128864151e-8, -4.670917016908928e-9, -4.670916608295383e-9, 2.1066695443370733e-10, -0.01301364834003096, 9.663714834418098e-10]"
0,1.9932522416211955,9.76732690719218e-9,"[0.06178863489843406, 0.13019869379396906, 0.4430773937439305, 6.994012774866431e-9, -6.191454088285213e-8, -2.3796384037509814e-9, 0.291659279757304, -5.7383083202057944e-9, -0.22202208876751572, -0.025529346477279488, -0.16406767461834612, 0.034161252136081954, 0.1459632163140716, 0.2273698790453605, 0.3754270030598056, 0.16960674676939164, 0.16960689010811514, -0.2380032718623954, 0.2380032319492308, 0.3418362820182107, -0.3418364219541667, -0.036619971405385025, 6.29591151052234e-8, 1.1338202845338865e-8]"
0,1.9955703864661944,9.732808164955827e-9,"[0.42630074067948676, -7.091460494918058e-11, -7.357530595487456e-11, -1.2469513499540722e-9, -5.2262343362064915e-6, 1.1214392148615932e-10, 1.4516026927848905e-9, 4.6997385829632165e-7, -1.4516043526025298e-9, -1.44280458990526e-11, 3.336113872960571e-11, -0.41650102287094026, -0.0595208682893665, -0.05952086828654654, 0.5890213739077708, -0.38128921432907387, 0.38128921432908003, -2.287018412004727e-6, -2.2860012626612968e-6, 2.1309859867776036e-6, -2.132077111262342e-6, 1.229428009367535e-15, 5.042993245813011e-6, 1.2032201658691635e-9]"
0,1.9978972163045103,9.752821235389664e-9,"[0.00031510529532221865, 0.0003151052958789097, -0.37982455246635344, -0.005853236774223027, -1.8739625765254425e-8, 0.005853236779397772, -1.7680339565188693e-7, -2.2941931690062573e-5, -3.805014005225283e-8, 0.43418785647812097, -6.923098583334839e-10, 3.960338748856426e-10, -0.5375985455758845, -4.897562587337927e-10, -4.905456548166202e-10, -1.297678094248797e-5, 1.3286828441536369e-5, -1.3091289547610257e-5, -1.313484882694445e-5, -0.4348179488882863, 0.4348179488743247, 2.1485352946918024e-7, 2.2960667411735108e-5, -5.174690314277498e-12]"
0,1.9983408678042658,9.742058323721888e-9,"[0.03387922163385608, 0.033879221633858675, -0.403273230553598, -0.013805009256812243, -1.5181667785805653e-8, 0.013805009256812183, 8.353157328452074e-10, -1.6979108391155825e-7, 4.4433302915174864e-8, 0.3829536838493422, -4.110186964677963e-14, 2.6286082414282613e-14, -0.5855131126816319, 7.931930361638964e-11, 7.931644879751365e-11, 1.1175250497705539e-7, -6.31905692653688e-8, -5.7903330595408494e-8, -1.0368487930693658e-7, 0.4154604749820826, -0.41546047498206673, -4.321105798981323e-8, 1.7711028838537515e-7, -2.1362799705168694e-16]"
0,1.9985132401481536,9.737206380254924e-9,"[0.37418731053734366, -6.886975270352151e-11, -6.886946651201838e-11, -1.925065531025375e-9, -1.8487194727793245e-9, 1.465788639299634e-14, -4.033629194177955e-9, -1.4864027864740912e-14, 4.033629712699245e-9, 2.174565997946103e-15, -1.5383771313601454e-16, -0.3986658529814876, 1.7423711766983483e-13, 1.7481592799193257e-13, 0.5637984900192994, -0.43771032484473715, 0.437710324844691, -2.0999578692637506e-9, 1.5174998492067367e-10, 6.688802098051774e-11, -2.0955329067807806e-9, 3.6345153796696847e-16, 1.9482041455299673e-9, 2.0286601782501584e-9]"
0,1.9997208622829847,9.761600190365323e-9,"[0.07320744895915744, 0.09914548284041132, 0.4289196193422753, 3.8448641418299555e-8, 6.886895771225101e-8, -1.5094237695191236e-8, -0.2293208301435972, 5.135787803789856e-8, 0.16780492730543772, -0.06514545283715795, -0.15506020392184794, 0.23041618264029148, 0.14811968901981015, 0.21020338586825724, 0.4177119723847691, -0.1871996472544958, -0.18719980909484957, 0.20179241400833647, -0.20179238293744983, 0.34941709686850164, -0.3494173352155189, 0.04891065329599961, -1.2367076958253715e-7, -3.726595552989545e-9]"
0,2.000000000000001,9.7321477066362e-9,"[0.1020403089484391, -1.7375697115166953e-8, 0.10208382810945389, -9.350192329087521e-10, -0.20410239130915026, 1.7964772929591052e-9, 1.7962570796041382e-9, -0.20414591046588093, -8.61336819311048e-10, -0.20414585475231972, 0.2041241322867247, -0.20410242300117293, 0.28870584869518084, 0.1443375582351205, 0.28864442692086256, 0.28865974966479, -0.2886597513145012, -0.2041241376681169, -0.20412413777188726, -0.2886905241541633, 0.2886905222111429, -9.349289636540306e-10, 0.40824829256715384, -8.614504067484263e-10]"
0,2.0314526284943515,9.994304420591498e-9,"[0.04101334444845757, 0.024650576671151017, -0.25869831967684054, 0.007827349245170371, -0.10998450611820194, 0.007090813281701044, 0.04764170396556613, 0.07440244531974255, 0.023199745059798216, 0.11540417223133183, 0.01769210336376627, -0.3587627902544578, -0.10443357475415414, 0.16697287562017255, 0.5921723175484341, -0.1037640900884581, 0.16758649076753654, -0.13088739855444043, -0.13403879668598068, 0.32631183949598275, -0.4182520017355169, -0.04151304120826602, 0.14153084013501566, -0.036314991707065425]"
0,2.041186229832293,9.980690469855655e-9,"[0.0453623046860755, 0.018022948766217444, -0.2256803977099921, -5.115215360960008e-11, -0.13045160854843846, 1.4117946081953902e-11, -2.0408044616753354e-11, -0.04166124858140411, 3.3684289576829416e-10, 0.07470476082863922, 0.13126333420271039, -0.028137616476518048, -0.15382285574156962, 0.12504446729580287, 0.6107059128486715, -0.1688849359776059, 0.16888493544818517, -0.08882281516614378, -0.08882281534392053, 0.39563444092086975, -0.39563444062649, -1.2763212567055371e-10, 0.32587446973524864, -2.3643147577804033e-11]"
0,2.059827597771763,9.755240002959886e-9,"[0.0164990036676257, 0.005627345385598356, -0.17539126351220444, 0.057029767029280296, 1.9016663920614995e-13, 0.11493156671420035, 9.752916501824976e-12, 3.673862585030987e-12, -7.827754018816791e-12, -0.18868223424723107, 0.04384420239538818, -0.10999149639982092, -0.25342959231848305, -0.12184362448048301, -0.6729085152827337, -0.15019492862565142, 0.1501949286231486, -0.15876170721990496, 0.15876170721900218, 0.3451606734629341, 0.3451606734596062, -9.757057636262838e-13, -4.4781188271315726e-12, -0.1928036870524227]"
0,2.061793415516341,9.994455950343944e-9,"[0.008300812666676165, -0.02326363664425209, -0.35155040673071725, 9.538392845378541e-8, 0.23618135222998826, -1.3344628493308958e-7, -1.0048774247499064e-7, -0.22679956484691144, 5.48917133590339e-8, 0.13842621468563743, 0.28695051704360625, -0.4843054296312259, 0.04875335065864568, 0.27537312391724406, 0.3877741217030906, -0.1861964256934413, 0.18619629830607481, 0.19414845304737188, 0.19414856052545307, -0.13816113176460715, 0.13816065372803807, 2.2870674764430415e-8, -0.1450863044875636, -1.0682081587893456e-8]"
0,2.0619290243424544,9.957564812617556e-9,"[0.038089792757922215, 0.029294601466546315, -0.35228724773555914, 0.07324880080119556, -0.19368527990610362, -0.11313522221912761, 0.13320800653256543, 0.1833675628767254, -0.04982557727119202, 0.037191453906500416, 0.18646265602062076, -0.35726235178234383, -0.016748821106479905, 0.2611911242885206, 0.4174971891422967, 0.24275050248866886, -0.09587759525323529, -0.11793917300985374, -0.24443363550274233, -0.41406337971119195, -0.1430648931210065, -0.03377356927796958, 0.1491494743660128, -0.019543080181635402]"
0,2.0664611163366486,9.955468721286267e-9,"[0.05184019253789728, 0.038263276237133576, -0.2023393393873161, -3.527600362221246e-12, -0.13977091621900634, 9.539113200332607e-13, -2.5622744847280867e-11, 0.040473202940658634, 7.352080329595426e-11, 0.10711914688178223, 0.06953390546843614, -0.1942683818001793, -0.11706126088445251, 0.16139350286308912, 0.6487909917535, 0.16351575131759585, -0.16351575126312887, -0.1382172597885692, -0.13821725977854127, -0.3734625537747642, 0.37346255376463067, -2.2853011606852853e-11, 0.21993477341143958, -1.1571604469426164e-11]"
0,2.068021118245206,9.982560954947363e-9,"[0.02282066596070861, 0.039816273049622, -0.1098298448346775, 2.9729678107288623e-13, -0.09100892415763845, -2.9897288167267075e-13, -4.455311504634169e-12, -0.24323716943847873, 8.427400990485343e-12, 0.0717717377773783, 0.1280722964692932, 0.19224335386974017, -0.06861789269543239, 0.18186396873459837, 0.6285635765581215, 0.06957385024754746, -0.06957385025095882, -0.10681045181561676, -0.10681045181141885, -0.3922457720736265, 0.3922457720810297, -7.017612288592995e-13, 0.29459560979429433, -1.089900912375538e-13]"
0,2.0801450657237797,9.654770627059924e-9,"[0.008511783395133537, -0.08630968590464017, 0.3603951471982671, -0.0018859003740653137, -0.020977768691050766, 0.08776220162355967, -0.34864158783113247, -0.031206127549367954, -0.25253824144847037, 0.15312514313303277, -0.06612950697645768, 0.14894222276433847, 0.0407410143772064, -0.10788101462240686, -0.4883970179969407, -0.041123587311552974, -0.04112359131760646, 0.12979271455281127, 0.12979271261681857, 0.3338372717438183, 0.3338372764261725, 0.01893712637832882, -0.2970658042103357, 0.13318184485416062]"
0,2.159649316730937,9.596197124107867e-9,"[0.014460571709492583, 0.014460562575952665, -0.2518855782270321, -2.473262849213264e-10, -0.002508324113749865, 2.369431940134101e-10, -0.2087523184203763, 6.886955380221296e-10, -5.622252131414268e-8, -0.027187560192603544, 0.4864391501547043, 0.486439179768158, 0.05889937491557157, 0.37705812407507683, 0.37705814725561104, 0.2087523615502107, 0.20875236155021093, 0.0025083235907660526, 0.0025083235907781866, 4.825474160706717e-10, -5.03178348976666e-10, 0.20875236003383307, 0.002508323602202072, 2.3495415591247162e-11]"
0,2.1623122750366655,9.760545762349215e-9,"[0.013378719061718081, 0.00769420299149148, -0.25708629558573765, -6.782639674815324e-7, 0.20532556685900577, 7.30826567573617e-7, 1.166811904476249e-6, 0.013247143310689272, 7.655386425184396e-8, 0.035527338209916944, 0.4705967478688369, -0.47569496776262243, 0.06585687715592435, 0.37982417437185445, 0.37680895030107575, 0.05343290656420685, -0.05343100412180692, 0.2210201496776951, 0.22102067121245245, 0.044150937063712356, -0.04414161559497418, -1.1574187372169357e-6, -0.21078159722159528, 8.060756767946108e-8]"
0,2.1979662353624208,9.995322451663575e-9,"[0.08868142501635953, -8.28888747934653e-13, 3.871770361304433e-12, 2.132469949681529e-12, -1.0751594502466252e-12, -0.42174516213288066, -7.589978078867083e-7, -0.42174562173443464, 7.589990102838643e-7, -3.9269301204283835e-7, 3.9269172225686624e-7, 0.6140737799017137, -3.8415533130480033e-7, 3.841546640632849e-7, -0.304160459598773, 0.20643432207787712, 0.2064343220778771, -4.01135615704344e-7, -4.0113561573605435e-7, 4.011350250350505e-7, 4.0113502501175413e-7, 0.285599024175628, -4.011362048366581e-7, 4.0113415932685365e-7]"


==> CFT-search-qutrits-4-gauge-fix-2.csv <==
ps,CCs,errs,xsf
0,2.4590325032150915,9.641694631528775e-9,"[0.11473001360161923, -0.06295886949738366, 0.22938610162538206, -3.043796615971609e-9, -3.1775668087830664e-14, 1.937779122368055e-8, 1.5999873923504235e-11, -1.030091899524802e-13, -1.0868087898176684e-11, 0.17354223057998874, 0.35975427174370667, 0.4099445297208449, 0.18298177055618572, -0.2633047893702304, 0.5006553060497492, 5.7958359211483655e-9, -5.793472525609935e-9, 0.35298242583320044, -0.3529824258331974, 3.098947622820963e-9, 3.0910484090336476e-9, -6.0522568302634715e-12, 1.0369251609544967e-13, -2.2139031857471964e-8]"
1,2.464252045457406,5.69258220941411e-6,"[2.152165349760894e-10, 2.4936594519204344e-10, 4.5222266407311634e-7, -2.660462632867508e-7, -1.2827532283561018e-7, 1.8159853516964478e-8, -1.3264804316314237e-7, 4.3442555918679325e-7, 4.173105990303183e-7, 4.948608838723621e-10, -0.00014286820272732534, 0.00014287010675803692, 2.9928818670463797e-10, -0.4305640800500643, -0.4305797940419635, -1.0810989335178656e-7, -1.0810989330947682e-7, -1.1189617023255601e-7, -1.1189617040186363e-7, -0.5608990876750113, -0.5608990876750113, -3.0706054706276093e-7, -3.102770458145602e-7, -1.7534786966804882e-9]"
1,2.4858759243679303,4.605182595144929e-6,"[6.109344041632168e-11, 3.939979297195307e-11, 0.37864939316294105, 9.255191976448921e-9, 2.3509149198194524e-7, -7.802731013864458e-8, -4.9305025630835e-6, -7.189711937286524e-6, 1.4591156071464512e-5, 8.592318172901836e-11, 4.4638787904616115e-8, -1.5549789546338274e-7, 0.2217099298333181, -0.13879429116640468, -0.6675784298606132, 8.384471004502057e-8, -5.89556036397532e-7, 2.6502110783447795e-6, 6.848254787040459e-9, 2.917115365071067e-7, 0.5852730375405686, -4.6812452510191956e-6, 2.1810677877666617e-6, -7.593160383832279e-8]"
0,2.4949871887644854,9.99034471083039e-9,"[0.005062558687351617, 0.07318835733279032, 0.08497677663282027, 3.6854161490730603e-7, 0.23536413181867322, 4.907242607243799e-7, -1.5531971180227734e-7, 0.3297929504964565, 6.33689490201672e-7, 0.13355604643783892, 0.1881105493636981, 0.22185410458525978, -0.3909050717328864, 0.04985020638568634, -0.4803296275347257, -0.23089744874857093, 0.23089744568980872, 0.17072005595224168, 0.1707203239665563, 0.2215373565650593, -0.2215376793590645, 7.115839795433907e-7, 0.2677889760804064, 2.604954092630236e-7]"
0,2.495269524186456,9.977912035086714e-9,"[0.16227466898106102, -0.44485169503697464, 0.3412792675977854, 2.3150967905526062e-9, -0.14681521084535815, 3.0437487264877228e-9, 1.136529941531456e-8, -0.06480391802701657, 9.914219132718086e-9, -0.1804707112445449, -0.36094582893679567, -0.13733701776128532, 0.15947466527171986, 0.3351822544272238, 0.16063602050008438, -0.19456478023600599, 0.19456477415361387, -0.16141677616548616, -0.1614167717640108, 0.27484430231445667, -0.27484430730327974, 4.2768055199270705e-9, 0.09670264233503903, 7.1126755506542954e-9]"
1,2.498029948585484,6.221664450366944e-7,"[3.428936837504316e-9, -5.174306588979294e-6, 0.00010521859385735753, 2.2001717061380937e-5, 7.286708033159375e-7, -1.2042253723227845e-5, -2.017411472618257e-5, 0.603161418463356, 1.1873739890620945e-5, 6.258187408992108e-5, -9.210418893838546e-5, -6.323950129902003e-5, -0.528784564985217, -6.493227130621761e-5, -0.1553379654668462, 1.1978597944433021e-5, 1.1978597944380575e-5, -0.40770900649309977, -0.4077090064930997, -1.5191721489457112e-5, -1.51917214894505e-5, 1.1976207008615651e-5, -4.034285341870451e-5, -1.5301821567773876e-5]"
0,2.49947428961402,9.862651898969252e-9,"[0.05470910799753687, 0.05276914424780896, -0.0008380851081668866, -1.0384032804248589e-10, -2.2971637054694252e-9, -1.3195088605329215e-10, -0.05850408028783895, 3.6687875698695654e-9, 0.09645714214547257, 0.10487328717897994, -0.3821005867539401, -0.3624268245240315, -0.07212856793283798, 0.41691043195352556, 0.43161368848179354, -0.04911264903229305, -0.049112645647682196, 0.04386377883360566, -0.043863782360483626, 0.39858283187732374, -0.3985828301245917, 0.037769368455830184, 1.5254834842891e-9, 5.893148768482754e-10]"
0,2.5019846916997337,9.970307856318097e-9,"[0.035197644420387454, 0.20710390903708406, 0.18862272074748251, -0.17105508703993716, -0.11414389430813429, 0.18667033244873, 0.18268621483006586, -0.396351033570741, -0.08162403583920708, -0.05434572837169371, -0.2617916500049141, -0.08976678139489712, 0.411645625872586, -0.1826048061891033, 0.1748572135441776, 0.031971801897351604, 0.03197180189735166, 0.2723430106972483, 0.2723430106972482, 0.2302182645142895, 0.2302182645142897, -0.008852181307571273, -0.1895722264024572, 0.20175333573456117]"
0,2.503216270789749,9.76231980579944e-9,"[0.07474313583940306, -0.22328808496086364, 0.17889687876382357, -0.13790661274732804, 0.11556448345866435, -0.13259427954646463, 0.12634807854492636, 0.2590922815830641, 0.24224103065022282, -0.13823416491062138, -0.26161856670706635, -0.2873209459522855, 0.21072972989133726, 0.159246760792288, 0.29919054906184595, 0.19041506353791432, -0.2439996465923845, 0.20324693078006156, 0.21554202071689155, 0.33693563631022855, -0.12687005229851683, 0.1837848323975933, 0.091331375542896, -0.19009121975223636]"
0,2.5173840509181926,9.984085301687671e-9,"[0.20155406436709583, 0.10471159430134118, 0.016000857165714606, 3.216213528345323e-8, 0.06202123033775457, -7.04286251771099e-8, 2.030971945119391e-8, -0.35700599662429433, -5.344118961484802e-9, -0.3132515681040877, -0.3441526402973791, 0.39214160095066664, -0.26346725257778864, -0.24331024120420514, -0.4473830827319112, -1.1778610829777777e-8, -1.1778610823087101e-8, 0.07190482685454021, 0.07190482685454022, 6.386960564529739e-8, 6.386960563272061e-8, -1.753962441595875e-8, 0.3277282128955661, 4.051732255614282e-8]"
0,2.530598786255338,9.755691212043333e-9,"[0.021557139272070494, -0.2237156877730147, -0.1394599865917628, -0.17284209420628738, 0.06353706217010435, -0.048131778616733165, -0.17496627440783874, 0.20607254021153923, 0.4699989352234726, 0.01140772630858232, 0.2981556772523577, 0.2007700484253857, -0.04778593550802536, -0.24453933200403583, -0.27648984633881935, 0.19207939050424366, -0.09565812889144572, -0.35142117935956196, 0.18928051266649593, -0.24816999992411015, -0.04908558279131975, -0.11706502443167183, -0.1723562960822953, 0.13852304175266494]"
0,2.5352254846952706,9.586529121657862e-9,"[0.03368868075082241, 0.030859708625013457, 0.06320653587630075, 4.854908448394765e-11, 1.910837065010054e-9, 7.722648666326597e-11, -0.08862712549975552, -1.3777837390151911e-9, 0.07616200382962378, 0.040343095719195005, -0.31065773223565357, -0.24646664555486336, -0.010759870179588363, 0.4172020114292172, 0.45454912252885143, -0.08595751851675132, -0.08595752196818875, 0.09594700424295455, -0.09594700186804737, 0.4489824903563605, -0.4489824929310975, 0.06506049911911638, -1.4594253697109627e-9, -7.548260067214493e-10]"
0,2.5355182035919634,9.968440211095931e-9,"[0.0396576333641385, -0.09855790192014317, 0.18185457367244845, -0.18455158267419555, 1.7875627616768959e-7, 0.04308567465992348, -1.2132746609621554e-6, 6.463183122919475e-7, 2.052151079634008e-6, 0.005648032036195513, 0.2710807392049249, -0.24176524291805152, -0.01930327328794501, -0.256353020530172, -0.6140799118493787, 0.13324592887039619, -0.13324559602456193, -0.27755143555333667, 0.2775507570106559, -0.27758197677704244, -0.27758143713508865, -3.244586019139518e-7, -6.120735560094544e-7, 0.029913905580552173]"
0,2.5356880676794864,9.966881548528765e-9,"[0.09409307353739728, -0.21407605414441508, -0.216273740238995, 8.207850039091774e-8, 3.0879061976523775e-8, 7.440827433848527e-11, 0.1842362656292426, 6.887592731433035e-8, -0.4756784625854792, -0.09799648267224989, 0.4230347469568533, 0.18717631552648284, -0.1303985691710228, -0.3450729789923359, -0.10914326698422641, -0.1335206708842776, -0.13352076700946525, 0.3179169643134805, -0.3179170334411192, -0.11014985198426604, 0.1101499342814415, 0.06839973839265177, -6.475411619327153e-8, -5.907474384448826e-8]"
1,2.5666498935025026,5.106463050485489e-6,"[0.07155840170912711, -0.07155875161771569, -9.194599686606203e-7, -0.2591893155929115, -5.8407318444607006e-5, -0.2591901583790609, -2.8881244186734347e-5, 9.196270176949836e-5, 3.970475918858022e-5, 1.3628132176680466e-7, 0.5299540318727867, 0.5299560777465069, 1.0210670353066035e-7, 0.22309266622103996, -0.22309361109196846, -4.1717778112486086e-5, -4.171777811232634e-5, -4.065660514277909e-5, -4.065660514289291e-5, 2.3106823353670643e-7, 2.310682335342894e-7, -9.742066758995258e-6, 2.2402362405309856e-5, 0.440629392755121]"
0,2.56696223604752,9.977697104151698e-9,"[0.21855563314382373, -0.2794880301134418, -0.07204828666132729, 7.48837089079726e-7, -0.318196754722913, 1.1703572502810464e-6, 2.1355152274041166e-7, 0.30821898598490993, 5.992962873730086e-7, 0.023779166422787188, -0.40726526713884104, 0.5024838295448678, -0.017003865622252413, -0.2971413672459202, -0.36093179922495877, -6.200138939686286e-7, -6.20013894024353e-7, 0.10641751323462093, 0.10641751323462095, -1.7493025749275629e-6, -1.7493025749711128e-6, -1.0233756580884915e-6, -0.1107117678718178, 1.0676279249421022e-7]"
0,2.5733521296340447,9.923539375879968e-9,"[0.37604762047762735, 0.010529409074602184, 0.010529519823268217, 4.052419357558307e-7, -8.358193519618641e-9, -0.1973471491166689, 0.000182280881241639, -0.002562327507876879, -0.0001823641403529791, -0.3194835488952049, 0.3194837678790235, -0.3752640616392525, -0.18578366438266444, 0.1857838176412379, 0.5158145381049845, 0.10333068357099487, -0.10886202577788925, 0.0008540979795908022, 0.000854150965737453, -0.1973319512843929, -0.1973319737245453, -0.0022744332241830508, 0.0008540102855503792, -0.19733224021230777]"
0,2.5799040958967,9.757573878919023e-9,"[0.007387818186705844, -0.5072013324381018, 0.02580539143762397, 2.3315696743744552e-7, 0.09525181244618633, -3.14221091601447e-7, 3.2661290564152354e-6, -0.5061537863394249, -5.460150844423448e-7, 0.1447177485757492, -0.1905262795647877, 0.0998017698963164, -0.09406017009495911, 0.19169489415254923, 0.058678991918767034, 0.08045033450376796, -0.08045201210307759, -0.14545026985980553, -0.14544849396894166, 0.3700176711801144, -0.3700202526559308, 9.792544245934765e-7, 0.17730341049812448, -5.284578797436777e-7]"
0,2.5894664708118174,9.761204440816496e-9,"[0.027867787943233333, -0.47812101706151927, 0.3979986485610646, -1.9739240426570685e-12, 0.10666959666113326, 4.019823339060682e-13, 4.159920370926093e-11, -0.05733118629301493, 1.1487818851728816e-11, 0.06455960101481673, -0.40158247228374555, 0.2740017424450192, -0.027376757969543322, 0.027926411586530343, -0.13450840954716237, 0.18996125572107989, -0.18996125575943595, 0.1885409041139875, 0.18854090409270646, -0.26792300443485223, 0.26792300444440964, 2.51172491520272e-13, -0.22491965191295318, -1.8585433473608513e-11]"
0,2.590185980341086,9.997029803996715e-9,"[0.03459616136896755, -0.48935506752507857, 0.37720010120993075, 1.9345118215198325e-12, -0.061456486655895676, 5.756566189757219e-12, -3.93857385928698e-11, -0.09814768607564411, -1.3267596782528826e-11, 0.07111516597663115, -0.4136446176732276, 0.2244779899978786, -0.04165672563537058, -0.015106552154951117, -0.09669163587257033, 0.17487903687172587, -0.1748790368427109, -0.19889156766286045, -0.19889156768014182, 0.2968820990734955, -0.29688209906749063, -1.0416656453502722e-12, 0.2218637948483797, -9.012072794545346e-12]"
0,2.609234883517749,9.761063468579835e-9,"[1.0057387640868263e-8, 0.2410269535610052, 3.777438527889898e-8, -0.25676527803655014, 1.4438998351510868e-8, -3.031323329341973e-8, -2.6343785909503905e-8, 6.56519388575329e-9, -0.5359445145528443, -3.343377264431851e-9, -0.33382850515809964, -4.546354736699719e-8, -8.574188712228821e-10, 0.3655801507290657, -3.3602721413103216e-8, -1.5828967837626443e-9, -1.5828968889036536e-9, -0.3216938426417646, -0.32169384264176504, 2.491990341944671e-8, 2.491990346914977e-8, 1.1905048877409486e-8, -0.3696983942651013, 3.227777475716645e-8]"
0,2.6222158133833697,9.994772215726237e-9,"[3.5657010349457345e-6, -0.23241746246362543, 8.16324569622113e-7, -0.40193119569537145, 1.2927384725350666e-6, 3.1670241778340592e-6, 5.2992946852251485e-6, 8.982761847536996e-7, -0.4019314122724738, -8.24843309716433e-7, 0.3431715071807356, -3.5572058406332677e-6, -2.5139967501322454e-7, -0.3286879275794976, -2.847188458179207e-6, -1.3514837421599238e-6, -1.351483742097764e-6, 0.34317150712763494, 0.3431715071276351, -8.395215888417842e-7, -8.3952158884805e-7, -1.911368181363259e-6, 0.40193130396694726, -4.363929153194487e-6]"
0,2.6278452048742724,9.815708690811611e-9,"[0.07058203782707617, 0.07529331793888197, 0.2533942778584114, -2.6409054494078397e-8, 0.16012767995740673, -5.3429640301723175e-8, 2.709144648655546e-7, 0.09845039524691085, -3.9628636525264e-7, -0.16796098595786307, 0.29185345820557673, -0.2835690481366767, 0.015787009453401498, 0.10372186506430572, -0.45647091730809575, -0.11210908063667512, 0.11210889783895178, -0.12184826681694982, -0.12184838614933308, 0.30426386040869646, -0.3042636954672908, -2.175672383219466e-8, 0.48646624991492554, -7.886124255740819e-8]"
0,2.6661671804917635,9.726126958119935e-9,"[0.16259433236699936, 0.16259428491847874, -0.5461570140800047, 0.0002460082991567219, 0.00022329704425781254, -0.00024600803941229264, 0.00022358974257604425, -1.0040051062808856e-9, -2.9164130336879617e-10, 0.3503820581832968, 0.3125831765910938, 0.3125832480344055, -2.2801575079048512e-7, -0.00028986770566526425, 0.0002898680028774978, -0.00022359020406333596, -0.00022359020406415296, -0.00022329743937933352, -0.00022329743937926378, -1.641762233114264e-10, -1.6417614354237168e-10, 0.341127054895023, -0.3411270917218053, -0.31291953069687206]"
0,2.675670533831247,9.754734063415615e-9,"[0.13592339546727417, -0.3731903547929018, -0.04420179068241612, -3.13131288142524e-8, -2.5572056874934395e-11, -4.1958335353799995e-7, 2.298927945178245e-12, -3.3083822893735364e-11, -1.6309576975031913e-12, 0.0581991874767164, -0.5550899363442047, 0.4719597280672382, -6.578554696519908e-13, 0.45554841840705035, 0.3138752332854938, -3.8573338167298883e-13, -3.857822901382246e-13, -3.8457823238695133e-11, -3.845773704697549e-11, 4.5103097638971756e-7, 4.510309762223232e-7, 4.0544762326248137e-13, 3.93668511410926e-11, -1.6283388533991715e-7]"
0,2.6904945721328644,9.671908062986703e-9,"[0.0025957891001510977, 0.4404358971441285, -0.3322975850140504, -3.6799779922576994e-13, -7.237612520402793e-12, -2.71674372794244e-10, -8.124654693910338e-8, 1.5652835043111536e-11, -7.894319651089035e-8, 0.2145801558434607, 0.23933974831094024, 0.04656322812130059, -0.14927075445041543, 0.5637540603608621, 0.11093741378135272, -4.809418425835791e-9, -4.813135687775778e-9, 2.240126681048949e-8, -2.2398055729273686e-8, -0.34473467779499656, 0.3447346779839664, 8.20182328468228e-8, -2.691894216194527e-12, 2.563588593972151e-10]"
0,2.694843004503528,9.983251437204264e-9,"[0.008436224546083601, 0.30576436144281044, -0.24464081763696363, 1.3106422353058898e-9, -1.4720148225319036e-9, 3.5935379642360544e-9, -0.3037653266011674, -1.7428463916630845e-9, -0.21154493774295177, 0.21160440589924656, 0.284793653509895, 0.12224544513222742, -0.17502977299487937, -0.5371201699543315, -0.05880268117216213, -0.029242777719794485, -0.029242775829762764, 0.11495936182975725, -0.1149593643655128, -0.31902222394242485, 0.31902222124877677, -0.1202173939919008, -2.024219340546828e-9, 5.596327710095774e-9]"
1,2.6990545942743664,3.673929008564074e-6,"[-9.95436241195049e-11, 2.5964278496618613e-6, -3.2380475133583443e-7, 4.540198205435503e-7, -3.238602219170477e-9, -0.24674645870411527, 1.0159271998263463e-8, -6.77901037911314e-6, 1.549316799749071e-8, -2.3175207488170943e-6, -4.900596457532632e-6, 5.165335225007076e-6, -2.1200391758413277e-6, 3.951131449564461e-6, -4.7299369637096516e-6, -7.32247429052131e-7, 7.534778319814251e-7, 0.20978887603633545, -0.2098030305579754, -0.5026157379633216, -0.5025983390943707, -7.178953400644033e-9, 6.997289817890658e-6, 0.5880984868766668]"
0,2.7073109896302467,9.652683151105263e-9,"[0.14106331816619175, 0.13074444734765375, 0.21959183765195966, 9.139316066783292e-5, -0.2611035865051834, -9.089040691979535e-5, 0.001061624312424043, 0.006834124867464361, 3.416074356233067e-5, -0.18737729786095636, 0.16695598061112726, 0.18737771910143508, 0.4286056964407575, 0.3029565685650173, 0.31754965703230614, 0.005045557058821329, -0.007335375157603681, 0.2435210643065447, 0.24357779930038648, -0.307228395215541, 0.30722936934234724, -0.0010957850549198362, 0.25426946187087185, -5.027537768472796e-7]"
0,2.7087326395342917,9.982041544599588e-9,"[0.42877453538127874, 0.06676464500629456, 0.3221579428050532, 1.960800795129282e-12, -6.980626227441174e-7, -6.532525894540097e-13, -8.611617112097466e-14, 3.5666702319031224e-7, 1.5455792793156572e-13, -0.23205584324679418, 0.012956641228212676, -0.23679598770723753, 0.16036244263674693, -0.09414987337257666, -0.5771504199283479, -1.367559986978149e-7, 1.367560449077488e-7, 6.194853555290462e-8, 6.194849465812952e-8, -0.3392168128592549, 0.3392168128600872, -3.431957210556922e-14, -5.047556596415845e-7, 1.156254545971182e-12]"
0,2.7102241012587154,9.987431176560152e-9,"[0.4282440573482949, 0.08079448730111134, 0.2991038368628821, 1.6815170426165423e-6, 8.443709930387813e-7, -7.118752274871724e-7, 0.06721110514665242, -3.681620063778534e-7, -0.043609314737148755, -0.25099822553755036, -0.03217652143863256, 0.23978787917671668, 0.1735305999093698, 0.09152437856034111, 0.5718934419422884, 0.047134325292591775, 0.047134768353405826, -0.02882263207250339, 0.028821659196360087, 0.33210853190253775, -0.33210920155757906, -0.020355623143356608, -4.172284987246631e-7, -8.998193038774182e-7]"
0,2.710604461774758,9.976111100522322e-9,"[0.3343984258411603, 0.04589445009351197, 0.2995047030304773, -0.2348782372420531, 0.09460912008474642, 0.07539141336927516, -0.006946772993602457, -0.048424900414958116, 0.047322621548419964, -0.13603080487778701, 0.017345804881979274, 0.2203125271955894, 0.241552344590291, 0.14431634309673763, 0.5396950812657928, -0.14105391213321078, -0.07698228650803748, -0.025802174922280867, -0.06432310419751365, 0.3818696392824389, -0.2876317454072275, -0.04519358515154501, -0.03845248339237707, 0.14642933802828087]"
0,2.7187309931727444,9.757108684652068e-9,"[0.0014030566405045769, -0.003380230100938257, 0.007153260859967632, -0.11106195189223517, 2.026484540539169e-11, -0.37830642040954837, -2.146744277603579e-12, -3.3685094647419855e-11, 6.569270382696823e-12, 0.017346550133863856, -0.006274971852197135, -0.009513532107032019, 0.046183211943136966, 0.009439781809070472, 0.03827405911847307, -0.015058474154644723, 0.01505847416150342, -0.1639057131173649, 0.16390571304614743, -0.5026821199582965, -0.5026821199867613, -4.775474007164099e-13, 3.1608441275485006e-11, 0.5299103090248323]"
0,2.725801767782307,9.73454025596907e-9,"[0.2693960036686855, 0.14007296931083635, 0.12061962774931537, 0.23707958907492405, 1.6180702783322932e-11, -0.07894728632436221, -4.001099769957612e-11, -2.3903295514872874e-12, 5.094190781361361e-11, 0.12871608371856103, -0.2219539057040348, 0.14577426993716397, 0.2003047928651236, 0.24850991927066934, 0.5846983094539224, 0.12242648270789636, -0.12242648266631292, 0.2618529790245083, -0.26185297899641735, -0.23839143198686827, -0.2383914319642157, 6.326642479190224e-12, 2.1367687064736068e-11, -0.13860969203286994]"
0,2.734567974949891,9.745268988687801e-9,"[0.3423523542475725, -0.004155361982814144, 0.2311575653151699, -2.782683306869385e-8, 7.470573542603047e-9, -1.7564098049117544e-8, 0.27365600098173626, -1.622410861891991e-8, -0.2858294347924102, 0.12884573986649417, 0.3431502572203893, 0.0727144072290887, 0.008350946047725474, -0.23581705755459098, 0.5198054812160237, 0.139424438465861, 0.13942446610077341, 0.2512181192806897, -0.25121808421940584, 0.08171563020818341, -0.08171566393355248, -0.1696629506891401, -2.28464954482798e-9, 6.348697534910652e-8]"
0,2.7350444168912618,9.766776674784612e-9,"[0.4148646323027356, 0.1097024088206921, 0.20826173812926416, -5.933869766870638e-13, 0.04503222376542564, 1.5924085045094632e-12, -1.0909540810006563e-11, -0.08733549632368548, 9.282104787354148e-12, -0.29995470656766965, -0.05565856027930995, 0.24508134611914506, 0.20828084261550686, 0.09440931785712173, 0.5904252077000223, 0.10535786796664345, -0.10535786797168936, -0.0964877104448312, -0.09648771043902835, -0.28810375297646984, 0.2881037529773235, 1.5692478636607795e-12, 0.04432823474189097, -9.703608351579585e-13]"
0,2.736273812229629,9.985747105559102e-9,"[0.021588600873409424, -0.04440737112500192, 0.0014112462903435531, -1.3227416672525942e-7, -7.62444975448916e-9, -7.427271127997569e-8, 0.05466849473097171, 1.8325780746559779e-7, 0.03391213601010505, 0.009392987604495289, 0.5181129180648892, -0.5132973195245731, 0.01182422356752071, -0.3786753792883625, 0.39603973234109224, 0.0503425752568924, 0.05034245496365462, -0.17319586935754516, 0.17319635791501248, -0.2016361595295885, 0.2016331920621614, -0.12107828693318257, -2.4324501460089256e-7, 1.595200771369203e-6]"
0,2.738026200007407,9.979874093935137e-9,"[0.015259681026816994, 0.03088274801488843, 0.030884163226600266, -4.265390509068529e-8, 4.4871060798900893e-8, 0.34686620079864927, 0.00013941663102459364, 0.3451231739874693, -0.00013940937467798127, 0.00043762114032806266, -0.0004376209309821833, 0.013832604290338618, 0.10217763367277977, 0.10217649374446466, 0.06323805830689679, 0.08684402822560386, 0.08684402822560783, 0.3451227989617771, 0.3451227989617698, 0.3468665798353535, 0.34686657983536073, -3.9638028918807715e-9, -0.3451229591779209, -0.34686641790558603]"
0,2.7423625964722835,9.720232276255302e-9,"[0.009687112398991015, -0.004221791785158964, 0.010138661070354944, 3.6363592356553085e-11, -0.09974014117210829, 3.491660750808151e-11, 3.8855216072118564e-13, 0.5637450207205021, 1.0590896467418835e-11, 0.05557979961617254, -0.03595825996188241, -0.33083811208245917, -0.04103122166691606, 0.2177978705156584, 0.4440468706248979, -0.069956017361642, 0.06995601737419084, 0.011011400176519245, 0.011011400177755669, 0.38139317400681094, -0.38139317399491635, 8.03498138293114e-12, -0.10461471658838299, -2.815659745429855e-12]"
0,2.749500850916864,9.77694154384679e-9,"[0.07922616451989713, -0.14403502683223676, 0.0036170468554907057, 3.829302947073196e-11, -2.529094506995565e-13, 1.488240933601424e-11, 0.04480448884678702, 6.021525701409953e-12, -0.04933380442208173, 0.0041805442570207775, 0.5116578670983802, -0.46275533623104836, -0.044322585807955076, -0.4113811773375141, -0.4519872766367093, 0.004316100465115552, 0.004316100408805604, 0.24189888164569642, -0.24189888165534193, -0.0021206815181526884, 0.0021206817520688847, -0.0010827892859034557, -4.032635033134618e-12, -3.495796096873979e-12]"
0,2.7496021918263827,9.98269042249282e-9,"[0.08219402859018946, -0.14455863089050602, 0.0026379648002939245, -2.4541111557195228e-12, -5.485111046329584e-14, 1.1022365258129163e-13, -7.224266500305863e-7, 1.9195071465799697e-13, 8.110229464273478e-7, 0.0065623272896254406, 0.5120228843824002, -0.46874029621809865, -0.041233900281656244, -0.4112269377671147, -0.4510908823950893, -4.907764769198438e-8, -4.907534593554134e-8, 0.24095768135988663, -0.24095768135976084, 4.659102675786368e-8, -4.6601493604087305e-8, 3.320066071835141e-10, -7.901658383457264e-15, -1.8686600960439844e-13]"
0,2.759317966391856,9.761119274465344e-9,"[0.3911285134359916, -0.05372177063836883, 0.13301436642516903, 1.1105381050349471e-6, -7.334958175078958e-8, -1.7358747398642498e-7, -1.0006230242957848e-8, -3.1485394647959856e-8, 1.4097375893895018e-8, -0.08915383164276443, 0.3824137277446744, -0.3131726921696846, -0.06703475779037824, -0.25563547102585493, -0.6055376244068711, -2.7564201420366986e-7, 2.804767371600285e-7, -0.262349854736998, 0.2623498085041212, 7.359763268068314e-7, 7.38798925415315e-7, -1.234957321111652e-9, -9.402603048865026e-8, 4.825625975480987e-7]"
0,2.761874933152118,9.755532441166717e-9,"[0.12407901259080072, -0.1881960950805804, 0.09235976594188011, 0.22898310139792638, 1.454046938723361e-12, -0.2718231619783563, 1.6777778481403047e-11, 7.64968870768504e-12, -2.3176692059683674e-11, -0.043275485582432056, 0.409684601818931, -0.42994311671859664, -0.06841355670899034, -0.3378961298287535, -0.4058936914720994, 0.007996500928670365, -0.007996500929728381, -0.2669049928472259, 0.2669049928404029, 0.06258281879356861, 0.06258281878811497, 5.0047092600296125e-12, -2.5785873639401416e-12, 0.16040053231612617]"
0,2.767463537016051,9.844270696479937e-9,"[0.14241512953234034, -0.20672587920126373, 0.02644173724007738, -0.13726037478083022, 2.2400999709230063e-13, -0.15391407186611078, 6.864537763694091e-12, -2.5342743341612898e-12, -2.574764200979538e-12, -0.0007733895719428895, 0.48946577830279986, 0.48683902224748066, 0.035888584943923676, -0.3655252391050722, 0.4169572274412618, 0.01159040114014306, -0.011590401144379016, -0.22559845122347583, 0.22559845122629674, -0.01082272435247718, -0.010822724355473158, 3.4228514338702827e-12, 1.8454733505106113e-12, 0.07823914655287109]"
0,2.7946120557589595,9.760563128572483e-9,"[0.30273578997388795, -0.1141969406347974, 0.0971948972780693, 4.3869669410609456e-10, 1.1513580811294121e-10, 2.501965925692682e-10, -0.16970266027259093, 1.87003879591948e-12, 0.11519251138947469, 0.061052991687659486, 0.462216418063406, 0.3040770209926984, -0.04686661740398427, -0.3276589091320892, -0.5868550349570931, -0.04560269506478837, -0.045602695357264245, 0.19216583238357, -0.1921658321914705, 0.006047906488532896, -0.0060479062629857465, 0.04378552482337984, 1.823135542831683e-10, 2.1479983364192294e-10]"
0,2.796763355761095,9.751929645701708e-9,"[0.33580358424433066, -0.0853465963876903, 0.1068704293649463, -1.55392068765297e-10, 1.6676193181470515e-11, -7.03542039366541e-11, 0.14301862693748163, -1.953337834269944e-11, -0.10267420745990684, 0.07283074904597306, 0.44617027792981323, 0.329077366340651, -0.04132196034250268, -0.31003523923695864, -0.593963023958558, 0.03362869193930412, 0.03362869184074969, -0.18821757781509219, 0.1882175778819306, 0.008047921188484963, -0.008047921252112282, -0.03171272937161219, 3.077217054227651e-11, -9.704339186641002e-11]"
0,2.817310226089012,9.662764189725073e-9,"[0.14367289677775022, 0.14367297762038675, 0.4153028560288376, -6.358444195245255e-10, -0.0013044358747510382, 6.36426721644758e-10, 0.22705891267231038, 2.345815754166279e-11, 4.1104753363819595e-9, -0.22002728013672196, 0.1848544529680871, 0.18485435020759428, 0.5143496232732824, 0.19147908761184038, 0.19147901276282864, -0.22705880323552025, -0.22705880361450737, 0.0013044034678569472, 0.001304469535155778, 0.25037143207228646, -0.2503714320734306, -0.22705892558277835, 0.001304435800766752, -4.820998417734155e-13]"
0,2.8225931631232273,9.757007471941559e-9,"[0.37040744688004973, -0.1588397717075051, 0.1013989197431482, -1.30164596138313e-10, 2.8598803003010728e-11, -1.1624501981450452e-10, -0.3796725570208793, 1.0340128675194712e-10, 0.30893573470077784, 0.09902099853115583, 0.394584145409118, 0.265744820592579, 0.043698033962558086, -0.2666527483433496, 0.36291340807923267, -0.09658454651013473, -0.09658454660835342, -0.2270556924384824, 0.22705569220707728, 0.061223790794256855, -0.06122379091603844, 0.13262758976120514, -8.408082078841442e-11, 1.744311738796562e-10]"
0,2.823463292137161,9.969879640966726e-9,"[0.37337914730029637, -0.225917605283144, 0.023900902400095465, -1.5367475128099037e-6, -3.6827808829233756e-12, -5.438922139538023e-7, -4.113538359769026e-13, -3.760122189116529e-12, 6.337144256006201e-13, -0.07499255028141055, 0.4243371106073065, -0.43671700889013654, -0.06801051974670812, -0.29201925363304404, -0.4883921540667655, 4.2839087854975424e-7, -4.283905371608474e-7, -0.22819159878362294, 0.22819159877839004, -1.51305043123566e-6, -1.5130502588326793e-6, -9.926615292950807e-14, -4.441700021469994e-12, -1.419560080223758e-7]"
1,2.90482807772925,9.005381310614771e-7,"[1.0669373221707057e-6, 3.1288950394917235e-6, 6.478007848037745e-7, 8.756671649166245e-8, 8.79253978773955e-8, -9.914791048299302e-8, 0.5653891327437288, -3.9110009385655145e-7, -0.3923880786514712, 0.06767388239371783, -0.23411565877949259, -9.986480081798733e-7, 2.477831351337292e-9, 0.6833570283800743, -5.888740930633145e-7, 2.1999202520184023e-6, 2.199920250520169e-6, 3.7869266766558816e-7, 3.7869268539456246e-7, 1.6762789922556313e-7, 1.676278892974924e-7, -1.8706104668726942e-6, 3.646923699561457e-7, -7.324192940170988e-7]"
0,2.914728971384665,9.965345060855318e-9,"[0.02003240518509508, -0.16616320098215087, 0.042100245675941866, -0.03512504543922165, 0.11117480353437131, -0.03111425938593037, 0.2099363792070939, -0.30385111194380066, -0.02579529316097944, 0.024870653203008818, -0.2188140601476245, 0.36892619784610026, 0.03951169765756721, 0.36501982260491794, -0.34071088496400564, 0.02268597607460168, -0.23360143264357652, 0.14882507028365094, -0.022141638641678937, 0.09367172941601362, 0.27264640924915007, -0.07031222945111798, 0.06885464629549709, -0.46106646073702706]"
0,2.915901712043954,9.951364992294177e-9,"[0.011344502040917283, -0.006215080451997135, -0.00032306141548499903, 0.027231605646228313, -0.06564514244505618, 0.00887443798226064, 0.0291394340014287, -0.05236608584077798, 0.004287017569102224, -0.03611059690115774, 0.007337201287184788, 0.0018214641176321357, -0.012343950895113706, -0.1904740949306652, 0.2012460522557613, -0.020278888474921195, 0.1396037430728509, -0.10182978293296341, 0.15624857658075714, 0.028795066711828313, 0.01605107390442994, 0.062150635450375843, 0.2715979733661556, -0.8828369660733846]"
0,2.927664984619916,9.989939128081605e-9,"[0.0005534236768012095, -0.022897989291464083, 0.04779658850034113, 0.06877117911794353, 0.06259922096973256, -0.0959597969056448, -0.029221472675941912, 0.25426524077043, -0.06190462033205033, -0.031201549467394504, 0.01844138385538216, 0.010878261337604013, 0.0025614137702545323, -0.04880955992727082, 0.035216206033084896, -0.09923743049343511, 0.1405865782316503, -0.29249560656784745, -0.023423547301117707, 0.17217445660699016, 0.3032681232433362, -0.043959732617496534, -0.26757304942475524, -0.7707646142657975]"
1,2.9332945457778496,1.643692444700482e-6,"[5.892856084714873e-7, -5.880723144708331e-7, 1.3727189073148864e-8, -0.024072962366874597, 0.0855293176757442, -0.018100191398906375, 3.3125751779106836e-6, 0.05444285731909011, 2.4488285583614544e-7, -1.072533261314623e-6, 2.8487027689479605e-7, 3.995892760711926e-7, -3.097205210985366e-7, -9.285687091814336e-6, 9.927200455004051e-6, -1.9248166781102518e-7, 5.2518089984754905e-6, 0.12274216179116915, -0.19184077635056046, -0.028273824836073425, -0.00887463748351279, 2.055061902595843e-6, -0.22254396200957882, 0.9415631053142592]"
0,2.938284757777488,9.984985063928513e-9,"[0.00459693592479934, 0.01564361576606018, -0.009658328621563343, -0.04125793785324346, 0.17242309100614506, 0.014511756649610782, -0.21231021112589504, 0.03747930028281499, -0.08289270689747291, -0.02815287703760918, -0.021475448779716133, -0.02986285089082953, 0.010083310060865948, 0.2099308435919716, -0.2311997820323986, 0.11531484094327227, -0.12130287027948491, -0.023733852742741042, -0.10093248794736362, 0.0033269825482244958, 0.024826070079012025, -0.06803168286446856, -0.07439419051552709, 0.8748271236552514]"
0,2.9495237458639076,9.962115925408225e-9,"[0.15984905168073404, 0.4347842232783024, -0.33367673550056587, -3.0346619413050884e-7, -0.09704762135411232, 3.5919993352122523e-7, -2.100640532093452e-6, -0.3662320403776259, -9.547956097295947e-8, -0.29846837696575157, 0.28191031411918843, -0.20833114904883313, 0.13377010034692938, -0.040058581617859815, 0.00545734507975321, -0.16912943311204276, 0.16913151465278992, -0.07900393283834099, -0.07900290777880137, 0.3008656053538262, -0.300867694594782, -4.931877240630105e-7, 0.21978233146164683, -2.5483791117472084e-7]"
0,2.952921616241172,9.96139949895637e-9,"[0.022560662623173973, -0.025172074264631174, -0.03976159343304617, -0.022799040298489434, 0.07907260294967114, 0.0015442159041082581, -0.1680608940710912, 0.14278713864643133, 0.19182361076930848, -0.013818335642027455, -0.054934848863533406, 0.038940702204997374, 0.05533772738841377, -0.29800099627129967, 0.2643865953594574, -0.1343089302434307, -0.10813013662915229, -0.18480163556759524, 0.02491145212288677, -0.0067228579668910295, -0.012409679899809092, 0.08171973732902243, 0.1971474690714632, -0.7926744878229912]"
0,2.9634028928100045,9.759169738363753e-9,"[0.11407000035845026, 0.3879238142970275, -0.23639034928097688, -0.11475752030425122, -0.09797211098907006, 0.20978309562983247, -0.08258439820062734, -0.41065258449758835, 0.22272282244596997, -0.24979182049957616, 0.08866525397970954, -0.0034376480435762075, 0.18438372087013205, -0.00830122329145064, 0.015303056168915793, 0.2012127903098609, 0.019195522656542292, 0.006546064998421145, -0.19260037384866688, -0.5134331048284152, 0.07660525234249058, -0.16519873407100621, 0.09418663325733037, -0.024053651116510515]"
0,2.985478042417854,9.750161660391623e-9,"[0.016134798556603085, 0.0032270345489546037, 0.3373227276925523, 0.06742532822866262, 0.06272005120147196, 0.10250170673969529, 0.14636229683995303, 0.09403641433479815, -0.0976594190753413, 0.07229120898582528, 0.08731960144804786, 0.3965153609620641, 0.13248832704457614, -0.0817511518098302, -0.3261660936487217, 0.02676847013575713, 0.02849620890522056, -0.17093407283850082, 0.032490569008298345, -0.19540303428738798, 0.43463532911174185, 0.2726543772404746, 0.30066154682742935, 0.3206670548083653]"
0,2.9870749039418376,9.988549421614375e-9,"[0.17247329317166424, 0.3723496601526414, -0.3346887636457895, 1.5001704953720275e-7, 0.12577361073548154, -2.6876525896642065e-7, 1.4081730845456096e-7, 0.4359745497002644, 1.7852058568304265e-7, -0.3103740353480009, 0.2896412732717469, -0.14959886658684945, 0.18682810518335852, 0.07268956557024782, 0.032317673031728875, -0.12576226331307483, 0.12576228130919437, 0.14746820334314983, 0.1474681364458684, -0.2715718174576152, 0.2715720814238115, -7.411344180163429e-8, -0.217333320924397, 1.4141061560296567e-8]"
0,3.0199509085754217,9.764544116228808e-9,"[0.1046005705696714, -0.2035097080553677, -0.04450583474033797, 2.7702564760373324e-7, 0.30173686391264193, 1.90339500994146e-7, -9.73850557627909e-8, -0.35776385010540734, -2.6700785851560486e-7, -0.06761996822397129, -0.035010018141641286, 0.5322211065172129, 0.008255355878331436, 0.5080128946017288, -0.39499435729386356, 0.0809822621834061, -0.08098173863568148, -0.0364304808687471, -0.03643032342027477, -0.05849764995426196, 0.058496758415383286, 3.4720389498567094e-7, 0.028000314314050086, 1.0941407222915118e-6]"
0,3.0244628938974922,9.998870323246329e-9,"[0.10577272102080354, -0.21638867042764004, -0.010655615995403071, -1.7478928188222097e-11, 0.2897287628412283, -1.110803837712322e-11, -6.608729995116001e-12, -0.4110275237072555, 2.5684664592770584e-11, -0.06721767879229702, -0.07503910144200066, 0.5363371905116763, -1.4697433077558653e-5, 0.4850762603352675, -0.3947764547124305, 1.1240568176956989e-7, -1.1243668342008173e-7, -0.0033638632659987, -0.003363863265998588, -8.396604082709478e-8, 8.402392484440795e-8, -1.701477590528336e-11, 0.0033804535162817832, -5.7339635344127965e-11]"
0,3.048082319690269,9.753812588957786e-9,"[0.06720986700103614, 0.04189418578236282, 0.38599886153843815, -1.1713948589761893e-6, -0.1789935596310265, 4.941315240241152e-6, 1.527410062375193e-5, 0.10887849989050037, 8.37477273289796e-6, 0.10598694193690547, -0.431649540948864, -0.26341756722190424, -0.043847487059874, 0.18788116952580836, -0.46020528474091, 0.21509929765431457, -0.21516375192592568, -0.04638699549696759, -0.046354859674178774, 0.22278358771565926, -0.22280877166040924, -6.358681636945464e-6, 0.2979013255692564, 6.838804413366178e-5]"
0,3.0484817900314862,9.762560857818423e-9,"[0.026371298959732913, 0.007843503068577388, -0.21352765521483885, 0.08527577799294578, -0.014617680157827242, 0.10542867592800395, 0.2589698033424138, 0.0864660353647707, 0.49987417450129035, 0.09429617480113237, -0.006423317732783045, -0.1991531561574194, 0.02624680664748191, 0.08873170820937085, 0.47210881755010103, -0.004538705629028847, 0.20166940284504112, 0.19967978382322543, 0.008793352914606534, 0.3782738963257649, -0.13434635696050434, -0.09908537888204805, 0.1558699534351471, -0.2338681884734048]"
0,3.0648008071872677,9.964461847875377e-9,"[0.03952353200844098, 0.025245562037872107, 0.2817371118143657, -0.030646874688240323, -0.07371682559207438, 0.0043205484925298784, -0.08188114472103536, 0.1515352183010966, 0.44282439394622275, 0.02490928506300688, -0.18684686587134475, -0.3074328350815354, -0.0033991980716773984, -0.10841307679450995, -0.11054687852699159, -0.10044446964087278, -0.3398328774600523, 0.28891583044097946, -0.06953768640428251, -0.10722664629388522, 0.3022713687579196, 0.19025801000833328, 0.0890533501116835, -0.41395844565062934]"
1,3.0679121408722496,3.2235766640195203e-6,"[1.9658685951585178e-11, 0.31681183058762674, 0.31681183058763995, -5.928798940217587e-15, -4.843379861933216e-16, -0.31322453230079705, -0.04652800417857752, 0.026961242499376925, 0.04652800417857628, 9.738770320433138e-15, 2.6397484486838876e-16, 0.2682690450424768, 0.25008079284957513, 0.2500807928495685, 0.4366272848412407, 3.6743555597893297e-16, 8.887313841243416e-16, -0.08168873122693172, -0.026961242499376988, -0.32257673172039325, 0.31322453230079356, 1.131229745284545e-15, -0.02696124249937685, 0.3132245323007983]"
0,3.0762230232359715,9.762164993421249e-9,"[0.06821008344940305, 0.16970071030230485, 0.31016454910426783, 1.4296865490619332e-11, -2.4167911243795087e-10, 6.203703070068529e-11, 0.09286779778549209, 4.331886449492999e-10, 0.117359801136711, 0.17751746663185858, -0.313781586632199, -0.5046915809561348, -0.09445804813132969, -0.3573250586340494, 0.049279257806348495, 0.01157902208829573, 0.011579022218918386, 0.2175537394313282, -0.2175537393978642, 0.25083074190758614, -0.25083074183478693, -0.32167193509537817, 1.013775506287703e-10, 3.1268792607637223e-10]"
0,3.076997189977637,9.761342950959202e-9,"[0.09000218883183968, 0.005197490514291838, 0.4694785287519424, 2.1679815679922192e-10, 0.18127562305123368, -1.6301930556417696e-11, -4.5555279107156864e-11, 0.10124233373891894, -8.390675318197378e-10, -0.0541684877287805, 0.2590880661065345, 0.10469772900234997, 0.007600518338034447, 0.03970697263838775, -0.56632509418693, 0.051776359549500994, -0.05177635982048684, -0.08626807715827492, -0.08626807714006116, -0.3211157173476301, 0.3211157182125294, 2.687440122788066e-10, 0.3138376946433665, 1.813227531539826e-10]"
0,3.083592507276245,9.760713340513928e-9,"[0.02333136674660655, 0.018268400885478146, 0.1320301063167887, -9.11582740783262e-12, 0.10387186715983099, -1.441436051985793e-11, 7.671624617501967e-12, -0.3810305885223142, -8.386440626712315e-12, -0.00422365564141023, 0.24549131607790348, -0.5666608717591703, -0.021114699935459582, -0.16360232777807102, 0.1879218677329685, -0.1261306623386582, 0.12613066235230047, -0.06232331604963367, -0.06232331603136685, -0.41301972572645806, 0.4130197257254087, -4.037333603416576e-12, -0.03232449403959109, -5.33526123362518e-12]"
0,3.102603014120278,9.96776881977462e-9,"[0.031111600725333952, 0.013633780107103284, 0.3820139973384044, -1.1585370057655223e-8, -0.18836648730438743, 1.1932479087672297e-8, -4.368618912525805e-8, 0.3404854083119421, -2.562554844776271e-7, 0.07106216282021574, -0.2612811506464632, -0.15728341694199108, -0.08202727654777323, 0.32187934067776836, -0.5172926806436737, 0.17341952531064514, -0.17341916936023027, -0.05199527825351544, -0.051995335001829776, 0.13886815565236127, -0.1388680807029552, -8.489356015623274e-8, 0.34841459437867905, -2.7590260947870895e-7]"
0,3.112022097965603,9.765863357520119e-9,"[0.0024844299039324855, 0.30382866319765145, 0.024223629844891802, -0.01883106141543569, 0.0460152679755384, -0.20773428226308494, 0.15204493457987037, -0.3622229879551748, -0.6173515004704127, 0.06834371556574273, 0.35285043133827815, 0.12731080880815804, 0.04940224021958814, -0.3779532705735845, 0.09350951181081238, -0.0075389142792227255, -0.007538914279222731, -0.05270875789347379, -0.052708757893473776, -0.06469490002089756, -0.06469490002089748, 0.028419599430938434, -0.05714342935535032, -0.09216285238273024]"
0,3.116792701754177,9.866427970609525e-9,"[0.001305159700095669, -0.04167372908389317, 0.5008101263840374, -1.6005170045465027e-8, -4.4164980103647033e-8, 2.0816810381713587e-8, 0.29493701955139545, 9.719445223687324e-8, -0.09268244424386402, 0.04350637418711456, -0.07270211723536879, -0.36044489283846526, -0.23388783228605542, -0.3425602521607266, -0.17724796583740374, -0.019267309134837353, -0.019267288529666256, 0.12689924595694016, -0.12689911261489906, 0.19951851389774652, -0.19951853247220525, -0.4458044200468132, 6.724746384872157e-8, 1.9928033350585897e-8]"
0,3.1170472252763837,9.973431533801958e-9,"[0.000589365717365465, 0.04812149265525359, -0.49312022114568643, 0.01826988487578595, -0.04748703184484752, -0.02310421467495132, 0.27894483738781606, 0.1101575913721782, -0.09298792004684436, -0.043578910584587904, 0.06207470363337786, 0.36212814522293313, 0.23251794968365344, 0.32909874459903377, 0.1834940315506471, -0.020995732150692226, 0.0015297380035416848, 0.20023980229193217, -0.05116789314697148, -0.18957397637082773, 0.21194780889955955, -0.4356347646063903, 0.07515540103507587, -0.020709288781037644]"
0,3.1187615071473194,9.618745832659673e-9,"[0.03189449722807775, 0.031893596468273944, 0.05895865056814692, -3.8503665928553464e-8, -0.20010428660981744, 3.850773129596534e-8, -0.004253240805384867, -2.785472424326823e-6, 5.921455680068125e-8, 0.3090165501744561, -0.3012234542017801, -0.3012216367912521, -0.3919129633399546, -0.3469647910366527, -0.3469635169320978, 0.0042538064407977695, 0.0042525032664870845, 0.20010834366543243, 0.20010831596189782, -0.28541254108220215, 0.28541254107545744, 0.004253188116191698, 0.20010676511816372, -4.1200283753501596e-12]"
0,3.1582951660477208,9.741854491865453e-9,"[0.01019582117039895, 0.11882142647632245, 0.07844126007131573, -0.03356654513789812, 0.1293986953998864, -0.12488705983403948, 0.27616927933980906, -0.4443960670642151, -0.2540491515990581, 0.11887382741618935, -0.07237717297405628, -0.46273742744098834, 0.030279946726389728, -0.1751009233579474, -0.0487017815251682, 0.07243209263421174, 0.04222311958326812, 0.3088109031619205, -0.175750835030646, 0.21464021781041304, -0.18968186562994616, -0.29902262449268324, -0.11595188283531717, -0.14907545021356716]"
0,3.1945468254803893,9.744847474833958e-9,"[0.04117788198102158, -0.09953980581481747, 0.3745989308167101, -0.027472095330098194, -0.043296305909007224, 0.012321546158494585, 0.26511404932539706, -0.13121430185004776, 0.28435878970853423, 0.07838914123409695, 0.20762841476185945, 0.2390081052045901, -0.12126479776383559, -0.16224668028827555, -0.4809743664821895, 0.042411230289433804, 0.07405699020507994, 0.23678901445646627, -0.14864634772525764, 0.23995848316688223, -0.2970124386417192, 0.004771818238812384, -0.2212403090190338, -0.13404838946473702]"
0,3.2418235747095525,9.750715367181835e-9,"[0.006456227075414019, 0.1416277042967959, 0.14312905080920904, 0.01130842339542131, -0.0007204045511293014, -0.1074023233906827, -0.05705566930481124, 0.22360455611856878, 0.22816602320468368, 0.03874646682184211, 0.15592551305769295, 0.182440625098524, -0.13427836218728206, 0.19228524892370732, -0.17078410189192816, -0.21533257533810893, -0.04699474530087043, 0.18496814180489785, -0.4111305416874505, -0.08016885054753191, -0.027219592367538036, 0.10974045750354569, 0.25536048412661383, 0.6024350996182172]"
0,3.244533768265503,9.760072905412877e-9,"[0.030412042564903055, -0.03395927094863112, 0.06610493915698547, -1.0906265703122616e-8, 1.224859671867375e-8, -4.392209173213674e-8, 0.018508228925291463, -1.1943710821442412e-7, -0.21607694930600324, 0.06685150700829562, 0.16424686551811812, 0.19816475893509194, -0.012653966968008846, -0.546635998726765, 0.5837646448442395, 0.13910052952031793, 0.13910056724457875, 0.24577865681374267, -0.24577848589518142, 0.021483429078429494, -0.021483432115009908, -0.27498612693750213, -1.4359454055438265e-7, 6.223695769922119e-7]"
0,3.252486185996298,9.76373028393976e-9,"[0.3601577255407469, -0.013023514641253666, 0.43243234637342765, -0.05510303544486676, -0.025316177740220352, 0.012238994748195666, 0.15286523607368702, 0.021324852721421934, 0.2722565294514535, -0.002609434914899726, -0.020106535119253706, 0.0946969691494122, 0.05510884472828751, -0.06313587291947292, -0.5797665207174469, -0.004178630064166939, 0.1019212513786055, -0.059576045458838045, -0.01004114350312443, -0.09062473355982933, 0.4230708413149308, -0.035674888946194964, 0.16156942462129917, 0.013425538238552272]"
0,3.3296352898654593,9.7469438799456e-9,"[0.022867973159993307, -0.004765412589878871, -0.284283044503476, -6.497360627994867e-10, -0.14274780535254777, 3.0534828894822784e-8, -9.355336927411996e-8, -0.43564306715698664, -8.600530393003079e-9, 0.008945834733717661, -0.06988928271161873, 0.019103777296529838, 0.08709915434123494, 0.05063073820599828, 0.6022427986209653, -0.13064547571356083, 0.13064547291330061, -0.14073528357521972, -0.14073533907778873, 0.3317710353024791, -0.3317711254082203, 1.4098943722658667e-8, -0.1908052076868252, -6.390016366171713e-8]"
0,3.358986244365246,9.749087288051346e-9,"[0.03361254258339803, -0.08964062055138329, 0.1139117664272264, 7.204832432550466e-12, -2.5546209848821144e-12, 3.264855469297621e-11, 0.313984154140244, 9.590382503618223e-11, -0.4344872593283088, 0.09502909228703571, 0.030380995835231565, 0.1539660726170341, -0.05981702659988498, -0.5232744202530184, 0.3590604206180917, 0.1588392467688945, 0.15883924673776995, 0.210790830882281, -0.21079083102664709, 0.09271369059951713, -0.09271369063307308, -0.3065924880071881, 4.628467352170564e-11, -2.1690119203092612e-10]"
0,3.391973256021664,9.971482745039207e-9,"[0.04741574621492109, 0.1103081582708232, -0.4266387730864578, 0.13095833174446864, -0.0704413562919516, 0.15937151412027906, -0.005775274072397276, -0.15124327002083252, -0.29300734571415277, 0.22464973037972186, -0.09627273843165818, 0.109667255216579, 0.061157123370453356, 0.16415419689480043, 0.4724584021022424, 0.07968672129063567, -0.09917385147945647, -0.19482665204384586, 0.027251910545904784, 0.3193487392468022, -0.1705200402978801, -0.013340959895132443, -0.19449829668542196, -0.3125224935147666]"
0,3.3936916209843635,9.765191818709074e-9,"[0.01435970228643414, -0.021568735983208957, -0.007596120611255922, 0.050713332602364325, 0.025720822344268368, 0.06273670540366948, 0.25178764974364576, -0.1490190045831538, -0.49315822433726797, 0.14686421382812004, 0.0025902649296061617, 0.15645557264828464, 0.08600001099985742, 0.04262552584252574, -0.18087587209947278, 0.03486693796697065, 0.11757672878239968, -0.22749418770492696, 0.14359950061906873, -0.08895227578388293, -0.514719542267462, 0.11910373243162248, 0.2390700636763977, 0.3790862422187153]"
0,3.3990521648718435,9.991517973449529e-9,"[0.16366203641461585, 0.0014896828267298465, 0.19505122451459642, -2.8780012766418475e-7, -3.7797658948831737e-7, 1.681321705498147e-8, -0.0177273791261773, 8.035304064991274e-7, 0.24858553914367637, -0.039459063973466504, -0.4518893714270306, 0.06828039585982007, 0.017266156214539967, -0.36929924937424535, -0.6346092105461693, -0.03995729748996178, -0.03995742502249433, -0.002864030441598661, 0.0028640580956538725, 0.23891247742051253, -0.23891142469369497, -0.07654371662921916, -2.5899962269015083e-7, -1.425571529928708e-7]"
0,3.4040508788902506,9.992159560683153e-9,"[0.14729545917170092, 0.0003481588755552063, 0.22224027916397848, 9.260615828646836e-10, 2.25121573268707e-10, -4.6621154791649583e-11, -3.42503776597049e-10, 3.506774391979408e-10, -3.2274123635881626e-9, -0.015822686575042197, 0.4643589467717396, -0.009706651732706958, 0.01226248478966608, -0.3916728413257857, -0.663362161263519, -1.268498390410663e-9, -5.827639040835195e-10, -9.88913867019952e-10, 9.646895134475717e-10, -0.24426628444479737, 0.2442662870445628, 1.2599572739220133e-9, 6.582610522783514e-10, 9.6658413315396e-10]"
0,3.4092389339834654,9.758164945460574e-9,"[0.0479549743201013, -0.4122405593388654, 0.3665713980178554, 3.84876635073256e-12, -0.02532959720687774, 1.7226986987398023e-11, -4.509086954731584e-11, 0.1390530291520421, -6.7747080202647084e-12, -0.05690560114073317, 0.32342046739210883, 0.36628396946091724, 0.021178641091024936, -0.3420368439880267, -0.3075505286988359, 0.0916319525864579, -0.09163195261331658, -0.17549022032125955, -0.17549022032576816, 0.24762867794373244, -0.24762867795071014, 1.7367079446118093e-11, 0.135468343761179, -1.8322613171625932e-11]"
0,3.4195015918621663,9.763687317018948e-9,"[0.02779199511653137, 0.3416307251550721, 0.16520386241300966, -0.00011773736248284187, -0.044209052869722446, 0.09919270352367487, -0.302092820809839, 0.3343835324297767, -0.5261374655453968, 0.023435742380583272, -0.3022878029881352, -0.17994947076455237, 0.04410429602373275, 0.2651718307987519, -0.0747003470818961, -0.08333747879416303, 0.011337772722365032, -0.2773090148654317, 0.20878702834456989, -0.11359220188112537, 0.029643964577860414, 0.018312500758826285, -0.055852007086679874, 0.1287785105651859]"
0,3.4225199974415723,9.724940914249849e-9,"[0.05037263551149769, -0.26618114210356375, -0.07429562431756657, 1.5927880041824015e-12, 2.272207069895511e-13, 7.671506640877458e-12, -0.025254751524095405, -5.947101168229524e-12, 0.5915814313300372, 0.16301654572645266, 0.2653806334093377, -0.18429131641692106, 0.31575484709593293, -0.05843180366547668, -0.014183610162941056, 0.12147048366909399, 0.12147048366819543, -0.3133106187968677, 0.3133106187973113, 0.18121422600489268, -0.18121422600158837, 0.2113962891858035, -2.8162998192766274e-12, -1.0549453210664706e-12]"
0,3.422701343934305,9.965700025238493e-9,"[0.018586720460894757, 0.33666058640245194, -0.06749861350779757, 0.03683325849373083, 0.038291236076150724, -0.22513082050029146, 0.006540119744192229, -0.18006732266208514, -0.7044492442694419, 0.02764323128418955, -0.16211156200546392, 0.08398586998131657, -0.017633793222660177, 0.16303832777407723, 0.006272572491554156, 0.05310220900771562, 0.08528566496177772, -0.33441152680715613, 0.2895637793661189, 0.0674751749004732, -0.11527010877567534, 0.008998572176247392, 0.04395596246407901, 0.11349409969702713]"
0,3.4254463273544076,9.757508711975846e-9,"[0.014822902979164086, 0.09391539104193973, -0.1454541809744896, 0.059421163439672846, -0.009661673847284002, -0.2785669180003361, -0.13197678613325772, -0.04752967257852879, 0.6743485140948589, -0.007835389711886406, -0.13072527538463585, 0.09245871968883226, 0.022331229874198128, 0.09418521227851948, -0.0018981613058229473, -0.07491705864632976, -0.10990634246709452, 0.2953549789554178, -0.4208905224697964, -0.12623456543790723, -0.10632834471282218, 0.05522129217337923, -0.1174872495127971, 0.23003371911056164]"
0,3.4261909979394485,9.993968750310285e-9,"[0.03926765188788263, 0.35281172803142213, -0.12645950773912254, -0.006613213059484374, -0.05482288423982652, 0.20956111083039547, -0.012466932002428543, 0.1930035434351311, -0.6736930369890695, 0.03796429330325394, -0.19552659935970063, 0.09255617542571017, 0.015029523906027487, 0.20343829426210985, 0.037067735377057084, 0.0877737302834839, 0.11121190949262016, 0.33812552720499867, -0.2497445149583924, -0.10196733135777766, 0.09158806247973682, -0.018352602814736427, -0.018601559917784113, -0.11085576922790215]"
0,3.439956358166006,9.989130143882123e-9,"[0.0135058574443704, -0.03246718167413468, -0.43176721958700576, -0.033075711953314636, -0.03819998367967741, 0.30213883185478496, -0.19899442023118236, -0.2284892821678013, 0.17993807438290144, 0.020134319648130308, 0.09876420805242567, 0.2181292759420398, 0.21708848938082193, -0.005866113643048091, 0.2513897449917041, 0.19842939571212959, 0.09082159507437082, -0.15921252441152334, 0.45494482028083816, 0.23337022202282498, -0.11159146436849489, 0.062087466514165614, -0.15805490311719927, -0.22476674762751203]"
0,3.440301646862074,9.77260169555953e-9,"[0.035373413126150485, -0.25382799920987165, -0.010994334425542412, 9.209041913176195e-8, 1.0226083688742655e-7, 7.789564726326242e-7, -0.41254026743974637, -8.984890090447182e-7, 0.39702219034888986, 0.008396974578997324, 0.1771983393299479, -0.09008178845276635, 0.02077397412483433, 0.4754082385802898, -0.029187006723569275, 0.13199155372701152, 0.1319915651681125, -0.02900115118158918, 0.02900131040200689, -0.3087124868051341, 0.308713652325321, -0.3352148181456293, 1.1049638011104462e-6, 1.3845140953921157e-6]"
0,3.451544800742439,9.759457698973828e-9,"[0.031195745178362298, -0.4169818618656291, -0.2648717815584607, -3.278083532019868e-8, 0.10447110378476512, -1.2437351179107146e-7, -2.7073525551604285e-7, 0.18553439004101618, 2.330105357952419e-8, 0.0030147294409937847, -0.17611785046994832, -0.25250594099215573, -0.00589920490940897, 0.5353359677888164, 0.21904982067748535, -0.10323093685384313, 0.1032310124945833, 0.13098989967844166, 0.13099007201986546, -0.3285874555528409, 0.32858737914460057, -1.9211838830174898e-7, -0.09328026853657005, -1.5000593342056676e-8]"
0,3.451876323021456,9.754595775946338e-9,"[0.006687457075834267, 0.23543228454556145, -0.03734109518283759, 0.011699810390884913, -0.009898464325869105, -0.3045889696241199, -0.07547721530016802, 0.09384396654501384, 0.7395561250025657, -0.050337233157276756, -0.08875448574023936, 0.08116978182740742, -0.04616738990949768, 0.07788494371161785, -0.03363781356004702, -0.02897028789534467, -0.05425830767530947, -0.3454293935972249, 0.32251691146907113, -0.09382346652312862, -0.059233061727423375, 0.011881954134336023, -0.019962110696462927, 0.14958220907742725]"
0,3.472106376419552,9.759722057212573e-9,"[0.15529775914868765, -0.010215199474555516, -0.22730993763330962, -0.014994895157628776, -0.09546662716161766, 0.06769120977098342, 0.0759625052571338, -0.3564605178791115, 0.26826613195738347, 0.038369709926464386, 0.251096999923844, -0.26605681223192956, -0.015884740979674586, 0.21944023334399512, 0.49766127859174575, 0.05793082917814668, 0.30721819844139386, 0.04330430235249934, 0.029365166984711352, -0.1695585021580039, 0.3527803684844829, 0.09420548138059633, 0.03549130967697151, 0.1009469726212549]"
0,3.486359973076635,9.759324332914196e-9,"[0.015742714971136256, -0.14725335374468249, 0.13901404167025533, -0.01065357143187076, -0.0848417384063268, -0.06140632829576588, 0.19422087837539914, -0.4162889489022965, 0.31352111495472673, 0.07321068998708019, 0.008543109134905425, 0.259542271986389, -0.08415473236368676, -0.19221978755603064, -0.35220393112505927, 0.15328192849710942, 0.08025597390814934, -0.010389916149283557, 0.2823362261446308, -0.40582922936327703, 0.29580029299674954, 0.03283269551598567, -0.115300625958528, -0.14542733600837487]"
0,3.488840254322415,9.987662254454156e-9,"[0.10840733346507966, 0.2275727471822059, -0.07616918236517227, 0.024602585435167565, 0.05089160247757067, -0.029508882859229126, -0.18882831110619985, -0.056370274971312875, -0.5387596174680467, -0.2559187512179639, -0.11277060845977448, 0.2743241473033161, 0.15586675316294835, 0.04334896061233585, -0.5268900894564786, 0.08332024940421773, 0.11998086190989951, 0.08433114877399309, -0.19408305048707503, 0.15461250684261302, -0.2068118676942054, -0.03463727477680406, 0.04787282405134794, 0.06290947884818504]"
0,3.498484205332049,9.755429420870642e-9,"[0.040155717198639244, 0.38056419219854926, 0.29076842983524986, -5.559867996503075e-13, 5.562894496068878e-12, 5.354270554404469e-12, 0.3082173338867379, -1.5851891752749423e-11, 0.6333580981483855, 0.18155461187656685, -0.08621689951756367, -0.23600102584737656, 0.06947711735436413, 0.06843663204512149, -0.08252780069923507, 0.002324600898681553, 0.0023246008983468396, 0.27100506326081975, -0.27100506324191287, 0.06430153261550647, -0.06430153260407992, -0.07273694434072882, 1.1138383336839788e-11, 1.7027673547579206e-12]"
0,3.504702902675091,9.996483636834602e-9,"[0.02231739929374191, 0.38403458281303293, -0.47886209327982554, -1.3845570551828294e-12, 1.1345549406695341e-9, 4.5634009881999086e-12, 5.176982644992202e-7, -5.242859256164103e-9, -1.850847058383351e-7, 0.12336335393983953, -0.10843120979464313, -0.5692758090364824, 0.026294719042337086, 0.0722649060307439, -0.3512935980379024, 5.8565322969241556e-8, 5.8567576439104675e-8, -0.26677598482472586, 0.2667759929416534, -4.1925247289408e-8, 4.193027947990944e-8, -7.407624199276542e-8, 4.1849796097415125e-9, 8.656535559250997e-13]"
0,3.5049099138929054,9.96653868828805e-9,"[0.0332019068264084, 0.0911921919356382, -0.09022367983924165, -0.057679518931901645, 0.012577050562024288, 0.18415229226548957, 0.06279818669199658, -0.04156118920825197, -0.32768128776297745, 0.03465406707809246, -0.1780736466724424, -0.33421709839290004, 0.10686317960048286, 0.3010486578190156, -0.3224907421196765, 0.13346189989277943, 0.13754025368445227, 0.23855007563116493, -0.45059135695451336, 0.17523886031112335, 0.013555501129958732, -0.37467634091495805, -0.04571915703328083, -0.10631334758877242]"
0,3.512090851723548,9.99340727358221e-9,"[0.16885476915341588, 0.01868409250559825, -0.4454449405681604, 0.1466246455195974, -0.1404575759973415, 0.053966679439469145, -0.0010262482427482896, -0.30098647917570753, 0.22309183582275394, 0.13319226869112244, -0.02083289662274939, -0.06748803051008853, 0.03849722583504518, 0.0310956155684081, 0.6303396202812179, -0.05841414076123417, 0.004717982549466189, -0.10319432057039385, -0.09673796580036494, 0.19951754253993492, -0.25580666311671973, -0.040261957873408735, -0.16219510060590053, -0.09536347930260736]"
0,3.5132530319942727,9.735737852705056e-9,"[0.06612223577010289, 0.06789291764907006, -0.2775290398262241, 0.022782912117172087, -0.05301462449557863, 0.07795525670698267, 0.06317794857839698, -0.29823474040784465, 0.1603740715487348, 0.18829012623882974, 0.2855330974355885, 0.32454675775145214, -0.049175417101298635, 0.00238072349397691, 0.14298542147617693, 0.0038258480518634326, -0.056246785966105724, 0.014051156148851638, -0.03463151531810987, -0.3526638191159305, 0.2607208195851839, 0.1966621902045898, 0.44032722144442976, 0.33356587839856966]"
0,3.5231329843933517,9.951949032937175e-9,"[1.965094321423567e-9, 0.5482452608512601, -8.770470078950873e-7, 2.894941910897864e-14, -2.021690534801897e-15, 8.225878085863048e-15, -6.198823740062195e-7, -1.3351531363510172e-14, 0.8039462277749001, -8.762314240937599e-8, -0.042189840775392895, 8.839834595273013e-7, -3.2002780229405025e-8, 0.023992924862339296, 5.951559311848401e-7, -2.607471009366436e-8, -2.6074711754989626e-8, -0.15928269474465817, 0.1592826947446529, -3.383915870230715e-8, 3.383914508954327e-8, 1.35561843877436e-8, -8.709302989114285e-15, 1.2859642454336628e-14]"
0,3.5353206163341997,9.955905734792869e-9,"[0.2251441048208516, 0.018620258380276436, -0.45389992643411464, -0.06472400635787642, -0.23135073567947984, -0.03284663704373994, 0.08464221717038053, -0.3086659716115451, -0.03216343018525375, 0.10266723657589139, -0.017472996856846414, -0.02418813857866904, -0.015316543529174088, 0.027462722742822996, 0.6442679244621191, 0.060788420996153614, -0.018419013882511562, -0.05951195012708606, -0.08739138186481002, -0.15680863044847987, 0.27416989222886, 0.03438037455511635, -0.159013085242354, 0.10832352025096387]"
0,3.53684925398788,9.982766691875105e-9,"[0.24740254374248644, 0.009720725717056788, -0.48017720500276156, 2.011750675143809e-7, -0.21864651830366266, 8.901239547607073e-8, -2.0959758669644942e-7, -0.2811292872097073, 1.7741872419146008e-7, 0.09475858220997799, -0.037283555696165926, -0.0037695755040404607, -0.014844299349562388, 0.01225642984389391, 0.6596131476251121, -0.03732670388934948, 0.037326610532382384, -0.066981500687844, -0.06698156814265811, 0.21452691540220586, -0.2145272644605581, -8.611170879113999e-8, -0.17787768097583365, -2.695769580935299e-7]"
0,3.557205671496976,9.984128999435638e-9,"[0.07474881368077117, -0.48006893442232035, 0.4538514532479615, -1.4410567091330825e-11, 0.007439663340761769, -6.327609114970573e-11, -6.551752569471665e-10, 0.02043591292384404, -2.325602218875548e-9, -0.04769085099428178, 0.25411452947275787, -0.5576674860353825, 0.008263986007291817, -0.03811024657877893, 0.3858926097907679, -0.09697537153357191, 0.09697537058162559, 0.01644867382693134, 0.016448673650990193, 0.07022332768690374, -0.0702233277006282, 1.1176448705537974e-10, 0.002166771853243593, 9.076976614472012e-12]"
0,3.568310581365445,9.751809884065194e-9,"[0.028663183210690717, -0.48366616211345725, 0.45675137706187074, -1.6574376983804766e-12, -7.758398919042207e-12, -5.4323962531477975e-12, -5.238710815216336e-10, -1.9082621569303565e-12, -1.3696167290608883e-10, -0.030398028446877584, 0.21767436976742605, 0.5299504249228649, 0.01878368055828767, -0.13951450461931622, -0.40382468379174435, -7.640939084311614e-11, -9.537547328610129e-11, 7.872929422913813e-11, -5.963731125056722e-12, 0.14929588398260385, -0.14929588398742344, 8.086930479098431e-11, 6.371149598520457e-11, 2.3412731330755187e-12]"
0,3.574907781583479,9.74847675948809e-9,"[0.0004790634658136974, -0.09440783090137435, -0.026139533659192818, 1.759201948777746e-12, -4.3198685984178065e-12, 3.528758647136772e-12, 0.13811549870338508, 1.0923991799234926e-11, -0.08019338640039847, -0.01302970252403941, -0.21133882896321332, -0.4401420964986802, 0.024592961682237898, -0.6008470158935707, 0.524397426369049, 0.04289058753207284, 0.04289058753159943, -0.18177572186547017, 0.18177572186022334, -0.07477359033348403, 0.07477359033168304, -0.09368578259292207, 7.564892234486967e-12, 9.56420825497853e-12]"
0,3.576079763773745,9.978416440302976e-9,"[0.0720808859026921, 0.021503526968809188, 0.2692863854292887, 0.004193365199965039, 0.18243646601969488, -0.04060483124485295, -0.17991375478132765, -0.17882467412714753, -0.4364918338825182, -0.10342868658167187, -0.25490190586762096, 0.13095065866540023, 0.00574132640267159, -0.2084847462919605, -0.5559814510552339, 0.11714512356407546, 0.07994418666685452, -0.07910046147737518, -0.06290087591123118, -0.3122171152512815, 0.11567029450739325, 0.12462073733502632, -0.08943194447457262, 0.1478352619380789]"
0,3.5782141910394762,9.968078457309237e-9,"[0.05120417023181454, 0.02567297547629846, 0.2711413236950018, -0.01852895265806717, 0.1867209024877311, -0.03834530669483164, -0.16696386153184226, -0.14373268649346968, -0.42400810735198013, -0.10521052379187004, -0.2939788734891954, 0.1613386466596291, -0.003326339584454222, -0.2462528610679618, -0.531537940526055, 0.020106329961881157, 0.04997928233990901, -0.10994638791556077, -0.12343530010031506, 0.10774112499749203, -0.32940969370466655, 0.07992849583257733, -0.12590919359921326, 0.13751280802066929]"
0,3.585435572987282,9.756975958525872e-9,"[0.05502351122937301, 0.05233038208262308, -0.09399920593188789, -0.07703261557678645, -0.0535915866511562, 0.12831373407237362, -0.011321661831457986, 0.034811626164542295, -0.5172426937866184, -0.26768832745193194, -0.012403087945052625, 0.13336269836894443, 0.34211741737714496, -0.022388377694242234, -0.36984935879488723, 0.26406220526250757, 0.07503214250228873, 0.1618695789766721, -0.16257377633693304, 0.3393652234737422, -0.19176639843532758, -0.008766005910553301, -0.17804073827864303, -0.18870040884584466]"
0,3.5919927140297654,9.756773133879437e-9,"[0.1265659672127303, -0.4499531065032672, 0.42584933005376546, 1.6538880397363444e-11, -7.25131775983337e-13, -2.2408045545832594e-11, 4.2428496879877206e-10, 2.5580384177652657e-12, 5.3716114086703226e-11, -0.013910249742409795, -0.37445540140787636, 0.5531243706107489, 4.404347114820862e-14, -4.532777611001979e-12, -0.3921972640513421, -9.321414109014383e-11, -9.321437653422012e-11, -5.142819089863474e-13, -5.143149107360337e-13, 1.2293792409032708e-11, -6.18548159903348e-11, 9.412604658144776e-13, 1.2239124740454095e-13, 2.8234862252102948e-11]"
0,3.600601429600009,9.76068882206476e-9,"[0.18510674567951585, -0.46738977343531507, 0.45416244681603635, -4.462554430163252e-12, -3.0091332783003845e-13, 5.07933777150005e-12, -4.654036375140045e-11, 6.853324513393895e-13, -8.468473202738692e-12, -0.021861002129733152, -0.23534113063269657, 0.5627959315530728, 0.006277397178382837, 0.05794796929779428, -0.3845376611720892, 5.980030858155549e-12, 6.092005215099585e-12, 2.5535026195634474e-12, -3.0336425240823173e-12, 0.0926001264072693, -0.0926001263951399, -2.0674916007820874e-12, 1.7193946020309056e-13, -5.304904639033233e-12]"
1,3.6056195035023757,3.4936076775397447e-6,"[9.193659317412204e-8, 4.0727708043955936e-7, 5.713868915993397e-6, 0.012446045793028177, 1.5476089712611424e-6, -0.1258359777584951, -0.21897120949072996, -1.516763670758511e-6, -0.5865380321903368, -7.895977441606032e-7, -5.176390967288999e-6, 3.0136373323548684e-6, -7.825438708840858e-7, 2.95828489325498e-6, -6.7092097471308166e-6, -0.0279392641332384, 0.15447322342570424, -4.158317799388318e-6, 1.9364057150205192e-6, -0.07998487067497323, -0.533747903398968, 0.12286827488881172, -4.172513858947644e-6, 0.5108928973450452]"
0,3.6185620361004953,9.762582069316571e-9,"[0.21221132451166708, 0.07861799203040586, 0.2294625292463231, 1.3948482214711732e-11, -1.914752552421735e-11, -1.5089781185616938e-11, 0.41555010594835584, 2.5114561667268513e-11, 0.46142183734609765, -0.11780273182203763, -0.11513832468109055, 0.23131725347545756, 0.05383473374359572, 0.012411084421212838, -0.5968349017662751, -0.07239000326639966, -0.07239000326146497, 0.0686136567463628, -0.06861365671322142, -0.15862870001693566, 0.15862869998516754, 0.020297429221165553, -6.359748066217184e-12, 2.985246249002487e-11]"
0,3.634097980849157,9.763355048427369e-9,"[0.018173380924866523, -0.052353658293086774, -0.4015708545946973, 0.06750531691290977, -0.0833991383154546, 0.015188297722026303, 0.29381726255353036, -0.0008819285758871526, 0.2591452145112566, 0.11898710104267943, 0.27686210097991887, -0.1676618711498011, 0.030424983541376155, -0.13069315242666082, 0.36904106144073423, 0.05026917239051605, 0.2491836460604423, -0.3671040953382215, 0.22221957779754922, -0.09830397576068463, -0.22393882446375477, -0.18566428599412635, 0.22688514533152127, -0.052872076570147086]"
0,3.634700042808687,9.955967677319908e-9,"[0.01239560137490906, 0.04287898604410059, 0.027051959912100385, -0.08110745591054692, -0.016979437813441453, -0.08776942638269117, -0.1716549702574488, 0.198678932086474, 0.4959634027883536, 0.04604757528262097, 0.021383840961577624, 0.081854919765546, 0.22777617018127036, -0.2925807919556078, 0.03904367066986564, -0.14158569147740252, -0.042180837521589014, -0.05455759765133356, 0.3201733093209639, 0.2994977416006924, -0.1365901762427409, -0.08552044178234017, 0.261026711944758, -0.4564885919564097]"
0,3.635680590117837,9.977812048660135e-9,"[0.006643566915439844, 0.054870063855360675, -0.30786206034899255, 0.02607966963208734, -0.031471708224091226, -0.03167751213862764, 0.48343053864261376, -0.14580876496301282, 0.23382435291192286, 0.03908543360892584, 0.1569422206270783, -0.20861159337564408, -0.012869267953962043, 0.005887417831163873, 0.5541377961919487, -0.018144463005415987, -0.25018453637443505, -0.17429813360656113, 9.572456659839443e-5, -0.09257549761153679, 0.3156508480111737, -0.0013602306162276323, -0.013500740013242366, 0.1059028810822484]"
0,3.6397066058450966,9.757165670622526e-9,"[0.20923362073078508, 0.05899232766990372, 0.19694487017790632, -0.05804694358922101, 0.12321100161931212, 0.0437193612503088, 0.2839810314289144, -0.11719985206470514, 0.41982117178822786, -0.18722945438611316, -0.22880794286595788, 0.15191623948259356, 0.05401083385121415, -0.08291953356125073, -0.5756979016297925, -0.13607800058280778, -0.1627850998508595, 0.009380207238827563, -0.09862088861862428, -0.17184022019623424, 0.24208787769635026, -0.09386645606980683, 0.04219625854707021, -0.1326521374094745]"
0,3.6399999682401414,9.757272292378796e-9,"[0.2599623191601132, 0.2784095066727975, -0.3698993034232471, 1.4615609256413433e-8, -1.1702479336869599e-7, -4.11539766750344e-8, -0.13582365608891306, 2.333759620386813e-8, 0.36689754500371685, -0.30115533933874683, -0.17973106485736826, 0.45013257916215876, -0.07748638945014649, 0.11501784992399645, 0.2270620227842074, -0.09100015944126189, -0.09100016910699296, -0.26622267319537063, 0.2662228687750431, -0.04988976935576643, 0.04988978513213205, 0.07296342835923138, 6.65035473124853e-8, 4.028842620733868e-8]"
0,3.6407587853105046,9.762571085656877e-9,"[0.10244299955884081, 0.014330491187781564, 0.28993595262708727, 1.6662181707227733e-10, -5.255966050508722e-10, -3.2256038167213104e-10, 0.3831616388049566, 7.715654943123368e-10, 0.39474315802910576, -0.13696948404937104, -0.24277876971103202, 0.20286198613685494, 0.013184035379439843, -0.11141172569085592, -0.6118449433767146, -0.12842430708384223, -0.1284243070464255, 0.027396516870070983, -0.027396516168702957, -0.1675967731136739, 0.16759677249009947, -0.07837300424642074, 3.746549741961843e-11, 6.841840766777705e-10]"
0,3.6427963215749073,9.976756025420968e-9,"[0.000751077883602613, -0.0888593459802207, -0.06592325643072293, -1.2464960015885505e-14, -1.9492126823932777e-10, 9.316031653536485e-13, -1.4033569977727599e-7, 1.8261904315048875e-9, 1.2134232256538894e-7, -0.0030200879258583677, -0.04385243211153053, -0.37179708501023107, 1.9869266848363254e-12, -0.6553345832203816, 0.6466288979434806, -3.2602283136997425e-8, -3.2602275336090426e-8, 1.270795645025783e-10, -9.059087313007483e-10, 8.008495458355043e-13, -1.1901878152704687e-12, 9.443939021226666e-9, 1.754077925816767e-9, -7.277965947248409e-13]"
0,3.649985938054967,9.720498044670541e-9,"[0.30664929135387703, 0.3232917225201057, -0.13067705008087632, -3.1931006601031225e-8, -9.765037159547269e-8, -2.8668309374375227e-8, 0.11435441576658036, 6.134580568780683e-8, 0.6408822857690974, 0.2552450960187439, -0.212717396032242, 0.034451422986666425, 0.1335393576933545, 0.16208707080809612, 0.10594563606536178, -0.13817161217149254, -0.13817162385417547, -0.2657184086700516, 0.26571837024875744, -0.07870529523639616, 0.07870541837325437, -0.04319324327560432, -1.5992284862491947e-8, 6.242552344410464e-8]"
1,3.659672451360602,3.2797967745628325e-6,"[5.685721569834663e-10, -0.2783088218236621, 0.49559464532567477, -9.056484276814626e-6, -5.800833266599398e-8, 3.695105256083994e-5, -2.6714365353454083e-5, 5.6008010881657435e-6, -4.770515493594141e-6, 1.07329173123214e-7, -2.179397489116181e-5, 2.2412171129485028e-5, 0.12254059994699135, -0.5033217912670542, -0.12218132379133839, 2.3448394287639644e-5, -3.7441507361905015e-8, -3.067644350789805e-7, -0.4681237332083215, -1.1571976882759616e-6, 0.41774754605069986, 2.6206286806922246e-5, -1.9034012431346584e-6, -2.9634118754338863e-5]"
0,3.660164888425409,9.758891035181907e-9,"[0.0017667457088164865, 0.286971958311504, 0.4005322915014665, 7.137561935868982e-8, -1.1371855893309791e-7, 3.644849039091365e-7, 0.2939426078534022, -8.182558775864876e-8, -0.3377102841425462, 0.03199943724419954, -0.029419013797137652, -0.05111238659639771, 0.023671917522113305, -0.599526635572275, 0.1715581718954478, 0.0329873870157258, 0.03298714011104628, -0.1656347832393801, 0.16563546652876115, -0.17856284415982798, 0.17856281050039632, -0.20500004480647072, 1.836207762171857e-7, 8.069269775794111e-7]"
0,3.6604187135933257,9.76113786882531e-9,"[0.012761250853436238, -0.10471572720196914, -0.3913752360301517, 0.06530670371040988, 1.2942759685174285e-8, 0.1410838947397159, -2.6390999963968e-7, 1.3578093193199994e-7, 4.796986491328229e-7, -0.05317730540102973, -0.08118859317813897, 0.2906722713961492, 0.06023536362479779, 0.06822201421485605, 0.3963948809997694, -0.054749410794330364, 0.054749359533792626, 0.39030483401989646, -0.39030483702261576, 0.31243596728102807, 0.31243613361266476, 3.2198396857529028e-9, -7.096098755680563e-8, -0.21518141892591655]"
0,3.670286911892043,9.761299998483499e-9,"[0.016660902775835568, -0.4440141743356958, 0.3709390914309732, -1.7139185826508632e-8, 0.0352317990692534, 3.101810935690039e-8, -7.482834687138851e-7, 0.24714032824038895, -5.069694041408869e-9, 0.037970969102832285, -0.3227484586576091, 0.5438423226951163, 0.00940548306796, -0.09157231769004592, -0.33857817766708653, -0.1095996212641785, 0.109599957615247, 0.022496273384918747, 0.02249616349863673, 0.15054924002543188, -0.15054953910753854, 6.069946628817922e-8, -0.08837308744362558, -9.0722951502553e-8]"
0,3.671579612628948,9.756065913179207e-9,"[0.0849965197881015, -0.00247912357458106, 0.14106141347418372, -0.1706803685632357, -0.06497425582943119, 0.026569011866868497, -0.009782748717128502, 0.02857775980172144, -0.5120765618677869, 0.020359823136976582, -0.08714823305105053, 0.04052379293707494, 0.16917583001607228, -0.20010588301903381, -0.3017750832312479, 0.24726745480708667, 0.1112993639149445, -0.03794282933640498, -0.2624473931894544, 0.32181483929671123, -0.09542488649405587, 0.13937987683131753, -0.2070827921524152, -0.43297420679089615]"
1,3.6841818873178025,3.2909420635026644e-6,"[-7.155776451444748e-11, 0.35185690788841406, -0.4814976109079311, 4.656259880075409e-6, -1.6689257264316037e-7, -2.315398823559142e-5, 1.229737014977338e-5, -3.1037099010799153e-6, 4.7185741820698785e-7, 1.8034472383591566e-7, -1.13902093438293e-5, 1.0318656662187823e-5, -0.12252471401081574, 0.5521597986016068, 0.10582497152084219, -1.0167704766163215e-5, 1.2443734787292e-7, -3.705827943360873e-7, 0.3646769291541557, -5.44414467909571e-7, 0.4245890125508347, -1.0643745592486395e-5, -1.1974165066436935e-7, 1.7891322655011326e-5]"
0,3.6845826079604693,9.98532568927718e-9,"[0.04712885681759918, -0.019787718575334907, 0.03517707007200846, 0.019902668628664126, -0.15835495886634154, 0.0796475833021901, 0.16231865827007835, -0.36789647550799875, 0.3917602544263865, -0.07484177880575951, 0.11821249395791074, -0.23148976561472556, -0.0036824692031991796, 0.16219315284286293, 0.5006624308236349, 0.14720562466576395, 0.11818548520792221, -0.027570949640252005, 0.03298562422211177, 0.367662271145238, -0.1638586970951938, 0.09285284562525456, -0.08086563741924724, 0.29042176805862097]"
0,3.686737676940044,9.706447756864945e-9,"[0.05167859124172279, -0.0017557882366975239, 0.34614770135704886, -6.331101271116796e-11, -0.21463771991165576, -1.214727261402937e-10, -1.9420795879362054e-10, 0.45714304934512373, -4.6405283323168356e-10, -0.05028340912782127, -0.16123195819752936, 0.000338417644648562, -0.01717669859126023, -0.10242985928481359, -0.6493077789478657, -0.01098387391493875, 0.010983874135274867, 0.15368931899548435, 0.15368931902905936, 0.20598028054762957, -0.20598028054298725, 1.2023807296628601e-10, 0.17090713107281036, -2.3873969116905225e-10]"
0,3.688577526357457,9.728388862891044e-9,"[0.03179692245794877, -0.11316613537491148, -0.1716330011825562, -0.06300143906259152, 0.04858895893371538, -0.18801061524985982, 0.2057856840001735, 0.4010842633357386, -0.35341948603637696, -0.1838922751086502, 0.13831314537088868, -0.332309120769833, -0.15534572410037317, 0.055326914998119404, 0.21122373694645122, 0.09828826920504005, -0.24734585470990927, -0.02010934940218819, 0.038529487005089326, -0.23145283373949355, 0.26380362152623515, 0.007636271754251606, 0.3562998664665506, -0.1698221327390432]"
0,3.6914310131057233,9.764441620676667e-9,"[0.04028158418856526, -0.05712216712058461, 0.3347897171568166, -0.0047879416649854005, -0.021513752688589054, -0.015209019039355894, 0.4107110005555169, -0.1414579519134952, 0.2680927014636313, -0.07764904170562095, -0.23927342788081318, 0.18643806721572342, -0.0018365842472009963, -0.10504352002173734, -0.5915088195658376, -0.21445427327029648, -0.06488290414312249, -0.047828622903070946, -0.12726010264038912, -0.2887831940912059, 0.06604850765689672, -0.06483637710691867, -0.005968471540814659, -0.04587472355738742]"
0,3.6974083046166535,9.671783775073337e-9,"[0.0024268797427511356, 0.1776757297711018, -0.3882376066811242, 0.0005832608208262271, 0.03286220406370158, 0.023361795450039566, -0.03479877579679265, -0.18392806793846567, 0.09907859199255176, 0.12606371546970924, -0.16635126930769387, -0.5207677762795662, -0.0035815825621429726, 0.13095875163985013, -0.07209899212111102, 0.006285864388761433, -0.19903447238975686, 0.44176862582806387, -0.18586180007500847, -0.1669145693985974, 0.12732999305163023, 0.1832742043020586, -0.016215586127953756, 0.29462620721373456]"
0,3.7060207206447533,9.749911798427602e-9,"[0.24357279069056786, -0.05854082720289058, 0.34001668523564854, -5.42563808251613e-8, -6.973719343667038e-8, -1.1118307108541044e-8, 0.40562430831362273, 4.864488740352425e-8, 0.3644733130598546, 0.07881146918309753, 0.17226344949655736, 0.2371350425567355, -0.03445350552318539, -0.07579406840363692, -0.5780617960769525, 0.1192659397303448, 0.1192659811553604, -0.023141787008159317, 0.02314181629419252, -0.16704242715247014, 0.16704245734000017, -0.07569457603196714, 1.8798985977684163e-8, 1.1669257421532561e-8]"
0,3.7375369052919476,9.762661840794171e-9,"[0.06471060084007635, -0.15122160213184144, 0.031188663578395358, 8.771361592639618e-12, -0.09727518225600389, 2.7778104229527415e-11, 3.316638174739794e-11, 0.1121441720629312, -3.997712459979263e-11, -0.025153767901380523, -0.3313674819264741, 0.30406259495461796, 0.04320156980257045, -0.18232725478265527, 0.46004176080136916, -0.013315699726185763, 0.013315699708246094, 0.33371102137885, 0.33371102139196107, 0.3376419556567821, -0.3376419556340199, 1.2450077369473776e-12, -0.2218309297444674, -7.83019499450467e-12]"
0,3.74101008691757,9.757881478553477e-9,"[0.0743966544630679, -0.21197835356517322, -0.08515481683561979, -0.04220287846567341, -0.07326195184201988, 0.16614207022374444, -0.06933581021673327, 0.18837257268129565, 0.5280090726232427, 0.006600746324757882, -0.1477662839531178, -0.3083206042358322, -0.0797582459206079, 0.11970834234909705, 0.11582838813443799, -0.2602029898080618, -0.026427956170826727, 0.018386848753928254, 0.32479595409917617, -0.18760030698856062, 0.21604937196062524, -0.11198583804267175, 0.04346150614891796, 0.40848371999855015]"
0,3.7514575525167664,9.752292292944183e-9,"[0.007285590208710596, -0.2034285895242723, -0.2316708958510603, -1.5953997076143068e-8, -0.05286894480659365, -7.396798913250817e-8, -1.604422154492877e-7, 0.28193365529801595, 2.3313012088711802e-7, 0.09518987444999319, -0.1577821923782516, 0.09596150072909634, 0.05548385653095192, -0.0570039737364487, 0.5201094736856886, -0.0888652535796125, 0.08886526458828142, 0.35028821619623873, 0.35028833926053565, -0.3466526711416862, 0.34665268250702297, 1.730856186948772e-8, 0.032709563475807606, 6.570108309464436e-8]"
0,3.757669359580067,9.968474352652035e-9,"[0.015284530829535025, 0.16562092760493827, -0.024639868061815593, -0.0715046322149851, 0.23249636818503178, 0.0675407920741251, -0.01115204869562091, -0.19509225758484472, -0.3471801706276457, -0.12422268206542281, 0.17056873996364774, -0.038053519685230755, -0.01735898823841394, 0.13745212932671763, -0.44164811003933063, -0.038593471097746815, -0.06093842570417422, -0.3793587483219931, -0.30545759163113506, -0.25169906752585847, 0.37811353382044044, 0.11680353028545375, 0.05305835478189526, 0.1544633477369987]"
0,3.7825433647221147,9.748645266276364e-9,"[0.2591921177486872, 0.4610423701479378, 0.12736588852719494, 0.052442408256863596, 0.006649900791398574, -0.02970272346726124, -0.1662942087665974, 0.012161662036199143, -0.6827941941618103, 0.0958922331390335, -0.22767493502533265, -0.1513358939300139, 0.048053085594915536, 0.10261403103874357, -0.07282615705946816, 0.09973036357451767, 0.05849221234715558, -0.23805265336606185, 0.18007670378974022, 0.01681845809644123, 0.014804446256256765, 0.00838048032727148, -0.03519189224727331, 9.405785312444117e-5]"
0,3.7944461076515403,9.744606183560921e-9,"[0.058529771959371285, 0.20549680922585456, -0.3865562741158084, -0.10527988038163927, 0.05805961410414637, 0.028302497995655068, 0.14635520748286351, 0.2592102842196873, -0.16844800718252734, 0.20543536386573458, -0.0504940440148451, -0.3940088206330109, 0.10729987463956821, 0.13345755832544037, 0.028735996775273775, 0.15782096575391305, -0.06313304779129159, 0.23016270607980388, -0.40468763275485653, 0.03158765080025852, -0.22819097992287596, -0.30478165203439045, 0.053687934419780495, 0.21920230367202748]"
0,3.807155816358848,9.732457753920094e-9,"[0.07057757673451438, 0.23010766905464858, 0.279519627926608, -2.0978723266480475e-11, -4.2954100024328706e-11, 1.491524129518764e-11, 0.21036045439331114, -1.561977159221756e-11, 0.4607498590300656, 0.20287751893167222, -0.18506110744841467, -0.061877052119983414, 0.08347254503363563, 0.33818451381049336, 0.06831407395536351, 0.029012244837750823, 0.029012244866733313, -0.31057413097561376, 0.31057413100371867, -0.18184203512713495, 0.1818420351173718, -0.3760693048748044, -9.87753241356076e-12, 1.024862200387852e-11]"
0,3.8143372688400543,9.982942418316148e-9,"[0.18479007982011977, 0.012073442721340784, 0.2643272331432795, 2.51007322784486e-7, 8.359248520264633e-8, -6.34512593480368e-8, -0.03480228573583811, 5.665217490511243e-9, -0.45088352664670556, -0.09013605463136362, -0.4145590913907821, 0.1157834842227029, 0.058934067879616234, 0.21522682314911348, -0.5811692377192925, 0.031991992350350544, 0.03199191455156041, -0.022211981717112965, 0.022211979220327357, -0.23150834673862042, 0.23150775635232174, -0.012731530616805951, 6.545676317832922e-8, 4.924555735974203e-7]"
0,3.814603008259585,9.763192312448489e-9,"[0.016352781748702975, 0.20711960051741662, -0.14934602408056152, -0.040562501410551635, 0.030104808839717133, 0.10788277552845103, -0.02018093192035829, -0.37549322294621573, -0.18344005940387034, -0.06322581536716407, 0.1150342977062536, 0.4274409399610154, 0.04314074034425701, -0.24268751015094722, 0.25151675350476, -0.0009225749770336661, 0.23379157718070875, -0.351769701255609, 0.14173653342931677, -0.05785626588528435, 0.05855767689231153, 0.019453660299617, -0.13181253463657217, -0.44532211947188516]"
0,3.8186698360540525,9.98212863294851e-9,"[0.03944866523488664, -0.14680395232371116, 0.22511645283469842, 0.06273459477697335, -0.07801151571613293, 0.04014399901308578, -0.3808751405433974, 0.2786745092639686, 0.19150384453459648, 0.03363159289226976, -0.24462661557739238, 0.0604436636107083, 0.00985616243300973, 0.21299130420642434, -0.44901896841595024, 0.053609522701418943, 0.017294476611705648, 0.26451173011248863, -0.09024395268361211, 0.030551951155419796, -0.4862624599413341, -0.09385133158151085, 0.08703883223862366, 0.09178141080001345]"
0,3.8191147752577885,9.652460491051804e-9,"[0.03177149281097709, -0.2011152869930356, 0.4200368198101447, -0.04131516166799786, -0.00533279334778164, 0.1272026486145616, -0.18397156605575815, 0.24359173599608117, 0.10892707831325882, -0.028121506984150203, 0.20324045725460033, 0.06209715377723389, 0.017121654378688223, -0.4180839240383169, -0.284510479150767, 0.1277858420698752, -0.056766861149522965, -0.01066422156965931, -0.36057290052795665, 0.04313347177124563, -0.39551870190748895, 0.06805248347147023, 0.15345267878794877, -0.14494507040267934]"
1,3.8208400338496107,3.2688445012077153e-6,"[1.2799835240552915e-10, -0.18033201007342545, -0.18033231254661516, -3.9053139898820664e-7, 2.5857719869320226e-7, -0.319262293418278, 0.05036806930743935, 0.14541161966233207, -0.050367322182051505, 6.057850438733067e-7, 1.3404718695804652e-6, 0.3606617523861643, -0.26268517018498844, 0.26268690924078797, 0.2550245530102657, 5.180402758875579e-8, -2.4236530372618096e-7, -0.14541291877687534, 0.145411739215139, 0.31926232971995827, -0.31926315367059493, -0.32321883383219174, 0.1454139144497711, -0.31926324708440107]"
1,3.834101129517347,1.7651683540993053e-6,"[2.361178103014593e-12, -6.700108631131418e-12, 2.4144534626892984e-13, 3.6508021102432434e-12, 0.23977038778695275, 0.37912332458711917, -1.3057130628918995e-12, 2.1481573495970674e-11, 8.258167807930815e-12, 5.041077823145974e-12, -6.508517783821325e-12, 3.869058516317266e-12, 4.191264967293866e-12, -6.199027209519323e-12, 6.026011827771582e-12, -4.029996614035606e-12, -8.93831010816912e-12, -0.308554471369905, 0.30855447132453595, -0.27940978788279847, -0.27940978787228843, -4.311313260816163e-12, -1.576055573912013e-11, -0.672476232438167]"
1,3.83779643129317,2.447120459650027e-6,"[1.9059199406439383e-10, -3.826307684639844e-8, 1.3272354177716661e-9, -1.025717761020828e-8, 3.0219238075067164e-9, 0.29190960560767165, -6.610981693292052e-7, -8.784231882901315e-7, 1.46484766198942e-5, 1.1295646231446406e-7, -4.351179647732059e-8, 4.460839171496304e-8, 5.219865317974051e-8, 3.286117656337496e-8, 6.848742862318167e-8, -8.250082278046976e-6, -8.397118038962527e-6, -0.2839208843404145, 0.2839223740693497, -0.3201370192395515, -0.32013741853873173, -4.314157778137743e-6, 5.195015768319113e-7, -0.7406686984628519]"
0,3.860445962929666,9.767446603382751e-9,"[0.005627987351437331, -0.06835934913685526, -0.04687113999500485, 0.04418361927009882, -0.04396525284170535, 0.10090202611203276, -0.02404263633248625, 0.30336277515431176, -0.36263373849305114, -0.05998778538056507, -0.10499241030892427, -0.4627119394933316, -0.05882332235409299, -0.09838421821722773, 0.18844438600793256, -0.07314811030104082, 0.13319239133283545, -0.03783650539737761, 0.11457937091908087, 0.08448869308362741, -0.398593439356948, 0.1663540228293738, 0.4410293058373808, -0.2273766518213719]"
0,3.863747360483348,9.761442699417861e-9,"[0.014921765823964202, -0.24288278299572197, -0.4329020739265355, -1.785932268606531e-12, -0.16458465162705177, -2.4212508873267914e-12, 1.5368411922598877e-11, 0.0748727314560582, -2.62766404123931e-11, -0.10782774661963915, -0.10883293406749364, 0.0912109567345501, 0.11013940729967504, 0.007335374208559144, 0.4512884244194072, 0.11179722484745128, -0.11179722484165815, -0.32282080017470405, -0.32282080018186365, -0.330812426023621, 0.3308124260280668, -2.442852386459394e-12, 0.14405883599167466, 1.4169120598504604e-11]"
0,3.8654071980260825,9.760669381993156e-9,"[0.06465911593463823, -0.07273410381688454, -0.27057457150846326, -0.05202831542656754, -0.018859528111116113, 0.04975437904693714, 0.16537106768008009, 0.014979901466195695, 0.5472441408082613, -0.05251005419393111, -0.1959535827160069, -0.2341483611180225, -0.08788129695279288, -0.08755155488224903, 0.5458320566992523, -0.09452622208006115, -0.20631666491790637, 0.12760828520545542, 0.061814024884446636, 0.17576108862965395, -0.22698135278964943, -0.1428279289985337, 0.03001570249988154, 0.010517282818615673]"
0,3.8741619747191467,9.980522730470004e-9,"[0.0032413455851949668, 0.11533047757978213, -0.41342430111309825, 1.469455091226011e-13, -1.0943258173025055e-15, -5.799952604695002e-13, -2.9220725206376974e-6, 1.8450523220351462e-15, 6.478752239844157e-6, -0.31597601044222834, -0.044264373163682924, 0.5959548808181654, 1.247884535142841e-9, 0.05266993519894747, -3.2106630709966025e-9, -9.512245948955457e-7, -9.512243417676429e-7, -0.42191954556638606, 0.42191954556639166, 1.3241463803830353e-6, -1.3241464405457857e-6, -1.475625843326537e-7, -1.0729163459343484e-16, -1.8411249219701413e-14]"
0,3.8925014507520124,9.750314679937096e-9,"[0.2328341228010513, -0.0029941345744100402, 0.4479569875649108, 4.152636592573676e-12, 5.66112333541747e-12, -2.3896639687315604e-11, 0.0568088052978617, -5.085219170663392e-12, -0.042619388588758945, -0.039972502490234145, -0.3995735626424996, -0.0632815940718246, 0.04294136553161136, 0.1598806766560468, -0.6560488863827925, -0.0395112094107298, -0.03951120940433189, -0.0198235338455455, 0.019823533843900835, 0.23667302478558538, -0.23667302479748747, 0.03265589349979509, -6.825380418350973e-12, 1.1204661198678647e-11]"
0,3.9005341859465514,9.974959940483227e-9,"[0.07631213444041042, 0.3536647475696556, -0.3991384433757468, -2.126791355050141e-12, -3.380857816635809e-8, 7.167543970874221e-12, 1.1251546837138262e-11, 3.830446292626494e-7, -2.996979649415378e-13, -0.20296912922195698, 0.4797768737957024, -0.40677273972554484, 0.048626314932558354, -0.20036293820906273, 0.2856400330479832, 0.27280008766083114, -0.2728000876719491, -2.212736597494996e-8, -2.213527883513467e-8, 1.2384334131229477e-7, -1.2387427084634557e-7, 2.957396418946868e-12, -4.184921086595782e-8, 1.1363264005912804e-11]"
0,3.911953311793102,9.762606447675845e-9,"[0.03824491972928294, -0.3175585920290547, -0.3130667977773252, 4.0037065392328666e-11, -0.20784038224178208, -3.880356685109355e-11, 1.2447844875485504e-11, 0.29121195158952734, -3.495421311479442e-11, 0.06198141571574854, 0.03185116809903825, 0.4117256482156382, -0.06232068412625154, 0.5290088754645441, -0.1725489989876019, -0.03331373165821046, 0.03331373170980899, 0.1093358463392118, 0.10933584636101953, 0.2642577036689743, -0.2642577036022278, 2.801305555010731e-11, -0.13418968848948543, -7.101856680963425e-11]"
0,3.922934514242815,9.759006345042982e-9,"[0.32242281984756743, -0.02303225286507184, -0.37183814823469785, 2.658003776361844e-6, 1.8232003831218717e-6, -6.373286803843559e-7, -0.017115624000847228, -8.483382222206205e-7, 0.29288633176385515, -0.007371043939116691, -0.23132412811978162, -0.2185341884816056, -0.18007889209248018, -0.08462906396212069, 0.49586449852727443, -0.23402254443217674, -0.23402300791725617, 0.0684543012031899, -0.06845662224630421, 0.25763242156547517, -0.2576324165137164, -0.18090073142616586, -1.297043913653028e-6, -2.3477574707115914e-6]"
0,3.929567145296352,9.981251839478887e-9,"[0.009540842732629968, 0.2098674713986456, -0.36046350597392557, -0.0363437428085546, -0.03405827591497673, 0.09826245171376957, -0.3226460838547429, 0.2883247196479788, 0.2967289490028042, 0.05530662554044802, -0.04953757433105621, -0.003984942480317671, 0.051554381270083244, 0.07695375917618416, 0.18072187365941347, -0.06253198274558903, -0.1239594107563381, -0.25406888869114364, 0.43850711084154803, 0.37571702102778026, 0.19977159885403936, 0.13757204792418298, 0.1004998193660063, -0.07437672071211873]"
0,3.960655693477132,9.754035798506678e-9,"[0.007050956998993658, 0.012829150751096129, -0.3297263568818304, -0.05920747704334315, -0.07197003391037728, 0.48919756000237546, -0.11485850537171806, 0.3546410935563175, 0.1810090385959063, -0.07400625719208428, 0.11309850217096315, 0.09701016369210995, -0.11106040125289013, 0.357910698654696, 0.05718713270830064, -0.005699221791689968, 0.08327457280065967, 0.24806302963230484, -0.21524155562946812, 0.335153370957044, -0.08071071621766167, 0.25730090734532896, -0.008709091291209729, -0.0016596204364882155]"
0,3.971295454750874,9.996243292042556e-9,"[0.00047586067049550123, -0.1434585586950985, -0.1786395704635728, 0.013792672176482189, -0.10149726181819006, -0.03614046979342926, -0.19787999459198208, -0.10221743656406748, 0.5006803027418241, -0.06103813682888025, -0.13876783689022854, -0.33443601354002717, 0.03787195485177801, 0.024011850899078337, 0.20755785585442696, 0.035091574235433666, -0.19861989917042056, -0.2664373504924701, -0.1051109887804726, -0.33328656271368107, 0.15996612685361533, 0.004582646202802676, 0.10893660565774681, -0.42921686407314863]"
0,3.9887336404803198,9.669791004981716e-9,"[0.00869226370326572, 0.4579225625721221, -0.10774460533677488, -6.341840923611892e-9, 0.02337788474474838, -1.903495118662578e-8, 1.9722773958562204e-7, 0.4284521769785366, -1.388401403190429e-9, 0.09742569598329215, 0.055820580297108194, -0.400312943703814, -0.06958650316840528, 0.20376966525401324, 0.3337833926188072, 0.020036566372158688, -0.02003654854844747, 0.04809540901721425, 0.04809551262918919, -0.3489559138638326, 0.34895575636362053, -6.660525305362825e-8, -0.12207041699573025, -2.8647435752744596e-8]"
0,4.003555282775316,9.745074531969768e-9,"[0.10085732482822188, 0.1308147884636436, -0.380700831090737, -0.2628641988122329, -0.12293345013772686, 0.16169946910233307, -0.2846435045586021, -0.1611519629601374, -0.2580070857168124, -0.000741432300080883, 0.16767546854460558, 0.14682696095592257, 0.1525927361483304, 0.0176536110465166, 0.11123119986904814, -0.018214243217934457, -0.07115436618383153, 0.405425550496152, -0.2299215686850461, 0.23186095255949585, 0.06764844332570136, 0.3948107841280963, 0.1239545471733244, -0.07758058006947813]"
0,4.019066704332195,9.758573523671571e-9,"[0.008504797485161142, -0.06692652197805796, 0.1096441718584804, 0.10692689053411433, -2.340683297415369e-9, -0.2469859539074108, 4.763240100535794e-7, -7.873394890657073e-8, -5.117728314973259e-7, 0.004737307652053992, -0.20935698623580368, 0.4280040113898235, 0.08404270768314538, -0.5380573226915195, 0.424129674234756, 0.07679724127849054, -0.07679729747926671, -0.2768750008834604, 0.276874867937069, -0.144608780178404, -0.144608563148577, -2.0469289470335213e-7, -1.215424915400729e-7, -0.023616612144484905]"
0,4.023965456484441,9.760066804110766e-9,"[0.2663418768622339, 0.06916313322431901, -0.3908496357118079, -1.7614333883885075e-12, 0.1039039017692577, 7.617077070832283e-13, 1.5005071961302744e-12, 0.27795263747255006, -2.6916918714373946e-12, -0.14431098121062197, 0.17971526165409196, 0.11282451233151813, 0.05339550512987423, 0.1373775502480313, 0.48572488447899886, 0.25177114463457717, -0.2517711446355193, -0.2773720972713667, -0.27737209727271384, -0.19688685908605183, 0.19688685908626868, -1.352570236914933e-12, 0.04218469849544724, 1.905760506214519e-12]"
0,4.0282275496895386,9.751967708472468e-9,"[0.279052802012859, -0.028011733893529456, -0.344198159287068, 2.555032615887726e-8, -2.989460084473487e-9, -8.284750209595587e-9, -0.09717701379322422, 1.531041380266467e-8, -0.49821340348369814, -0.06421553404205621, -0.1683468226806998, -0.17936203651575333, -0.10186517199128439, -0.0594784505886608, 0.5518283836311368, 0.16940305183933266, 0.16940303941827234, -0.02403142618436934, 0.02403145252065636, 0.2095907070271505, -0.20959070468874128, 0.12546877033030482, 1.1144977685050698e-8, -1.2047233543796861e-8]"
0,4.029995616913888,9.755669129606591e-9,"[0.1372840294932677, 0.034059817412762636, -0.359484131563911, 0.016256402520227902, 0.24037593808140822, 0.02129873042551261, 0.12639398003167263, 0.1074482274184553, -0.07384937881374783, 0.12638431404647774, 0.09445013534403793, -0.432419566772307, -0.009748619652697584, 0.30756773754604405, -0.08639355819743938, 0.0643922113867651, 0.1963978890076867, 0.5256373111006502, -0.06618315799019152, 0.26355365093075767, -0.009593822212644494, -0.2236417428286411, 0.04715323532847263, -0.008317949429691692]"
0,4.033098172475225,9.73008308445788e-9,"[0.016997054269462818, 0.0985045577941309, 0.33672118141603985, 4.966254550718324e-13, 0.00822185864487969, 1.3038273119473437e-11, 3.247390414060039e-11, 0.027473916635585863, -5.3502836035305146e-11, 0.04378528863567007, -0.16380835792384976, -0.4054889817887939, -0.24004334774041686, 0.07320134789026264, 0.09542909352800265, 0.13979679628904057, -0.13979679627393737, 0.07497818328477263, 0.07497818329985428, -0.29742807754598233, 0.29742807750139855, -1.7485362209489184e-11, -0.6191042837305571, 3.767686430259879e-12]"
0,4.03342356090834,9.74076644945993e-9,"[0.027170014262061615, -0.1065109373496695, -0.3111425375003741, 0.004090590362700937, 0.023253480268278226, 0.07113660733258356, 0.14534385652696397, 0.09894465211721584, 0.4348095346951861, -0.0015172213000117386, 0.0906823384357981, 0.30641825039394244, -0.14508428104513438, -0.12717586745724183, -0.28060032121404843, 0.1555243515993835, 0.15557232263378845, 0.44683850437982153, -0.34254455668075323, -0.07552806710831558, 0.06700234311892556, -0.25428710469498184, -0.07733502622187935, -0.034779132598072124]"
0,4.111177853594268,9.728692793265734e-9,"[0.02431297932613235, -0.4137285040665529, 0.04132986143250004, -9.507614785317055e-10, 3.867545165402245e-10, -2.0401201769430095e-9, -0.1332127234640843, 6.126010163934086e-9, 0.38505767832051224, 0.014921046178703361, 0.5222565128910942, -0.34485998449913446, 0.002561447541658464, -0.13418491580982508, -0.02001131526345838, 0.015899731661101014, 0.01589973437249472, -0.03145030763324698, 0.031450303970537725, 0.3519298934294962, -0.3519299127412065, 0.002392521150124763, 1.6961134795399588e-9, 2.988495739208008e-9]"
0,4.130933007877783,9.76163487773014e-9,"[0.028069666168501043, -0.2947195399664263, 0.019155490726058683, -8.913025506964053e-12, 0.18185580655297132, -2.8205413420061572e-12, 2.5753118239565253e-11, -0.31480606990406856, -1.0331859687394453e-11, 0.021013524455204453, -0.40091018688687863, 0.5704182184067599, 0.0038783547462890545, 0.2775987993975406, 0.15086015706926661, -0.10905603044428537, 0.10905603039595059, 0.017761281902346944, 0.017761281912543177, 0.2886726012696562, -0.28867260119894717, -7.762621095457507e-12, -0.048452475999658254, -8.91938300157364e-12]"
0,4.145098309068492,9.737285031827125e-9,"[0.05832651599398495, -0.12117488527156414, 0.3189700906374982, 0.025045786520604307, 0.10205449055607409, -0.06544322440950087, -0.16135828446994027, -0.057701392383164414, 0.23403627777048877, 0.20616702907574955, -0.2317162064457421, -0.280315736197864, 0.05110408531583666, -0.21114840247542052, -0.04324367754383245, -0.07122067262220155, -0.35138149326776424, -0.5923412892539913, 0.07642592789996677, 0.15472553873482103, 0.1485452310683598, 0.10674654659142582, -0.02240345353820889, 0.11711646059490385]"
0,4.167901185820625,9.764177265795848e-9,"[0.0744888794745237, -0.02730142099819668, 0.37291829246215136, -2.4245487746962525e-7, 5.133721859295655e-7, 5.018672274324957e-8, 0.34724294046768167, 6.98666131260749e-8, -0.07974167407092797, -0.014997861344764756, 0.026127009834883672, 0.31168018722594315, -0.05484060144215272, -0.43992024426885856, 0.15160842513241535, 0.28085205171378935, 0.28085243780261104, 0.2190442104896944, -0.21904419703424904, 0.27798875804539624, -0.27798831244359035, 0.04307115533534125, -2.4764864413695064e-7, 7.498779118173412e-7]"
1,4.170299536104821,1.2013850846686795e-6,"[3.4560538871813637e-6, -2.262503759645723e-5, 2.2899920198482034e-5, -9.252735858261524e-6, -0.1399302344097377, -3.4771179426865543e-6, -0.3948755247694905, 0.5448393030852452, 0.07849717063971892, 9.804356830988937e-6, -2.5475091813095025e-5, 1.910941620402145e-5, 1.308759743507812e-5, -3.8137543015572094e-5, 2.0108311121362212e-5, 0.07395847176499948, 0.007921366298996386, -0.59270540304711, 0.09745844983865948, 2.3861060499104096e-5, 4.0967288926077585e-5, 0.3896253369333603, -0.05781711224781516, 3.784238460496786e-5]"
0,4.1724202211896735,9.76616525672553e-9,"[0.18153248449567025, 0.046366802749621454, 0.4539500853838573, 1.4830654248007868e-10, 4.2979240752366615e-11, 1.541089267437348e-10, -0.5880694378550615, 3.2438385543406776e-10, -0.13621672292242215, 0.21326704301462984, -0.23446432174979426, -0.04102917588996992, -0.1639291370663239, -0.22675304702273077, -0.06582339847031526, -0.23872195012063385, -0.2387219501587211, 0.11081355941090397, -0.11081355927092047, -0.18860788134225032, 0.18860788111467508, 0.0010361378044097891, 3.743247327951866e-11, -8.373574864433535e-11]"
0,4.174630638635331,9.746057360158887e-9,"[0.11799666130606558, 0.20533536395230184, 0.062003884809125734, 4.749948281911453e-11, 5.013076025774251e-11, -4.45765952836158e-11, 0.25442833643559987, -3.383500091213584e-11, 0.2983784988618877, -0.3348675907698324, 0.07631924692703128, -0.21170230555260047, 0.06046591109759203, -0.4745169046802824, -0.2556249063971947, -0.22273440759467125, -0.22273440765433739, 0.14671086511135073, -0.1467108651987412, -0.2840597083789863, 0.2840597083386833, -0.16034853956977108, -3.273045992359842e-12, -3.9414881006214055e-11]"
0,4.189154161055587,9.754372772171181e-9,"[0.07272714563129698, 0.08894814790358757, 0.17771199574537136, 4.405903997668981e-8, 1.2065192649841913e-7, -1.1583160887913744e-7, -0.5498483322394854, -2.04029814480745e-7, 0.017218060670678634, -0.2090479243142076, -0.10927384385028749, -0.12900477215751516, 0.08293284529208686, -0.5090764887023425, -0.18496977027564898, 0.21325190637645933, 0.21325184719271384, -0.024977693598159524, 0.02497789086752944, -0.3038492857610968, 0.30384938322036914, 0.05660265509085304, 2.2427204099701413e-7, -4.327312449413091e-8]"
0,4.196987831288595,9.991549047308285e-9,"[0.03213262359240196, 0.30242724454997133, -0.06360370802551195, 3.754317370779855e-14, 7.883796055567874e-13, -5.6658314149141e-13, -0.23650071722477206, -8.144865321243333e-13, -0.426361675352776, -0.23708915876807501, 0.13213137789167154, -0.041868468467450626, 0.11319668293328009, -0.4716518569728046, -0.1851938148475821, 0.16687216985090209, 0.16687216984898362, -0.11951871995709923, 0.11951871995729342, -0.3423106119228403, 0.34231061192105017, 0.04625045860743905, -6.258322904714651e-13, 5.107811886245434e-13]"
0,4.206974229709499,9.987493089995729e-9,"[0.062062711916221085, -0.059766132177716126, 0.1392063006437386, 0.10400044355116561, -0.20342927948719747, -0.020082010832787777, 0.24189673054835698, 0.4668239269737292, -0.10357551819871041, 0.06649081697961856, -0.1642819311377739, -0.03977160513114591, 0.026549826293061178, 0.23096903122813184, -0.4875531094085165, -0.15250849173951952, -0.24095720018030087, 0.15630346472317252, -0.04115253717461778, -0.2500832773594932, 0.2207392995573382, -0.09763077912499597, -0.1281436996381117, 0.2530097389269166]"
0,4.207724961529578,9.747126147562176e-9,"[0.05352494550664051, 0.05352499532412749, 0.22721349686764258, -0.06850282970830142, 2.4334989114960343e-10, 0.06850277525505444, -1.147088070628736e-10, -8.04513101985473e-10, -5.7156317523064726e-11, -0.11743801913733548, -0.36737598817971817, 0.36737608531259436, -0.4776913302064982, 0.10117358274592421, -0.10117363010591299, 2.107346554011734e-10, -5.906347192984949e-11, -3.9762151195817905e-10, 1.675739521453633e-10, -0.6086764720463329, 0.14966260863456715, -1.4963533073418286e-10, -1.3040335116517578e-10, 0.08938552827521137]"
0,4.221478095671304,9.96025531396875e-9,"[0.08166943501988097, 0.01847919049620572, 0.39674360691815985, -0.04824059345266386, 0.058188327777466964, 0.04656067841393691, -0.30108117025651004, -0.06208484847403325, -0.13106124903393995, -0.030612183977838686, -0.36071511086113983, -0.23708877232248154, -0.23229922647867668, -0.07968194138734552, -0.14343330973224322, -0.007478653811844882, 0.03620954540344356, 0.27393321244660596, -0.393135396174701, -0.04935335523882792, 0.10659895876421663, 0.4491190370219145, -0.03713599681323082, 0.0048908623604190975]"
0,4.237169295189736,9.734872465546251e-9,"[0.20425618757658795, -0.08546031532058482, 0.23677961935805225, 1.1018934422651514e-8, 3.0139182764729793e-9, 3.952371572589855e-10, -0.37756551931144033, -1.4153375815415004e-8, 0.20290404699335543, -0.00536467531969439, -0.5180088257786631, 0.145840008018758, -0.045855229477410955, -0.08419172032595956, -0.4358298162682437, 0.10754432968092495, 0.1075443336458945, -0.16494368882276927, 0.16494370239892758, -0.2585093228518779, 0.2585092980562612, 0.10591145127939829, 1.0272317130005207e-8, 8.626355431870632e-9]"
0,4.23735583143078,9.98900896997456e-9,"[0.09749838660187386, -0.2073537824265208, 0.2605889826617326, -2.0494556840795318e-7, 2.283050199657097e-7, -1.1110741907282444e-7, 0.4146552075203218, -8.078665888833473e-7, -0.25790036966031693, -0.011434701541791763, -0.3603839657704476, 0.15450213613031427, -0.06832544318231117, -0.3291750793136504, 0.09099303586089627, 0.06160470932967073, 0.06160456745761687, -0.3008868688165808, 0.30088749015115784, 0.10139625620712334, -0.10139563304696628, -0.3959027523463773, -3.62296690834218e-8, 4.002027495475699e-7]"
0,4.238207062491182,9.994609932690098e-9,"[0.07733169357042728, 0.05830088054727466, 0.04087943167029441, -2.7931238980410835e-7, -0.17296093504653232, 1.74554340324631e-7, -5.968625560889232e-7, -0.4822296573675454, 6.617711503494085e-7, -0.24107275375498577, -0.15376667627329368, 0.1557550567790914, 0.2635311418087344, -0.011876384626062678, 0.4558692220630178, -0.007794587316642403, 0.007794561265337038, 0.21787247304979876, 0.21787288105167776, -0.34303029738207713, 0.34303077749137134, 5.277750861795015e-7, -0.11253436969404995, 6.134579682327187e-7]"
0,4.239086219432338,9.767129642846871e-9,"[0.14307271961990387, 0.15423964717644686, 0.1079393152041155, 6.602244248621462e-8, -0.12263381884047032, 4.8607465477684044e-8, 5.398081747436346e-7, -0.47193567748871423, -5.344671812410642e-7, 0.32062012570329823, 0.09243180728890042, -0.24239946433866558, -0.2993073376934634, -0.027823722786445126, -0.41509689189132737, -0.04650619516034722, 0.04650653812738067, 0.0392748332128803, 0.039275120607573766, -0.34087487521368953, 0.3408750198009034, -2.1473283615503348e-7, -0.18374446295091748, 2.1892226424523045e-7]"
0,4.247909976998374,9.767351460409384e-9,"[0.14128211387998338, -0.20912719367582341, -0.16233359670754666, -0.19670392215058552, -2.0305238831591776e-11, -0.004221992069318195, -7.254947265820015e-11, 2.238640736627837e-11, 6.607018873597368e-11, -0.027476592859784092, -0.25380884175549145, 0.525851838360587, 0.08846468682750819, 0.19132156948620305, 0.0956837409338543, 0.023248638644376374, -0.023248638614448692, -0.33489168248846796, 0.33489168249115364, 0.2978916018475797, 0.2978916018161025, 5.0775318385302736e-12, -2.8190034951778342e-11, -0.2703676530091411]"
0,4.278577694931734,9.743330382658705e-9,"[0.10905615095174026, 0.1973834820315949, -0.02038112018084503, 0.03443123100425566, -0.0007166397032820831, 0.031130161939041008, 0.3390923496393561, 0.33355713740894266, -0.014952710865660938, -0.22543662280219412, 0.05944427565176301, -0.20624364861822148, -0.012227981575687465, -0.073311687282443, 0.03523208840796361, -0.14505177804218147, -0.3634859732650956, -0.1960727157742087, -0.021610457665251742, -0.18959416529399892, 0.5265699387073737, -0.05350705671484429, -0.2392707298659449, -0.22592555666465736]"
0,4.2934284054459235,9.746926494653653e-9,"[0.04790522550553979, 0.009640909726914131, -0.5957643031460849, -2.3079629315358946e-11, -9.855997204820064e-12, -5.90626415588596e-11, 0.08755027033917566, 1.8278866452835756e-12, -0.09428547221894287, 0.018595915730358244, -0.2736081245337754, -0.015661697312328464, 0.013970009363142393, 0.11205246535907461, 0.6489203554802241, 0.030429774225075923, 0.32689678673427425, 5.269653651697823e-12, -3.151562243459529e-12, 6.457698521073564e-12, 5.514962730975535e-12, -0.09504583270447953, 1.0134647839433929e-11, 7.554054202918196e-12]"
1,4.29434728610523,4.0967723262710405e-6,"[0.08937186303808906, 0.08937215272140264, -2.2709422351288186e-6, 0.26252827909177306, 3.4192517662163705e-5, -0.2625290491196155, -2.084722751649726e-5, -5.741415602130238e-5, -1.006800466266097e-5, -0.17874401736879003, -0.15069146189207402, 0.15069159218683958, -0.12638448212428355, 0.0875488365393857, 0.08754882220149161, 3.6937422253252374e-6, 3.108794755775937e-5, 3.188568103843259e-5, -2.497378447005516e-5, -0.12918082100727335, -0.849015352267643, 9.995779428489403e-6, 8.543648476848375e-6, 4.9813098640576404e-9]"
0,4.298552547243349,9.755318106789015e-9,"[0.015444183986218267, -0.08935766205889109, 0.2577234637134845, -0.10577915461505594, -0.06374884807312522, 0.24977264996843482, 0.10714870075832517, 0.126201410657301, 0.37867457771432644, -0.09487808538689943, 0.039711729963087694, -0.39742461583797406, 0.006316085371063812, 0.024097153366863, 0.09398525952501664, -0.2655460009807471, -0.07819437798836668, -0.12950097474898523, 0.35734887139059246, 0.30902860648283204, -0.11308272742767131, 0.2124288110229999, -0.32476414115460717, 0.13766925417807915]"
0,4.317750526702465,9.761069822889022e-9,"[0.019194775853314146, 0.04697593734365149, -0.021019871069710493, 1.9400999526263163e-7, 0.148556573148249, -1.5406362477629922e-7, -9.80292407925706e-7, 0.40222635310365784, 9.73429467044904e-7, -0.13242594623603915, 0.09923178356472598, -0.39031044588898, -0.5310076128641523, -0.0009396732746351667, -0.4017941817361943, -0.04031134177361403, 0.040311639140485425, -0.0419611107235441, -0.041960713938074115, 0.29606269083746173, -0.29606208089764463, 5.580774442330471e-7, 0.08897300820284179, 4.2081198298122103e-7]"
0,4.336061327360951,9.997867462595398e-9,"[0.04699238878353143, 0.19428678255057613, -0.11065894088830099, 0.003501664733516885, -0.021938612003234527, -0.1328374964617176, -0.2668012060883172, -0.22911214580002312, 0.07012265936314732, -0.22996041108196238, 0.2488669184261382, -0.1542370923739677, -0.07895593914683853, 0.07443290482803883, 0.19140632665900606, 0.15164840483177472, 0.08589696446653894, 0.27951536102470664, 0.03636066267470767, 0.011457161785813866, 0.6523469263677575, 0.11085555237625723, 0.2399724675832446, -0.09306382571867627]"
0,4.33876977164434,9.67311449665299e-9,"[0.09695452628497582, 0.3325854373311413, -0.35253186106991713, 1.1176913542366469e-8, -0.05087099347296659, -4.165039483836905e-8, -7.153013420564156e-8, -0.22250970108201368, 3.464835249951012e-8, -0.27956953100914894, 0.3299140488390348, -0.5159468752392629, 0.053646121711601366, 0.171242052900681, -0.19063876978711816, -0.060297127797333906, 0.060297150260775506, -0.010682985950863807, -0.01068299532508504, -0.20751793965525603, 0.20751792674427988, -6.256568086760553e-9, -0.297042106270372, -1.3867812711461784e-8]"
0,4.354285850935289,9.753051453965675e-9,"[0.2878965098566922, 0.25399411794430543, -0.3099966217821569, -2.141574190785488e-11, -0.11208366886648377, 3.030873507301125e-11, 8.993711851196238e-11, 0.2768883226697702, -4.8360770885602176e-11, -0.2285873901059265, 0.2471758950712727, -0.5684381617777245, 0.07754625432495424, 0.07454259890219628, -0.20669975725735298, -0.11671595273290293, 0.11671595268497592, -0.13380281604841898, -0.13380281605951724, 0.21726133946515716, -0.21726133950340487, -1.807634771097794e-12, 0.13803377982084897, -3.012613584569752e-11]"
0,4.363640252504672,9.970656529613582e-9,"[0.019925920282729975, 0.014295033907555037, -0.33915346347171865, -1.30074965157245e-7, -0.1575350498763634, 3.188409910844849e-7, 8.198156362798075e-7, -0.0497350408692821, -1.4866429670131853e-6, -0.2621039978364619, 0.1970867587918177, 0.5270009584861861, -7.670865552307784e-10, 0.28005066575425974, 8.923369165784586e-11, 4.5020617996925775e-7, 3.9295373987427267e-7, -0.10387802234831285, 0.6185401735967572, -5.863393136954817e-7, 2.394594440708756e-8, 2.5920410218270686e-7, 4.658012621432937e-10, -4.823020259304738e-7]"
0,4.378187305539375,9.747128003346802e-9,"[0.006005285129689988, -0.29751129177659863, 0.43549345905720727, 2.77579627812481e-9, -6.938606542715892e-9, -3.3606896463795985e-8, -0.2211819786867953, 2.8932988356787176e-8, 0.20131792337608173, -0.10765303151161085, 0.03683560965692259, -0.18204415985922245, -0.12417356673238816, -0.47607962116892527, -0.2029121536419718, 0.18133124147288399, 0.18133127956696543, 0.19475118439757427, -0.19475128890415266, 0.22637520599574829, -0.22637534738761164, 0.242705650531032, -5.788002905800781e-8, 3.3604569786387506e-8]"
0,4.383253513964076,9.994932506355695e-9,"[0.00042820588940084645, -0.09167394830107338, 0.0019085875388040198, 0.00953754293185688, 1.0745947495325809e-9, 0.47780636673950005, 1.2524572627615478e-8, -4.6818627010568666e-9, -1.944274246138352e-8, 0.0742932248233343, -0.07353242135047824, 0.10980298568853367, 0.07153359988730237, -0.05191140910631509, -0.04417698311799982, 1.2005340976348878e-8, 4.1938687926164876e-10, 8.739997981954604e-10, 1.4036208745623305e-9, -0.8449262130392552, -0.12837150992661178, 1.680584799020529e-8, 2.8181114706984445e-9, -0.008716089516573145]"
0,4.402323225021955,9.99997963137032e-9,"[0.20467160551842856, 0.2046717080736552, -0.3862972584616111, 2.780944955852605e-7, 0.05327468790078596, -2.780830383871786e-7, 5.427328545023177e-8, 5.5508664248478865e-8, 9.587790034416502e-12, -0.34623472103402153, 0.43485566150979493, -0.4348557008315893, 0.20020039688065489, 0.26012397396768966, -0.26012400320080586, -1.470213917104714e-8, -2.1471536062952282e-8, 0.053274693123129185, 0.05327469310916004, -0.20267443389481005, 0.20267502476672283, -1.8099047929463845e-8, 0.05327473268927766, 2.4990972043112774e-7]"
0,4.414183916405961,9.984229839531414e-9,"[0.0007639291756715049, 0.07853650371149144, 0.29191170241133263, 4.5617970703821884e-12, 2.9960408829722297e-12, -8.189190732583789e-12, -0.03705873527120364, 2.5190178096660407e-12, -0.38396724742125976, 0.009579738678805336, -0.09081817328555702, 0.3144749121748567, -0.3186668898561338, -0.0718473254982913, -0.29449778034815877, -0.059220817897253954, -0.05922081789136588, -0.3096358102180669, 0.30963581020931, 0.3366902800309526, -0.33669028003410884, -0.1834597376662461, -3.332805095606107e-12, -2.2146207692847496e-12]"
0,4.433563648703593,9.984548303589204e-9,"[0.1648077655498532, 0.16008229306004218, -0.3212014467657649, 0.08972721231493366, 0.037939639866660865, -0.06463805098053954, -0.057130543869963496, 0.1367593450141396, -0.1713334645069463, 0.33521426962046813, -0.05112388113701648, 0.045868827137889694, 0.2405851404478724, 0.021088821716529888, -0.03274107904711325, -0.048003886047232325, -0.025213455649628735, 0.03735385708789685, 0.06601313105445401, -0.25913235312822674, -0.6045198701163574, 0.03806813240273785, 0.010311155644991547, 0.3996553876190859]"
0,4.439442337236914,9.760276718511328e-9,"[0.19942903676424284, 0.19942905562518487, -0.40982671351536215, -0.00010680525190461622, -1.3069705354488368e-12, 0.00010680510857577759, 1.672090566508536e-8, 1.3483075823964392e-11, 1.0478602006326162e-7, -0.35230939885932333, -0.44314574486826497, 0.44314575263048395, 0.21620550860299487, -0.3073069128630455, -0.3073069191250648, -1.5634883241485023e-8, -1.5634883712147384e-8, 6.935237332475668e-12, 6.934697464166989e-12, 0.00011866441501528225, 0.00011866441501474646, 4.181175304353464e-9, 3.3660199823231938e-12, 6.754644784569395e-12]"
0,4.442275867791064,9.993091137709096e-9,"[0.3477911937648732, 0.27522852091005684, -0.23735754552414512, -5.499967347307098e-6, 6.174918002459119e-6, 3.1304755827667364e-6, -0.29587345322022973, 3.880438744146789e-6, 0.23728962539773357, 0.18059242064590686, 0.38581106560141565, -0.3080964488757064, -0.009023713679262375, 0.13078439054742552, -0.1075886548977882, 0.08316592273847884, 0.08316098511614553, -0.16176914441607151, 0.16175024406012012, 0.29963146198444884, -0.2996531712575897, 0.22851738755227716, -7.1738422180274315e-6, -5.2739812834373365e-6]"
0,4.447635193220072,9.760774454886999e-9,"[0.1864441586590727, -0.015341436895007056, 0.09910268139835929, -0.07737362459638904, 0.1606518727490563, -0.271482655173791, 0.3387983823297537, 0.5472474163656555, -0.2604698386013306, 0.299446372767876, -0.029687215284696075, -0.10438824292337226, -0.3806206323143374, -0.03550746958537261, -0.09004044245411322, 0.1706345973259984, 0.11185166307140876, 0.1275132870760985, 0.15485203116734592, -0.046884199632674255, 0.14844877454646493, 0.028433766218259618, 0.024535258283130995, 0.06615781449227305]"
0,4.447811095026879,9.96817584227372e-9,"[0.3495406236044583, 0.34802861778818256, -0.41192179556200076, 2.2816266838631344e-6, -2.2164833521531053e-7, -2.351638060340504e-6, 4.765828272827631e-9, 6.720924415632499e-8, -1.8502711718898427e-9, 0.0812530136920395, -0.43637514510937225, -0.4509342626079695, -0.008161651691882928, 0.30109347416882803, 0.2968529886258701, 1.1317955762949372e-7, -1.0744955014485413e-7, -0.062471121531535945, 0.06247086246268655, -2.9183569275521305e-8, -2.4928078664060915e-8, -2.7405147200522026e-9, 1.1149997644270699e-7, -1.1110441642892703e-8]"
0,4.449350917560747,9.979695280433401e-9,"[0.2882404367976963, -0.4311096578830918, 0.3555324123926005, 0.2837660389909906, -1.8615360490526636e-12, -0.11161592063882916, 1.0205973552768935e-11, 2.8197983171351696e-12, 7.197971363859839e-13, 0.016075730561858247, -0.022392626980874693, 0.09164799204725028, 0.16689152237627702, 0.37305578714209864, 0.2541109162522319, 4.463462902135282e-14, -2.0715275157920586e-13, 5.51491113624276e-14, -3.389911322856876e-12, -0.3293711165847789, 0.2216951324388159, 2.0405119025011252e-12, 1.9512250571812944e-13, -0.3365832776275586]"
0,4.4519742270616325,9.758077309549455e-9,"[0.06607359037438565, -0.23905912277878025, -0.18445266367320964, -0.24269406523071158, -0.07117930982248528, -0.03931988485277474, 0.2537944261542424, 0.4803139387465475, -0.27828651527824344, -0.22669040998164786, 0.17608243559827852, -0.040031934844421045, 0.41241634706811364, 0.1563067398203923, -0.02676895185353554, -0.014896449365887836, -0.040995136654490276, 0.25517263336473994, 0.19395879380293335, 0.04664308817430421, -0.15003409151898192, 0.17956853715406673, 0.15673592564321576, -0.032072610767586364]"
0,4.457746755056074,9.992446733262065e-9,"[0.3020773091262917, 0.3629679187798922, 0.20662905212581648, -1.5531684332622656e-7, -9.833682491519776e-8, 1.9582600655134035e-7, -0.020636457553884574, -1.3505466832497732e-7, -0.3482265415880569, 0.17390027772263905, -0.37894505053414396, 0.10840314206861398, -0.14267369103409805, -0.12017339179214798, -0.08442633842478749, -0.18110984213386455, -0.1811099597488996, -0.184649352815694, 0.18464944598610472, 0.35395140522464147, -0.35395106859405867, 0.027348755147418115, 1.1483407759184876e-7, 1.5995492564468255e-8]"
0,4.4599393122949555,9.755582094175349e-9,"[0.01974594226506207, -0.1818716399224082, 0.06323032628358752, -8.800768894780622e-10, -7.241957678612497e-9, 1.7739080797270135e-8, 0.45279259834112406, 2.567531343950092e-8, 0.059755778759551875, 0.018170618562322115, -0.3795184313073041, 0.2603008060470039, -0.05023955707175327, -0.1803581630415512, -0.35150550874279995, -0.05079273382677198, -0.050792747829709176, -0.07141881572098593, 0.0714187620760727, 0.4154706775551502, -0.4154707056087805, -0.15039891470822828, -2.0276130824884013e-8, -2.657240798692945e-8]"
0,4.495082494995827,9.749997501667309e-9,"[0.002888029882455829, 0.10603241314305166, 0.03579103040147451, 0.06833493832833085, 0.007194480143318626, 0.19956250685580673, 0.09352820645677776, 0.3881157083234308, 0.11037124427526379, 0.22153244473429679, 0.16281869834999235, 0.4068359932969732, 0.13373360318800276, 0.16597651559476773, -0.13054976413631744, 0.4133547926615341, -0.10124878543298976, 0.06471614670616949, -0.12425114387465633, -0.4248539746356307, -0.10027830381190529, 0.0045235955330994605, 0.26866495057171813, -0.06543582240386295]"
0,4.500904322266326,9.991114254360859e-9,"[0.31570792468982395, 0.15439029187314984, -0.13866299053159017, 0.10605461062401166, -0.10670558689302856, -0.04278123159263586, -0.46536397824677656, -0.43587486857904, 0.22015769333937718, 0.10516329996195159, 0.17440343237439704, -0.2274762204217164, -0.02696452807711081, -0.054472813434297454, 0.11014223006933156, -0.0951130961853117, 0.20872179347801795, 0.17463705281369923, -0.17403507261864287, -0.24930364892234044, 0.2662966409200605, 0.11228093460811872, -0.03090926408313148, -0.09331501249918367]"
0,4.513453430129655,9.80180002106636e-9,"[0.04562479324275487, -0.31874249514001834, 0.2264172040609034, -0.006611594259734618, -0.23007651788594727, 0.05865701544099537, 0.04973895434021175, 0.14322143764289197, 0.3680064228705704, -0.22613580196374586, -0.16994831058751578, -0.33321054488171825, 0.03040475680377585, -0.2773977675219349, 0.1633552010253378, -0.2590290013290546, 0.1895930651856474, -0.10398597778648684, 0.07962065546984436, 0.24935494272447034, -0.2835733403273075, 0.030064914500460515, 0.20857534491967292, -0.16559239273012938]"
0,4.515519007258271,9.757550236929063e-9,"[0.28283102568408114, 0.35788274682525567, -0.2155488870308875, -9.512567093061645e-11, -0.06830833057497057, 5.283697088603132e-10, 2.2474963279811128e-10, -0.3099162335302218, -1.7102137734209229e-10, -0.07380538424629107, 0.25231540128758756, -0.5818746640089253, -0.04818975105769377, 0.04827953544154523, -0.13464598852281828, 0.14696249625017893, -0.14696249582858495, -0.0007041137172110057, -0.0007041132667281146, 0.2694359632132387, -0.26943596269063863, 4.5300272792463574e-10, -0.1609086095990594, 1.0549772366055325e-10]"
0,4.518483577611366,9.980583884183911e-9,"[0.10912835342044343, 0.09836093086207164, 0.21473097150303075, 0.17296217054520663, 0.13550248272849102, 0.18382561947093318, -0.3797496096056767, -0.3968679225328329, -0.317242477237906, 0.19184367660881418, -0.12278764594951375, -0.06030326740049841, 0.16121631498124409, -0.09460718473762372, -0.05475276632352609, -0.2681306042322334, -0.2536551163096351, 0.1267695111986517, 0.11544496413696129, -0.3010589554963019, 0.14628509227174208, -0.2056158005875679, 0.17383713694786965, -0.06526065538727846]"
0,4.524504874356808,9.950499581014822e-9,"[0.07119689251741762, -0.31095524094483973, -0.0638535823011574, 0.06504781432231868, -0.03281171255900402, 0.24903243040786938, -0.03416427986913925, 0.21743155370730893, -0.3594868931374714, -0.09194182254173044, -0.4339617722251443, -0.1865764666047395, -0.08803394496743695, 0.14225581679358854, -0.1590921883077987, -0.024688933458536438, 0.21442837397745912, 0.17783736033884662, -0.05108609171391315, -0.01681132926697257, -0.48883077213311266, -0.11996812742890343, -0.09124785695916601, -0.14661347146210263]"
0,4.526830786335763,9.978628231013999e-9,"[2.298010820152885e-5, 0.0006521844211793709, -0.005518223919838885, 4.493803246633018e-8, 0.0006274244069786739, -5.431435477242342e-8, 1.6392854836887685e-7, 0.5581867228073858, -1.920629818257232e-7, 0.00036689335028209784, 0.0032511623451766864, 0.4731225837727934, 0.5908172482153492, 0.0030159330140406854, 0.33679043264046876, 0.0026633430646705765, -0.0026632758027272554, 0.0021641204617082214, 0.0021641302415017953, 0.031722791226939995, -0.03172263028832648, -1.1633732645654614e-7, -0.0015817658551946097, 8.005041614236929e-8]"
0,4.527794945911557,9.750254796041874e-9,"[0.1608967816790832, -0.2225801101663384, 0.1888311957361181, -0.25361406540597453, 0.029321658955718588, -0.2628916812525402, 0.10489571608037145, 0.16068163875675667, -0.4673561912488021, 0.06871422872190533, -0.3711964822428895, -0.2716216526818881, 0.16080993325252751, 0.19626772625936298, -0.1524048345025823, -0.08936362008015877, -0.16603600952598838, 0.2490746508554458, 0.08683156083325191, -0.10086139281057549, -0.1954509527417582, 0.18592102748058945, 0.0758322140092697, 0.04074128403093317]"
0,4.535040155179349,9.741450901302392e-9,"[0.2574057302611929, 0.08366483908941827, -0.5502340819188211, 2.0451958916361945e-10, -1.0286572879246957e-10, 4.975229653795412e-11, 0.23852636333861255, -1.0837997926116076e-10, 0.09684452495716103, 0.04375631220249309, 0.21655959730780217, -0.07521354427509663, -0.08219730726117103, -0.15458520103342993, 0.5953841950325159, -0.21577885076188594, -0.21577890756459225, -1.7772536018564373e-10, -1.8694758048448453e-10, 2.2396812179879966e-10, -8.09370903816797e-11, 0.15806685211021504, -5.787052486659703e-11, -1.43402882172207e-10]"
0,4.539142718076359,9.7640293088989e-9,"[0.303376724861169, 0.303376724858903, -0.42569282488895555, -0.09259730484811785, 3.923473547906671e-12, 0.09259730484788575, -1.0614426936411423e-12, -1.430751237449683e-12, -3.0001756188754144e-13, -0.2825635211266331, -0.42346243802121997, 0.4234624380711342, 0.029434315013281507, -0.2907481087869422, -0.2907481087320506, -4.1643396230307113e-13, -4.160272626753751e-13, -4.607919226784457e-13, -4.596720110127046e-13, 0.06761620366441368, 0.06761620366441323, -2.814274820709946e-12, 2.5597328344025405e-13, 7.677065647403587e-12]"
0,4.547518301154919,9.974291458335325e-9,"[0.28636483009346175, 0.18925851096359128, -0.4694690787510109, -1.1384176848784647e-12, 1.4360862274512133e-12, -5.132097575232379e-13, -0.2828092164506548, 1.5823057166830323e-12, -0.015996521732792902, -0.20301047928015964, 0.3156542702743943, -0.26647337095847623, -0.03262662435503921, -0.22464108898072085, 0.41329728049180614, 0.23915708160604776, 0.23915708160632843, 0.007451907439649092, -0.007451907447173716, -0.07777299529230401, 0.07777299528682291, -0.14399998534523867, -2.853900021199319e-12, -3.5303710976360275e-12]"
0,4.549310802668373,9.758464995457827e-9,"[0.2852935987914115, 0.17048070914442423, -0.4846255287657117, -1.4792375519914495e-11, 1.2974474944202921e-11, 1.6450496287052737e-11, -0.28881173367068763, -1.0519958158788654e-12, -0.025727645259805896, 0.17115356018499267, -0.3015035941085423, -0.23931482004245624, -0.07274868198322616, -0.22163589246900348, 0.4413765778651366, -0.24718542424336654, -0.24718542424715328, 0.025618747082742067, -0.025618747094033785, 0.03147200046876758, -0.031472000464907314, -0.13570302655098937, -9.241529197596949e-12, -6.615186853015097e-12]"
0,4.550177304965945,9.539503184310771e-9,"[0.05792687122706972, -0.12928874915232513, 0.3476194127413123, 1.809134388480893e-11, 1.52229025560073e-13, -5.010170952553726e-11, 3.236655853180659e-10, -2.8657175568467356e-13, -8.642634115183366e-10, 0.3124636751631394, -0.23558423218858016, -0.5461040618555806, 3.384260120553426e-10, -0.32805635954606416, -8.479242802572934e-10, 3.2190017101408774e-10, 2.727531334445365e-10, -0.38736645482793275, 0.3873664548276934, 1.7062663258173056e-10, -1.6006904197982664e-10, 1.7178970008083417e-10, -2.5095362860926136e-14, 1.2569309307547463e-11]"
0,4.550362848704822,9.99132138698695e-9,"[0.1502823995934974, 0.12405188776147372, -0.3075618122552651, -1.0945077037786525e-9, 4.870556221649272e-10, 8.971993825512164e-10, 0.02328079412253687, 9.389348944842634e-11, 0.1928072302090615, 0.2963759275781085, -0.29402436860897124, -0.4929585394318554, 0.30821351952975895, 0.2996305688466576, 0.3127386122876269, -0.012627896435650064, -0.012627896513603718, -0.10354610198097522, 0.1035461048124075, -0.10503287990491007, 0.10503288075317738, 0.293278834658779, 5.125255607141865e-10, -4.545587596916737e-11]"
0,4.564279238379711,9.729145478425492e-9,"[0.29072212847644907, 0.09964307503252307, -0.23092708103404427, 4.532152650777451e-8, 2.627311503768149e-8, -7.490757026544434e-9, 0.21166158524392298, -4.1235068096518405e-8, 0.5012475884952343, 0.05828698887055171, -0.2522219450271922, -0.18621831619245155, 0.0050534924477963735, 0.18305101994723694, 0.5065391120212427, -0.044639252956520575, -0.04463924109163567, -0.24768554983813323, 0.24768550522996047, -0.1364720008371797, 0.13647192087581667, -0.02093861409517188, 1.404556718473363e-8, -3.41425845561354e-8]"
0,4.5690014049126955,9.956888530102944e-9,"[0.081183389359932, 0.1520079537236021, 0.31320522458292893, -0.10603576396704069, -0.14612337329285385, 0.15899464259814372, -0.004610848866731833, -0.03389745418479352, 0.2794586718820849, -0.2073581547866618, 0.13979781915434653, 0.0027548942661538203, -0.21864098392232856, 0.0925125492362752, 0.08695888593788233, 0.037993008782417834, 0.03799300878436205, 0.20626080521276313, 0.20626080521838164, 0.36659340990071687, 0.3665934098962569, 0.12130480957317724, -0.26276046763109007, -0.4099718077254765]"
0,4.573237146963656,9.761781008657732e-9,"[0.2391172386584514, -0.3607528262021819, 0.34589674503747414, 1.5133381155636705e-8, -0.34138174803097776, 1.0384417168871664e-7, 2.1746882841360496e-7, -0.1718791157933397, -3.061648346556739e-8, 0.10997942392990603, -0.11905801648963715, 0.5270577685310032, 0.06513678506737933, 0.02325116019014929, -0.1910993297734183, 0.16492345188707858, -0.16492358597266943, 0.09865437516256773, 0.09865448322946305, 0.23183518160037636, -0.23183541191631055, -6.697839015780345e-8, 0.1422293006260855, -1.885831583139654e-8]"
0,4.581276783976826,9.99927032752239e-9,"[0.0010405025515179626, 0.13940780955495516, -0.07271884581300703, 0.003668156632085505, -0.0856772794028012, -0.16518259017010112, 0.004243849151136999, -0.3675374666172474, -0.5030733633073498, 0.11684672350164095, 0.012834835699753024, 0.2558905933712188, -0.08372964531765564, 0.16026287089778402, -0.33843970177369503, -0.16544389149794247, -0.001883724885934356, -0.16836330113801268, 0.45457379022016975, -0.09506886208922571, -0.025221594392980332, 0.08140587477677541, -0.05117912332833929, 0.21127954142766636]"
0,4.582102098598879,9.991959043519914e-9,"[0.14242725523210165, -0.23064097401659098, 0.24077978798070282, 0.2037968294705786, -0.1423733298839306, -0.04533719921985858, -0.1349154986353352, 0.13735998140154004, -0.3505777187953586, 0.18185783279783058, 0.3763470363450636, -0.2897223635914637, 0.027353645505980136, -0.24933415384962623, 0.43699671643064886, 0.11775198983480752, 0.11595262723652819, 0.11856652701425682, 0.14987070501534533, 0.01075958829670104, 0.02433933850507372, -0.2334265999954962, 0.003359018295745514, -0.11464438753731163]"
0,4.583507411681965,9.755310935597978e-9,"[0.07423124833463661, -0.3233777615681051, -0.4133433813926481, 5.7603634767510735e-8, -7.381486627558672e-8, -3.387766061525476e-8, -0.32463242087637134, 2.1563846567834683e-8, -0.20345473895225513, 0.19895204202831168, -0.16228206449957663, 0.09528613720885162, 0.13532561883733452, 0.4747275434956496, 0.09545082107655717, -0.26406617315755887, -0.2640661551429144, 0.1205851073647427, -0.12058504545560225, 0.1508888737408387, -0.1508889171064896, -0.1744089544648489, 2.7037007947148527e-8, -3.3102919463886785e-8]"
0,4.5880696441090665,9.85467162709144e-9,"[0.004762196173479406, -0.19129757785437237, -0.38252421677599907, -0.17340972615808192, 7.754212766413027e-7, 0.4463376220336257, 2.1863716219803917e-6, -5.143789688137443e-7, -2.2077502148188974e-6, 0.0465451823666012, -0.24556827170937667, 0.2765904879092721, 0.03044902135266409, 0.4022247068697132, 0.22378251911841984, -0.02990297912801502, 0.029903191053002535, 0.09805398690887718, -0.09805493385466461, 0.31591846435498017, 0.3159178593799786, 1.2940385822137028e-6, -1.5002233797925238e-7, 0.1240171792353755]"
0,4.591516475400125,9.76396923478361e-9,"[0.05880579289000658, -0.10877725240042475, 0.360866894878575, 8.418236829807618e-10, 0.07362810093094768, -5.072788379774002e-9, 5.799655304469078e-9, -0.06806449451814822, 2.0562617191898154e-9, 0.04487683649751592, -0.11301039552670386, -0.2992746745020872, 0.19582747696702174, -0.28433497805627167, 0.3621843864865801, 0.17272480637971865, -0.17272481273544138, -0.2979427816698028, -0.2979427799088592, 0.30057707011639534, -0.300577069597792, -2.786939590330706e-9, -0.2679682962348657, 7.486329479485836e-9]"
0,4.594628439754136,9.762361272079396e-9,"[0.257555276605793, 0.28128554674168854, -0.34248638602449155, -3.668364987254476e-12, -0.02855145924774214, 7.265578627116617e-12, -1.099356276796968e-12, 0.1740067947255144, -2.213966679494226e-12, -0.3340207766891169, 0.391763888632367, -0.46830351587607194, -0.09226062504927304, 0.20535965536564693, -0.22468034483444577, 0.09285997708691333, -0.09285997709897012, -0.036301545494645475, -0.036301545487726294, -0.2151012005848982, 0.21510120055382226, 9.57643252736308e-12, 0.0906187758965602, 2.424422514798264e-11]"
0,4.612147587094362,9.739886957067981e-9,"[0.14249568946206498, 0.1424956913275554, -0.28488932634556724, -6.873891926107012e-11, -1.2092427339017512e-9, 5.648797712310621e-11, 2.3036732246491508e-8, 1.8544874960631523e-10, 1.3294149935775053e-8, 0.27268887094916666, 0.42749684686961154, 0.4274968481831167, -0.18412096159347396, 0.3154576576434782, -0.3154576572787412, 5.611223915731339e-9, 5.467847341634717e-9, -3.5873081857346615e-9, 6.797828125700928e-9, -0.3203754286948223, 0.3203754287104596, -9.816695570780755e-8, 1.6689375393299738e-10, -0.012380311388315824]"
0,4.616900195337678,9.731832222649393e-9,"[7.236649137870207e-5, -0.15087670639562595, 0.39192157001356526, -0.025521413421438176, 7.913132443922144e-9, 0.4287231837974743, 8.758838397839618e-8, 6.890558603374962e-9, -3.570972571726418e-8, 0.19426197292364147, -0.3269814812022488, 0.3796635508318215, 0.15452054197088405, 0.2776995586455811, 0.30144958983001713, 0.02000634022346521, -0.020006414954159953, -0.20350452583128997, 0.20350444548351498, -0.17070266455044542, -0.17070262699036437, 1.356674949584665e-8, -4.3934543924536845e-8, -0.12886747124398157]"
0,4.618717185500817,9.976847526732965e-9,"[0.023575346486919613, -0.01791201391970458, 0.30199742511083943, 0.34818152992560747, -0.06892892676653536, 0.117852865274393, -0.26442363016818593, -0.20638540941314423, -0.1778048154658103, 0.05771997328921894, -0.12986321560906075, 0.2579504802888942, -0.000932587549489767, -0.08555032087454496, -0.404796729017908, 0.20717054410635738, 0.08121325336317588, 0.07536455360771963, 0.04936695504978067, 0.3441139787501231, 0.14068125526195543, 0.10928047951797878, 0.3410803478568126, 0.20467112255630981]"
0,4.624809513575194,9.993097944820762e-9,"[0.002886947478008373, -0.1338302980236694, 0.29646135371744153, 0.0688371937700089, 0.06145538232441499, -0.040393051776095645, 0.125469074748285, -0.2552877433355316, -0.2019208059535874, -0.2112058030329629, -0.09192289871074058, 0.3556484854808958, -0.114657534066298, -0.2543540018531535, -0.30820241991970276, -0.018725631515438174, 0.031216564705865386, -0.5266949964075824, 0.15921711556083706, -0.22894386017244012, -0.0030277860630508837, -0.22994486072010045, -0.019255262548475725, -0.015206492671760653]"
0,4.625300290527069,9.767637498872638e-9,"[0.17024258945215473, 0.1702428035022704, -0.35133629152251816, 1.1109257347564113e-12, -1.8131757546231338e-13, -6.464100109131474e-13, 2.1830661877561122e-13, 1.4563015589377482e-13, -1.708032070667881e-13, 0.3151316924614199, -0.4369359078778173, -0.43693594024682464, -0.20490398315422403, 0.30292681651726827, -0.30292686187516, 7.455603258110882e-13, 7.784298975009332e-13, -4.767579575368175e-13, 1.0500150839227507e-13, 0.23658897867280915, -0.23658897867258344, -6.080668032747859e-13, -1.5433958817598588e-13, 1.8612064837007372e-6]"
0,4.626985350302205,9.753642300827054e-9,"[0.255981902100847, 0.3376451859304499, -0.24175178469916472, 7.058705753089251e-8, 0.150095490954992, -2.131468486370498e-8, -1.4470820793901073e-7, -0.05057646772261548, 6.704070339165588e-8, -0.026108365834312114, 0.3587924747969035, -0.5725976630031848, -0.06449083579003219, 0.11115318403493256, 0.12106039309786598, 0.09039630899700092, -0.090396254984825, 0.1155143451732025, 0.11551423346360026, -0.3147205795892064, 0.31472055041349306, 6.111100428431561e-8, 0.08578344925169579, -1.172942186252665e-8]"
0,4.64152457435139,9.759913964853076e-9,"[0.12737125929760826, 0.07661818013277423, -0.46917465026617555, 0.3755493085311523, -0.3041903353336438, 0.10163134397148565, 0.3183579960474757, -0.003950809447525985, 0.13715020619557516, -0.11096198719816219, -0.010874043435184857, -0.13226401587211395, -0.10386276271289943, 0.04714899360163893, 0.5186942764519729, -0.010818760180290833, 0.09047718847496398, -0.08137143434144248, -0.002584332665668345, 0.09082557087067777, -0.18139863524612004, 0.027067959825213605, -0.012063396923567272, 0.15736217170389727]"
0,4.6431489940268715,9.609189342915317e-9,"[0.07164549589001543, -0.09070506177231381, -0.2949794870659647, 4.3433010152747505e-10, -1.8329084928497935e-9, -3.5076532920494243e-10, -0.20422511316921066, 7.180518305060783e-10, -0.21235504501582625, -0.044482695468113544, 0.2017117928927167, 0.09254129080461147, -0.144358661076333, -0.2787238748303982, 0.39184108669769036, 0.34725576496108385, 0.3472557634346023, 0.2587310456594216, -0.25873104271124603, -0.2381410136811104, 0.23814101499248985, 0.14508282032765032, 1.901660916962104e-9, -1.1420044464044073e-9]"
0,4.6603386252616374,9.758546373742079e-9,"[0.17529021216336726, 0.24678335593091955, -0.013337850193940636, 0.20337440819754987, -0.027622557000024004, -0.009320475181104102, 0.04544731893833555, 0.0865057090222931, 0.35385523170301464, 0.2617008441871632, -0.06134161447951651, 0.410976612919552, 0.04592980953277393, -0.001688208799572911, -0.1100894616089869, 0.06821022269378904, -0.10336978585793752, 0.19954245932220693, 0.004296486452724834, 0.06699590389092977, -0.6028805692993642, -0.02638973643997989, 0.2159541100263459, 0.07332498562627005]"
0,4.661315718582123,9.977054313749452e-9,"[0.01762763872221339, -0.11433248772183596, -0.2355051784214785, -0.13981279324017887, -0.3613816397403042, -0.08409115183606947, 0.03316267391831102, -0.11984444488136231, 0.34946027399973745, -0.1017891941946755, 0.02739815348195752, -0.11774389312926528, -0.061320762374510604, 0.07905997099934634, 0.4813065427817456, 0.09543233699151209, -0.17186513240491846, -0.3294774073439065, -0.2804115528044082, 0.00587600303380389, 0.2936717995504965, -0.025941722165990833, -0.21492888940085494, -0.10361495283934291]"
0,4.666072025608067,9.76108111873401e-9,"[0.005123483587661092, 0.11328743837721872, 0.3395252746665464, -5.0279984953376166e-8, 0.01284599784909296, -3.362946191502082e-7, -6.137274762889877e-8, -0.09261731940613113, 2.573409049647969e-7, 0.0028436840558928207, 0.0686504203554482, 0.035640363719538305, 0.09787230151946055, 0.07855875890810796, -0.259187086663912, -0.058299424439472336, 0.05829937250666674, -0.3129168767024799, -0.31291671406523214, 0.30331033886960124, -0.30330986955745864, -3.2176060553696275e-8, -0.6225545537242944, 1.0752795526114471e-7]"
0,4.667149119261458,9.973707547544103e-9,"[0.02943396285434953, -0.004598698099978205, 0.2642427017272226, -0.044910882974068506, 0.024576034055838473, -0.12874891175401482, 0.10610057184687519, -0.20259584864345392, 0.5251463710386626, 0.12349399625601999, 0.15588964824859447, -0.24377258737581126, 0.045468861349474365, 0.3264445636120021, 0.07745503082562366, 0.23986330014969018, -0.13089912893507655, 0.2764922145504901, -0.2301791549394767, 0.0031469236556157477, 0.0008188813662360074, 0.023862907469286442, 0.08648712424585632, 0.39527247987027436]"
0,4.673630468960448,9.990632535299643e-9,"[0.096247892586072, -0.08033684612967734, -0.5479633134472561, -0.17536746836185935, 0.009436067197905833, 0.07307202627388942, -0.011117865276682789, -0.0023005631741968647, -0.06537598755051717, 0.03318391223894321, 0.2607387243436543, 0.02221903156883294, 0.05759612489750261, -0.06769113966577979, 0.5818734098328529, -0.22943361540078536, 0.23603271401686227, -0.20279475122192564, 0.1916832461910033, -0.0006478053096623499, 0.019869521364776113, -0.007999505905208128, 0.0024719939102476407, 0.2017250100056192]"
0,4.676851070710834,9.952490503490973e-9,"[0.17553317316094777, -0.15600918415862353, -0.4161141300457954, -0.11339822587196066, -0.33428946451812563, -0.1339393083333224, -0.3090010092143337, -0.15529627703615184, -0.014968749842392905, -0.04653752195363105, -0.18170465476027708, 0.07865578366444137, -0.03173713739149735, 0.17100949226542844, 0.3731272137612086, -0.10481770865528293, 0.0757487838909911, -0.15579443758339356, -0.26591333482215906, 0.28566070031059154, 0.005203833530256647, 0.016627744046615416, -0.17323564362636407, -0.2736059544024244]"
0,4.677669178410946,9.749849516308549e-9,"[0.03090527998411066, -0.13498835251906502, -0.35206797692846964, -0.09029755889938193, 0.015916003631273892, -0.12585121610582664, -0.1802884546195729, -0.103497762369384, -0.10430862350782459, -0.010354137014732683, -0.054843300431318825, 0.018244595249400697, -0.0925373071144695, -0.055556113377585495, 0.2595847579211304, 0.1995111727717177, 0.06984506346299936, -0.32099723236061894, -0.2316495637681496, 0.37274095765684767, -0.2133465213700225, 0.08689602889404799, -0.5497787479535862, -0.020099009464072816]"
0,4.687270644069661,9.755562549517597e-9,"[0.2608985736428138, -0.06487318874157293, 0.4540451507455193, 0.08032491798789002, -0.11321030967028903, 0.1148570534745722, -0.2977220512618426, -0.10021137129862244, -0.09251877525967438, -0.2884714146573587, -0.01701923375575682, 0.07888873103736635, -0.17844587989348384, -0.11892898669132514, -0.49977237344279035, 0.06246628650414481, 0.16614026227143558, -0.13755553473990872, 0.0276230543063989, 0.28796681166707394, -0.019053450672273032, 0.15731005971576312, -0.08191569412373656, -0.17447948865018648]"
0,4.68944808936447,9.75505903590799e-9,"[0.006768958456814314, -0.10897488201849007, 0.009755072136268382, -0.05463555769225234, -0.1285217835158003, 0.24821463362771795, 0.14750992326795825, 0.4112174920031252, -0.15717721621204245, 0.15040039032200464, -0.07681791114654875, -0.013889817542590742, 0.21600278607984635, -0.08586367772040218, 0.4082196886460991, -0.16117775072557863, 0.020259383453766194, 0.41933877676203424, -0.0014486299323523775, 0.4274964181264166, -0.12987700739616198, 0.08138180634847406, 0.016267953430071414, -0.18213853166438632]"
0,4.6936744266937005,9.981526294163102e-9,"[0.24532408670259429, 0.2560301542189231, -0.36587818359654395, -0.1454034953739695, -0.12340895824802497, 0.3131035404127772, 0.02825645313067761, -0.007675288112639735, -0.11692261403083137, 0.014657671553713154, -0.21146118425885718, -0.4877247573286295, 0.008789765638409004, -0.06743016116965682, 0.16424757266423587, -0.016205852066063377, 0.25041099309688275, -0.211441598297979, 0.06049313286122013, 0.004532882050686152, -0.07315969821027749, 0.19565459457989692, -0.17372572274669631, 0.30312840235801564]"
0,4.696105374976035,9.973834795325689e-9,"[0.025762550771166823, 0.02402513935702961, -0.38425370492042393, -0.2554958701502864, 0.03077014174757055, 0.04879161659838519, -0.13947752339062136, -0.04459638786263123, 0.2539912658357718, -0.13694588786982403, 0.037780580578506626, -0.058327436948639365, 0.05254221638366623, -0.05403673594599628, -0.13606276550819182, 0.04533364440212271, -0.02323165979419675, 0.08650851453692718, -0.00963115561652612, -0.06596767547270618, -0.4028966689994672, 0.08474739279509688, -0.5851054092924715, 0.34984512316324445]"
0,4.699186131029901,9.703453968287788e-9,"[0.16765402447395958, 0.2586966252431367, -0.3523077397891014, -0.0480517623650869, -0.10759769704305316, 0.0006169026557879204, 0.10806384046575232, 0.08991737294349426, 0.16085801219593657, 0.2525230474161212, 0.18759741458315138, 0.5542139474927568, 0.15071628503542372, 0.17116284395203707, -0.19255859489070826, -0.25925472104670333, -0.016207665506538918, 0.14057355429070795, -0.06985146630533667, -0.18519725733257963, 0.17034027379132283, -0.22937119731961053, 0.06974559623891405, 0.11494611456485264]"
0,4.7023330676665385,9.746954165065863e-9,"[0.13682276011275835, 0.05336958944886915, -0.19307374318881493, 0.0888739731984764, -0.008209225771581358, 0.05882398318444234, 0.029553515393675824, 0.09428050884754569, 0.5987030846773107, 0.04418034882714136, 0.17542574106027312, -0.06328995616394024, 0.0835705398300258, 0.33520412090636775, 0.3126562769210851, 0.3165935703865508, -0.1681552843884622, -0.3019051069137042, 0.08429401431254005, 0.07210416162895594, 0.15575319836652962, 0.051511324946546394, -0.08833181520527973, -0.20252049155875312]"
0,4.707120172084785,9.749159084045674e-9,"[0.007555095133047535, -0.010856030735166536, -0.3816517880820267, -0.2588642483667742, 0.07178837192830584, -0.05839939368691073, -0.040185621959693996, -0.01403211561761768, 0.29969954743877997, -0.04722677366973403, 0.011063736420617773, -0.07275588502246796, 0.010523674755406782, -0.03686760485296165, -0.04920629788551476, 0.008090193039659629, 0.034914389337087154, -0.002035776356830185, 0.07667967922136969, -0.370375253736666, -0.08776409428902701, 0.03225785694259584, -0.5926613698299752, 0.41362589392515314]"
0,4.708457122214992,9.991963547604199e-9,"[0.008132236577450087, -0.22167445257361318, 0.25794712047722307, -2.7332962284410197e-8, -6.262302082659448e-8, -4.105908376825261e-8, -0.24634887435069014, -4.819970812402547e-8, 0.11460776684783315, -0.13348210246162417, 0.09824071893275668, 0.45357797647998277, 0.08898813010089537, -0.3178913816914348, 0.21584147187650615, -0.23973860277407602, -0.2397386456157418, -0.030187258739280076, 0.030187153246939408, 0.37597489531911243, -0.3759748824055049, 0.14894913167603624, 9.483373109389817e-8, 1.2289824645407357e-7]"
0,4.7087607630293675,9.75989111595184e-9,"[0.16321271858137498, -0.1866603899429003, 0.39580853889383333, -3.4855774349745947e-10, -3.113755475348356e-10, -2.914794893308579e-11, 0.45471059514651035, -1.2689997631573211e-11, 0.05049695399031194, -0.1041880622489402, 0.0976598206517475, 0.11073250669302095, -0.006211157419579721, -0.4289989897295303, -0.013509001232512429, -0.29677633184586805, -0.2967763317146106, 0.11702984818651138, -0.11702984740275074, -0.2719059886435722, 0.27190598865445725, 0.06494511812640046, 6.434380138276218e-10, 3.931888448888006e-10]"
0,4.710751231334337,9.765649701414435e-9,"[0.11404567165518809, -0.1473803578024542, -0.28059332662381936, 0.0839610988922119, 0.31190775004362975, 0.2944594950478744, 0.1872480772379505, 0.170718960105592, -0.004721533304409234, -0.10775743783229919, -0.09654122622841212, 0.005878556921682574, -0.22853654296291456, 0.02219851127625678, 0.47549670285651274, 0.33947036159473987, -0.1342813938522538, 0.1482123044819469, 0.12460378744588056, -0.025435886639098484, -0.3858550521966887, 0.06383832719988589, 0.07054308711810799, 0.046216344007182344]"
0,4.712147387875529,9.755336313419895e-9,"[0.1794362684699795, -0.08478784435758663, -0.25292445506245426, 0.18200565010559897, -0.02350001719090773, 0.13942342942536484, -0.30429527365829817, 0.3927976033482591, 0.0041271519452534215, 0.14788794910743877, 0.32575229675730094, 0.17692548517235035, 0.005291084967506222, 0.13263596223086324, -0.3972635588692405, -0.12380894108182691, -0.21213889562322574, 0.14935277479515036, -0.028619704253496046, -0.31047702179445313, 0.21316585776264263, -0.1438997534572266, -0.037712708838369094, 0.12030979456182926]"
0,4.7141051298801795,9.670943877708023e-9,"[0.2049166237173743, 0.16037329326811856, -0.23136770123635866, 0.1510981589129069, -0.014426459646204265, -0.028480459819635123, -0.38139344097627303, 0.056428589610750896, -0.25024749316561035, 0.06334519291469232, 0.3193245515308423, -0.1920772993587912, 0.01943812432829515, -0.25786949852554997, 0.33626016777764883, -0.16642996511979674, 0.07341508502429553, 0.13739995145484343, -0.06238215470110989, 0.28131405724628056, 0.2605807286808609, 0.005965326965443939, 0.18564251338743643, -0.2888289907221001]"
0,4.714649921576186,9.990405845815242e-9,"[0.01383969517468922, 0.19285365374628738, 0.06279164580947814, 0.005700066877812265, -0.04625570327770262, 0.022381822630572493, -0.04444986801534332, -0.03875463903420765, 0.4117596458333713, 0.07194217718397866, -0.17266732560876008, -0.29602489000969134, -0.04752954680489683, 0.3239211553770399, -0.10377085170578465, -0.1233897385083512, -0.021858521148740352, -0.17179888509466443, -0.3484562803113318, -0.4320886661339913, 0.3243116415950601, 0.030160441699995055, 0.1532283017942487, -0.24391993545865875]"
0,4.71500741055546,9.751039977473091e-9,"[0.10641518603365595, -0.16230012735718324, -0.3606671603747156, 0.23896439537830214, 0.23725068881146155, 0.16404158730285828, -0.2206326693969614, 0.17698164711943593, -0.12896141524786536, -0.03692491450637579, -0.14158718067591997, 0.045248120259055474, -0.007307117346908889, 0.13979710834295536, 0.3138937242424853, 0.09770942524085911, -0.08754412401273023, 0.3812272435436671, 0.1612648144117883, -0.017150006215839758, -0.4090557614389749, 0.07786487195569189, 0.21384466116401335, 0.21394227575413516]"
0,4.717562917404775,9.963775507367683e-9,"[0.16520048152196265, 0.2021104157704354, -0.2118425844703854, -4.172453061712252e-8, -2.366420107686568e-7, -3.649938161504328e-8, -0.057235889135649934, 2.1117339770943201e-7, 0.28195849565105346, 0.2609094801957569, 0.3015576308555375, 0.3813399523222364, -0.13110017955237047, 0.33660349439168274, -0.33679829519258364, 0.09705877428528634, 0.0970589353805604, -0.15210580819749098, 0.15210594722755522, -0.2794116033865568, 0.27941169783812436, 0.18600590910850018, 1.0171891629005463e-7, 1.8600079463904037e-7]"
0,4.718955819575133,9.968204841692402e-9,"[0.0519999127362888, -0.274372329468112, 0.12791210659074156, 0.13445331893410445, 0.2613433600449553, 0.24306541038715862, 0.24345495301597891, 0.33352965382917255, -0.4049862091597404, -0.06651785837794588, -0.22642683714245992, -0.13459240189438199, 0.04984611736986884, 0.16951070275891264, 0.1592338348809554, -0.044753159187794246, 0.16522165437619346, 0.09742897446001028, 0.060753119108450715, -0.2617889482259209, 0.2464211998344794, 0.14387434690347814, -0.05062191771050974, 0.31667471905759736]"
0,4.725221381253609,9.755035183768e-9,"[0.26501872414980276, 0.11691669027726166, -0.2210102627378681, 4.487421917445624e-8, -4.381411951818757e-7, 2.8397663379220332e-8, 0.43535616531303767, 2.566984132648227e-7, 0.2768235014602047, -0.03778067728365286, -0.406799237905787, -0.29648255692110403, -0.030897075111246702, -0.32965236836388223, 0.44045405122440096, 0.1465199683896726, -0.14551743879824847, -6.618255842876407e-8, -7.814594693952669e-8, -1.3305422147702149e-8, 9.449260049414179e-8, 0.0006073114894761884, 3.520169104642413e-8, 9.212715204871683e-8]"
0,4.735542944587334,9.750265687287968e-9,"[0.10488362236942689, 0.27325956971597515, -0.15622488247436975, -0.01954842707149359, 0.12231821580121602, -0.0614527696891807, -0.002443452526776138, -0.19882143953960463, -0.34642418463414726, 0.21528339457690943, 0.27938639301500134, 0.3587217270567976, -0.11945180467343305, 0.3120334005087956, -0.3365093288512858, -0.16079842837675123, -0.011626869265867628, -0.1404060710922288, 0.1645414168060923, 0.30554654341872145, -0.24128839297441554, -0.06266831392104485, -0.009861444321319038, -0.07012099369094911]"
0,4.7365081465687,9.759051682118191e-9,"[0.02946855797909476, 0.09412110477326531, 0.23034109008711656, -2.349590406633088e-8, -9.71299006883458e-8, 1.436271008730215e-8, -0.0982833870254598, 4.5171206005533925e-8, 0.04752909443889363, -0.0982595704281238, -0.23193734445022463, -0.07569314456547128, 0.2006429568791916, 0.314521930307114, -0.5161897900350856, -0.0636928534625528, -0.06369270479453068, 0.27620965417885734, -0.2762094836840754, -0.2920561858697783, 0.292056342865224, -0.34524423600129717, -1.1931832282206847e-8, -1.4881846742537288e-7]"
0,4.738490018517086,9.951914795416589e-9,"[0.06263801747055356, 0.18018093856413436, -0.3737372228164428, 0.06765746645437708, 0.49238826453296364, -0.032023852533779325, -0.3705455582537305, -0.13202448114381007, -0.1938579536816738, -0.026360196598768523, -0.12069840344597707, -0.2855511116352344, -0.0203886730818563, -0.12130228904903297, 0.4291283645848637, -0.10868868362204977, 0.18485470575824292, 0.08663100034078733, 0.06543737761452634, -0.02404643981134616, 0.1525799027568639, 0.033530643340590895, 0.024136126416321433, 0.06439306603778906]"
0,4.740398642426591,9.765469658205905e-9,"[0.146963649428509, -0.1606095602376087, -0.4402447305401843, -0.02518613167607474, -0.1856804448313109, -0.041770330543946285, -0.2618013684149677, 0.06952604134994433, 0.102592913397795, 0.05344584863176302, -0.035498695575893656, -0.06761663999875578, -0.044276435798587505, -0.10589154554619956, 0.14642446924037777, -0.23788306804517112, -0.2866910245921508, -0.26229206939228433, -0.3314974898169575, -0.2529215115165242, 0.25880966959771423, 0.2327029251695011, 0.29324473721617605, -0.0785526579462627]"
0,4.740709035129809,9.75847797416273e-9,"[0.02731542286504129, -0.20740524852978648, 0.27530588413634716, -0.0754809290584897, 0.001466749773760788, -0.04914946893707253, 0.15739393325694517, -0.23524615322526254, 0.38718012221932896, 0.2229864068730259, 0.21279417317320048, -0.33076463861704586, 0.07628161543513914, 0.13776328165076046, 0.32596917771030687, 0.17599395275874108, -0.20157859736530426, 0.2826980771999764, -0.12571896566640495, 0.12193645035254434, 0.07300791181617354, 0.05456067968547276, 0.18386145084631184, 0.28728293659412973]"
0,4.744235327670335,9.748919335304951e-9,"[0.3557433952795669, 0.35574339528000626, -0.2561548890961601, -0.00014180186481173058, -6.550877983766434e-13, 0.0001418018647995499, -3.413368847532937e-10, 3.059359118766976e-13, -1.0722589646456656e-10, -0.16865747942672793, -0.4248044392533793, 0.42480443926410316, 0.03223584874909251, 6.505990246384126e-12, -6.462035853991177e-12, -3.4542474087428917e-10, -3.4651715607343714e-10, -2.1727503378059547e-10, 2.1709368411817377e-10, 0.3814831858019776, -0.38124318540476243, -1.5940227301423203e-10, 6.636498033787407e-13, 1.2442814246905052e-10]"
0,4.747355323311218,9.961875772582571e-9,"[0.08294467192952668, -0.31586561538283375, 0.3813960324048526, 3.4647695598811437e-8, 4.482430636755437e-8, 7.154037395100534e-8, -0.3300346730397046, -2.2998484894845675e-8, 0.15337347183745142, 0.025101708479846396, -0.022780435810479956, 0.3064501343275503, -0.03561352305094766, -0.311875932778624, 0.09593675573766275, -0.2397311980771517, -0.23973119155018263, 0.05618113934090392, -0.0561810282250819, 0.3069961368702697, -0.30699623634092044, 0.32076830597960293, -7.841076869573278e-8, -1.3801924815758814e-7]"
0,4.748379770799081,9.741338639696794e-9,"[0.030047294367516155, -0.17589925808589613, 0.23982116749470248, -0.0457609266031031, -0.04155738591258257, -0.14843041884075558, -0.14823795444759658, 0.19372071216943076, -0.4335534309423157, 0.24166830665021838, 0.24139934032619798, -0.31514708753717724, 0.11048186803734157, 0.2114084702665034, 0.3023270988977981, -0.2075287251689355, 0.20258698709882436, -0.2699731852327174, 0.12663281752283545, 0.03758440550076123, 0.018274271599094352, -0.04940428704048827, -0.17224551391447707, 0.2571686652404803]"
0,4.7504060809133435,9.752497847507477e-9,"[0.03720071356357397, 0.023982007882998143, -0.45141497549307946, 0.09973642996731213, -0.10156249180886931, -0.057410287120234715, 0.08785573324286242, -0.07843635649603414, 0.09509595155899657, -0.05651584615916583, -0.002284197155558814, 0.010953571130274804, -0.027463122458049233, 0.006018369774729162, 0.038890175987304376, -0.10132934564967815, -0.07099823716238098, 0.11009875249459053, 0.10974100615517485, -0.25579793899318815, 0.20635241159320689, -0.5021552510439731, -0.5845823367826973, 0.028061993007704122]"
0,4.755674654896927,9.751291793444727e-9,"[0.031125037871334835, 0.2901646839076039, 0.13853510969577024, 0.06267591533291439, 2.399869658141443e-7, -0.10182518523226158, 4.754792820730882e-6, -1.3346943394403979e-6, -3.818041279191611e-6, 0.15172498440740487, -0.13660515815258167, -0.1981888041529978, -0.020837093761941868, -0.44314680725039846, -0.3281660893621028, 0.08424017147650634, -0.08423816682378543, -0.368484344333176, 0.3684844003677932, -0.2982324880731473, -0.2982349562875202, 1.9797198594885784e-6, 1.56859317872002e-6, 0.17955479528512108]"
0,4.764562669530091,9.982958386315103e-9,"[0.0001559032650188923, 0.35869231445746713, -0.27671411285537834, 1.687096291172201e-11, -0.12817309824553513, -3.0575187411885674e-11, 2.451911091227685e-10, -0.13786329060067393, -8.029654088352215e-11, -0.12573842447336755, -0.059685855512157146, -0.3656390340322501, 0.07681644443269786, -0.2175936726382939, -0.24239358821325668, -0.002319808117467739, 0.00231980811257935, 0.24127499567260152, 0.24127499554959686, 0.40853990832723047, -0.40853990828563747, 6.165507573978182e-11, -0.20980911688832474, 9.667480094271235e-11]"
0,4.77208972273038,9.74090938796123e-9,"[0.26971504599844137, -0.3124805894571665, 0.30631588439301594, -7.410292619817438e-13, 0.16751554862513068, -2.4528065971840316e-12, 6.549817102050482e-11, 0.1474173307942534, -2.8209695817539212e-11, 0.1307963673283078, -0.09877130444464532, 0.6262593944795571, -0.06466880346504893, 0.0006646070715171975, 0.16942416091391851, 0.0864881075535226, -0.08648810757159908, -0.13090473509276707, -0.13090473508301198, 0.25020892748694834, -0.2502089274764987, 2.1293323058144778e-12, 0.2441190170111739, 1.5163582085360712e-11]"
0,4.773393611792496,9.745961870712193e-9,"[0.24674028853541777, 0.03584838792815222, -0.22057531206211842, 0.08377012172523249, 0.1287636515346735, 0.10279654404847348, -0.22404477064542577, 0.46431859772097317, -0.01389889573304753, 0.25405970203436096, 0.10471059126903302, -0.041674227430687466, 0.14028840699014328, -0.0763954397366472, -0.5025542990730727, -0.11851801796124901, -0.0906480222333038, 0.010484702236510416, 0.05865555849797312, -0.023500461871837103, -0.40611164421324997, -0.13784575554372563, -0.08291443740562326, 0.12860997844782185]"
0,4.777992217136602,9.761196145691206e-9,"[0.008593091003105492, -0.007899024482282455, 0.4858513335984981, 0.001667583685574511, -0.0013339390968913607, 0.1867062976945234, 0.10584278375248374, -0.009594711742220846, -0.05056624058494653, 0.03205903281388753, -0.11495307528539779, 0.008856180772793194, 0.010852683790561809, -0.030959631516008827, 0.03531306567290958, 0.02984765558246521, 0.031736357442811114, -0.05684848420822584, -0.7582849084395228, -0.0700252392569151, 0.052764006295713956, -0.056683822799981784, 0.3040353817978051, -0.12242979901039122]"
0,4.778639118169347,9.951471725332804e-9,"[0.0830274406026949, 0.11727065057264273, -0.33211996774960095, -0.10938076902631946, 0.1538616336541283, 0.14088016885114732, 0.09951592610132914, -0.028880951201893847, 0.2448192549658567, -0.1908746533300259, -0.3155988002871234, 0.26480560874338205, 0.22086567329238943, -0.2102290697154705, -0.19143531598215194, -0.0984391845672643, -0.028081503698108863, -0.2637696020047312, -0.175384800452272, 0.00999401613709137, 0.45766778823138055, -0.07637300769802535, 0.27453506681625417, -0.07438655218924244]"
0,4.780099497214663,9.765514761607739e-9,"[0.1451446261703008, 0.32841887717171153, -0.20478903498375775, -1.2547044208733906e-8, 1.733776161559476e-8, 8.757758320727181e-8, -0.147221500174335, -6.995304114400947e-9, 0.24435088301547653, -0.1464072362085973, -0.3758013636459627, 0.47701216962182624, -0.1659463820543192, -0.17125308474217904, -0.2598788975458326, -0.12325084727313042, -0.123250897189404, -0.13749776314673456, 0.13749782320129028, -0.25980775586686244, 0.2598079190163005, -0.17307721894693795, -1.9324625659840954e-8, 1.5854843297631878e-8]"
0,4.781957577406537,9.757607127838875e-9,"[0.2829991554610405, 0.3003869982819598, -0.2706113148298833, -0.11089961998912759, 0.11173743963613075, 0.15277861988987163, -0.16023032270991971, 0.018325523871855036, 0.06311617470362985, -0.16763652865695428, 0.400236459301625, -0.46217239702048585, 0.017042410815652775, 0.05837661022846495, 0.10819487720923723, 0.0032236808382788166, 0.13258600317700697, 0.04234266514191108, 0.09695245453283477, 0.35265311173680525, -0.3257641492655595, -0.033206714397481116, 0.008421108654696363, -0.024268258546830068]"
0,4.784272411967728,9.964334479342688e-9,"[0.1542657919338228, 0.3679741698957515, -0.06658414083606075, 4.497419854879369e-8, 4.442368406851836e-7, -4.684923945341488e-7, 0.028214562699388795, -7.492269537817649e-8, -0.42197883408010184, -0.09772746672386479, -0.44737739458441445, 0.32234078419576684, -0.08631527988590897, -0.18969979172483126, -0.3572678346727707, 0.05608057164509643, 0.05608127690981419, -0.17985192167963066, 0.1798522465098828, 0.21479459470563472, -0.21479512398210338, 0.097809334964866, -2.8327942306907326e-7, -1.4584799380097683e-7]"
0,4.785148346359127,9.745747966834416e-9,"[0.10928636717425946, -0.016298833037136775, 0.37724274480203546, -0.07397339751551726, 0.00888218529252005, -0.23870795846014004, 0.07958062638138566, -0.104056331791576, 0.11959598382183911, 0.08915564038960627, 0.3366171902257139, -0.17308183799249138, 0.2662916231396194, 0.09322656472130772, 0.4406190725829029, -0.0013428148976881004, 0.10500663368478057, -0.2874157025754206, 0.3211955451632622, 0.003667784966108586, 0.11826068511217593, -0.20117848809293987, 0.10919242585856291, 0.2516349800716658]"
0,4.786120485873981,9.803687068393648e-9,"[0.020589081447392393, -0.014065040188943667, -0.45082285716726866, 3.1192190993280188e-9, 9.77242694156226e-9, 4.0180590260630985e-9, 0.44392034284559534, 1.370037759241978e-9, -0.07359638332389913, 0.030723247786320226, -0.029464439575881282, -0.059515247658078974, -0.03708282094596146, 0.016351093337358416, -0.10355902986858855, 0.3757151467429354, 0.37571514295557085, -0.06137183643290256, 0.06137186103615469, 0.26237484138370126, -0.2623748428806527, -0.3852224703553715, -1.2935204398615083e-8, -6.8994231748438745e-9]"
0,4.786441358729435,9.694522434803935e-9,"[0.24481569704297754, 0.2380021188800949, -0.2533057028351564, 5.256763101048806e-11, -0.0032790055361138536, 9.646875939764992e-12, 2.5876829737649773e-11, -0.3356966967518717, -3.09753296035043e-11, -0.20055529272786, 0.39059750823080797, -0.543820106887106, 0.026378987118790137, -0.256002414839563, -0.19476599930184657, 0.170360673450837, -0.17036067349884704, 0.0657772065043655, 0.06577720652830712, 0.13132328346351727, -0.13132328335598725, -4.0697027468974587e-11, -0.11254787369719277, 5.2896894256174155e-12]"
0,4.786652141889469,9.759837186029863e-9,"[0.0008565878383207408, 0.15959656684493248, -0.4793172683399259, -4.108770864308534e-11, 0.03928602940537669, 1.530037169202907e-10, -1.9632939702290455e-11, 0.22099364159042179, -8.130604643020218e-11, 0.03476174728729376, 0.07856181098033463, -0.34855774046327687, -0.08908770895094209, 0.5162005467205807, -0.25989962010532175, 3.3644690200975504e-11, -1.4707919845308713e-10, -0.31678514740012953, 0.3506159994897896, -7.422174312091602e-11, -6.2191993108025e-11, -9.902979436929776e-11, 0.017230653814373626, -2.8980950853379884e-10]"
0,4.790302339156494,9.76356626974433e-9,"[0.2971621467143651, 0.09796262902302015, 0.12672138576994044, -0.18580349718712824, -0.028193542212842735, -0.027838794629162243, 0.19208307636968705, -0.26835112616611567, 0.47217675937431447, 0.056299837672472416, 0.06386101318935195, -0.3311104753331081, 0.08375793643473292, 0.18081482632383364, 0.2724437601614236, 0.0363294146135365, -0.023210901779768575, 0.12793136722180204, 0.18743129226600874, 0.2603033838688212, -0.14516862129189534, 0.009983182748195615, 0.09405429115083583, 0.36896820664356855]"
0,4.794696889940655,9.991493550446174e-9,"[0.03918465630212153, -0.32632209967042475, 0.33319714419164786, -5.392403667756873e-7, -0.28990724256469597, 3.2966471606072857e-7, 2.6905349733734737e-8, 0.18593990253743897, 2.5158288911843885e-6, 0.28477592087200376, 0.1811483375230615, -0.4599875420385984, 0.19424758011835164, -0.020990022033742374, 0.17411810093276334, 0.21053893411537844, -0.21053915421257757, 0.11949872374081383, 0.11949769748398281, -0.2517818911387578, 0.2517813052928229, -3.7294839873927244e-7, 0.1560348887425389, -6.239527323153514e-8]"
0,4.799192337931533,9.766769677270031e-9,"[0.12901520117721516, 0.09098388133923165, 0.3939164757507589, -1.087647787687102e-8, -1.453839195887118e-8, -1.0123566417753059e-8, -0.39808101183130107, -2.0682230940599747e-8, -0.23455201966464984, 0.20444222745392743, -0.26364465501873824, -0.13593443430002505, -0.1371561137146573, 0.0778071009003633, -0.13837400762713703, -0.29539938804505106, -0.29539939634379525, -0.08787975683734875, 0.08787970773923177, -0.26895332179506026, 0.2689533432302625, 0.3130306428959698, 1.2080609591330484e-8, -1.6055058456862618e-8]"
0,4.801026721886411,9.99217878881744e-9,"[0.020274316327820032, -0.31610696387607456, -0.33536064139396154, 6.199205224346605e-13, -0.20956418723129322, -2.835542518086883e-12, -3.175816609305017e-12, -0.346267255929564, 2.7264062884307294e-12, 0.1249032685676194, 0.11002217388255583, -0.15086103830122682, 0.12615734341960466, 0.14132364395252395, 0.35279183870731357, 0.167915403133369, -0.16791540312959977, 0.37099365625240854, 0.3709936562506335, 0.19730707385868618, -0.19730707386044924, 2.85765237211712e-12, -0.05515086043539963, 8.017441743723809e-13]"
0,4.801419920952511,9.724867539076196e-9,"[0.05016490306351881, -0.053351734553865514, 0.23022592589827393, -0.1499625182252456, -0.017510774911965142, -0.008870081261867375, 0.08732584926286135, 0.3310167276185856, -0.011390292196632108, -0.09746260677949031, -0.13564579940813976, -0.44191303717848185, 0.20884473898670444, -0.16463533970986724, 0.11106322658782426, 0.13158478907988835, -0.13764903848891807, 0.11356456725849161, 0.16858260423108637, -0.24730501383725392, 0.2965201356528767, -0.021777635270936214, 0.5134898390824076, 0.06618702711778682]"
0,4.804072023967706,9.75919650605824e-9,"[0.11275838275924274, 0.1836098394510347, -0.11975776558956304, -0.08672778128850292, 0.16772446767406335, 0.07681538628733903, 0.3110029974093078, 0.4579708130068445, -0.18222676327681692, 0.019683679777729682, 0.30555418613212465, -0.10236922256197725, -0.012044034124798368, -0.20038512652993587, -0.27108907980893227, 0.036832094635799464, 0.006963987086566128, 0.18582913997834255, 0.26397992639305146, -0.3423708410821108, 0.010338355355728968, 0.09161882492577084, 0.2334393369366365, 0.23271469334485317]"
0,4.8050881807979495,9.952100092586893e-9,"[0.04041143441934349, 0.42535552800053894, -0.32940221276104054, 0.032360058619117685, -3.6900884528258317e-10, -0.01173578997981416, -9.478495999531835e-9, 3.1948889566256518e-9, -5.669395161356939e-9, 0.2704070741816862, 0.01902421137993187, -0.0366730417169345, 0.1482140582173867, -0.019706584462015952, 0.010249869329841534, -0.07146697880233385, 0.07146697338305025, -0.1210088687848975, 0.12100886852434631, -0.430131439200478, -0.4301314367942196, -1.951293477653765e-9, -8.005985245404765e-9, 0.44825637561294407]"
0,4.81771161992291,9.749149164801516e-9,"[0.26700005684332495, 0.35090176758581, 0.034208880104842944, 0.07569668290708614, -0.1577021127725463, -0.10212269361836343, 0.08131951826866307, 0.08531540873814163, 0.42741694367563354, -0.02349895586464452, -0.4017823916267622, 0.24162987461319613, -0.03425243460937674, -0.11069560417282952, -0.372019026607343, -0.0805852486596543, 0.11329732581021244, -0.20754478799260817, 0.09251632490665818, -0.23477158828103628, 0.24318845757559804, -0.09332070927615677, -0.013602718621485039, -0.022252583731999676]"
0,4.823352805574492,9.73624202912669e-9,"[0.014740150592240747, 0.1470131981698287, -0.260467610595904, 0.043269495207829564, 0.05047302665121678, -0.02470281412432116, 0.3367327289905966, 0.11278634659331299, 0.21293152864380147, 0.1374073062765089, 0.22032654994536316, -0.3077249336838169, 0.07391542605642551, 0.4211286163902782, 0.4173393731352396, 0.1628741358160969, -0.0010670069616825015, 0.36341490872212046, -0.12562255487801155, -0.059671002801009655, -0.0904268761375831, 0.0967894539868345, 0.04471076958962986, -0.13136723362762118]"
0,4.825957307508345,9.715037722016878e-9,"[0.007769357914054879, 0.05795109571260226, -0.40697518122952775, -7.918995223291614e-9, 1.5250673056507519e-10, 1.3596320448767208e-8, -7.633484594320006e-10, 1.3188652679091698e-11, 4.093440371699286e-9, -0.15791312134282431, 0.011797302621354798, 0.5170827788498178, -1.0613625450672008e-9, 0.5226958172150085, 4.851003933549578e-9, 8.8646520502401e-9, -1.0847299604334996e-8, -0.36420547904128153, 0.36420547871267134, 1.1102479675515806e-8, 9.033293575258717e-9, -1.443229521365658e-9, -5.12451225719251e-10, -2.365837487507087e-8]"
0,4.828363271922348,9.979355578021395e-9,"[0.0736621666671534, 0.19916245784887193, 0.36472771540440035, 6.832221170667949e-8, 1.7260971460818848e-7, 9.76814286302532e-8, -0.4299650416631856, -4.798650787202832e-7, -0.09926853881042194, 0.13221041609031636, -0.31436548781242296, -0.06304370653105493, -0.06840942344283091, -0.0038308990706143967, -0.10386634889468738, -0.31306622730487554, -0.31306650694477534, 0.022175373770268077, -0.02217533578188725, -0.3257257210472461, 0.3257258610963057, 0.2866985050958343, 5.24042736651484e-8, -4.3255596225073617e-7]"
0,4.828836787910673,9.732257310144947e-9,"[0.3076929905541822, 0.3482247919972369, -0.17102748934143053, 0.11437932173504359, -0.06875879946690833, -0.15420657903457563, -0.07359382949014293, 0.023239057406891847, 0.2547619922717126, -0.10744827112316889, -0.4103424723513586, 0.43122105436594627, -0.05989883789515915, -0.03739074197665308, -0.16611574630870862, -0.11817774608007353, 0.020764513301530133, -0.09651684204211657, 0.03116281872738562, -0.29910050709445335, 0.3429036520038202, -0.10935780714041593, 0.014775981853227057, -0.0009795771714877497]"
0,4.8371159729669,9.757929696364258e-9,"[0.09203219993706091, -0.032037790943954814, -0.4618018105212028, 0.1067810793742591, 0.013045175945945162, 0.19350794777045874, -0.16068134756522695, 0.017116034023038663, -0.1969280063279509, 0.017359216118209536, -0.0451902957064801, -0.08316016963684592, 0.00181041029963457, 0.11843491788537755, 0.4261836062138813, -0.30770534602247934, -0.2774083498461568, 0.06611048501320785, 0.01846218930921787, 0.027617468862838793, -0.280943349699591, -0.3471739069059563, 0.18396447762714346, 0.21908284281418483]"
0,4.8408933989661636,9.755677199857073e-9,"[0.20764277747531584, 0.20812899330436258, -0.40578334926275206, -0.1269237563398108, 0.10190621426049792, 0.025638684687913464, -0.32079441657143604, 0.07477957815421045, -0.09711090378494655, -0.2102170883394431, -0.13472500470231719, -0.16360892121836768, -0.2546598221982724, -0.08522367722615382, 0.4583836886144658, -0.000364409997847055, -0.31997757820424677, -0.00739884894062582, -0.016202850277437654, 0.18243761051909058, -0.1095852022360458, -0.2258694869264355, -0.14368653390120234, -0.11324621330363752]"
0,4.849673633154883,9.756332511477956e-9,"[0.3004782676214667, 0.18643721910270822, -0.3035021044006963, 1.92782604347705e-8, -3.443662223470263e-7, 2.0752727398329166e-7, -0.10680038616182035, 2.566828855402687e-7, -0.28754153776679425, 0.2680973168965559, 0.34085872562263664, 0.48831275855755185, -0.0123551789813557, 0.22686966642700784, -0.22831133996562675, 0.06330689053516719, 0.06330683513718827, -0.05963338430984137, 0.059634273276784444, -0.21034322666641936, 0.21034300561396158, 0.2342624043369365, 1.784544652767203e-7, 8.199031797796789e-7]"
0,4.849804543732997,9.767490882049264e-9,"[0.12360885312661962, 0.3560152893000322, -0.14253930203980536, 0.053798374787672215, 0.43138919437890677, 0.03205500180052799, 0.08972562283755706, -0.21081141955660643, 0.4242936451407882, 0.01794213495701897, -0.20816370259211514, 0.2916174918893005, -0.004978705047008664, 0.015018512837350858, -0.37161042110832715, 0.14582938801944806, -0.16415121705862168, -0.14836092204606288, 0.09108486576801243, -0.20064580917001784, 0.12561375559003218, 0.004966943971845411, -0.08996498950543448, -0.07352697581427348]"
0,4.860330420891477,9.960487261509452e-9,"[0.1002931466086259, -0.032547399875031094, 0.16943806923946, 0.13242556933896565, -0.21949959225923482, 0.054208592077928136, 0.29565406061717137, -0.3649058981464678, 0.40213633268384164, 0.06938241083188915, -0.07486719048235231, 0.2172300250459824, 0.03272518142121403, -0.07442011408515758, -0.475491411746697, -0.21991916306781034, -0.20585885757046618, 0.037527372193648476, 0.027132857530928957, -0.22025023013348005, 0.0452183352296542, -0.25181158399116843, -0.0992451639350299, 0.047187249256162744]"
0,4.869495053434475,9.766908478701154e-9,"[0.28986371095980207, -0.3302965064246041, 0.18684465178419246, -0.0015418480791939979, -0.2399588662891245, -0.11951437557486054, 0.23528069835319496, -0.2967424406945933, 0.31051160113989545, -0.01721006222034723, -0.09937891597107165, 0.3569240120346625, -0.0035573454932173515, -0.09912527909733332, -0.3674174447429811, 0.12652534995778714, -0.0012247981688884972, 0.061899731684946314, 0.039052672495621124, 0.31590977720376545, -0.21411593422690905, -0.037828445143270724, 0.06850742290865666, 0.06883729768087922]"
0,4.870231925696854,9.956642105269324e-9,"[0.010625183018724433, -0.08559523655951604, 0.4213520817414312, 0.13126039735708211, 0.32314514788560866, 0.09948306227577922, 0.03432477304064464, 0.11645186291102502, 0.3150758628241399, 0.16512089533746094, -0.008676305416435446, -0.018695872942047023, 0.07994872508535829, -0.12617850093104055, -0.4851164804304433, 0.14290644776036293, 0.17226415206220097, -0.1948669893315707, -0.15999318806120574, -0.2507937331517548, 0.05068278419157223, 0.24596136069688584, 0.056985464619169215, 0.20308307141023785]"
0,4.8712890279852585,9.949735235793721e-9,"[0.15763759665271337, 0.15763759556480442, -0.2515929799245454, 0.0006865506331924676, 1.6179759084716916e-8, -0.0006865506358479647, 1.6162236767454806e-8, 6.827811926810753e-9, 6.805086664306784e-9, 0.3579493150337243, -0.0009804329678092033, 0.0009804329691303227, 0.20315312043546416, 0.2004434365458249, 0.20044344139567594, -1.3303744706597447e-9, 6.4360814197584414e-9, 6.434445328711062e-9, -1.3053001661034646e-9, -0.7693096362164352, -0.21309040460224454, 7.187079643945291e-9, 7.206561348432946e-9, 5.8290280547617374e-12]"
0,4.872202001920863,9.752750795673612e-9,"[0.04864140163964302, 0.04494575830188107, 0.2550659546778761, 1.1900485225830494e-7, 2.586614580968996e-7, -2.8315252239058367e-8, -0.09480937037318195, -3.5970161307401067e-7, -0.015513574883058035, 0.3149404183292468, -0.385687297805812, 0.3884790991815094, -0.413315843594013, -0.11060799640906009, 0.11986580446157963, -0.10127240848797525, -0.10127255513038552, 0.032289682118681995, -0.03228970003697064, -0.3809284401114661, 0.3809281760020924, -0.1105686976582847, -2.131786999738778e-7, -8.765089057130151e-8]"
0,4.872925064178434,9.968692067287327e-9,"[0.004570391938354998, 0.01648656477963041, -0.3487158522550251, 0.06647088700171125, -0.004406168220286386, -0.08340724275752477, -0.12038904213540706, 0.28691896810592155, -0.31196944836504703, -0.029661495007700947, 0.26925427058051954, -0.045830489059415516, 0.0810201282581775, -0.023052193740968677, 0.5428554250706936, -0.14004356695948866, 0.03997388324850499, -0.032046415152481175, -0.4652572433764742, -0.08421015518793884, 0.16574366807935653, 0.1429005173875359, 0.01900684151100966, 0.03546475591198099]"
0,4.876214152879338,9.7592117454478e-9,"[0.0669488860748054, -0.08920056919868895, -0.44611853365994, 0.09637150195011754, -0.34316875645446854, 0.009731203480036227, -0.07173098791875923, -0.015840106161348184, -0.2571797964924806, 0.12837498633779837, -0.10146294334104684, -0.07916191425520452, 0.10398869946846796, -0.043465240606283956, 0.5430887756266868, -0.1983010864861175, -0.1450463042815119, 0.23239207874046688, 0.2264699054466743, -0.09692548270939516, 0.20746109410223512, -0.17332373583337507, 0.004542536395246511, -0.03181329201810218]"
0,4.876348853137998,9.974191810264207e-9,"[0.0025070426972119155, 0.021959354131458195, 0.31148188645519626, 0.05805004795591846, 0.0024913683795169408, -0.07451458477702783, -0.16513387192815476, -0.3548721670081091, -0.21530991668342692, 0.011096287900089544, -0.2576048070594924, 0.025890914070885666, -0.09330089517603118, 0.013835746119371167, -0.5498820005064022, -0.10552352371465074, 0.051677680228466236, 0.013314566153179778, 0.4471220166866827, -0.10359761419655675, 0.24975185489956722, 0.16862651585218874, 0.009324458299492794, -0.0069576939967794325]"
0,4.877784288425925,9.75741252674827e-9,"[0.17333024149656678, 0.20276040740765588, -0.29977053090203576, -0.17778826438988277, -0.025310257827476736, 0.1971612477551048, 0.06854549075799272, 0.01013264245164765, -0.07041838450123102, -0.23374912684546056, -0.4402107602586653, 0.46123563647707866, -0.14419287064965458, -0.20225974085202308, -0.19971609906244503, 0.14831393261947043, -0.0032120619318328717, -0.13387012024954556, 0.057825651223621835, 0.3802508571371297, -0.0771408204902932, 0.013916445300540082, 0.02528744349234644, 0.02653773181503143]"
0,4.880258321681503,9.964163258420499e-9,"[0.00462789213855323, 0.0019793267751981166, 0.20008790305579277, 0.09223005586904993, 0.097825738402186, -0.11193377646142683, -0.060781072583505055, -0.2878865053091719, -0.10383119291985608, -0.10619361923494362, -0.23174803179303777, 0.3400957953144977, -0.44398232189865827, -0.16148980140860625, -0.2954239107248212, -0.11810112200522528, -0.07176729654377934, 0.11583657619580287, -0.06901693785808674, -0.24603700397103742, 0.4802706962135368, -0.045814716163813836, -0.05071935582068286, 0.08781105639126045]"
0,4.881634458461936,9.998030888329836e-9,"[0.0037190709889367434, -0.2198077099746431, -0.04305261272074432, -0.013163060779498796, -0.02950277705542789, 0.05312923634075084, -0.1778651518991955, -0.006001627213002549, 0.4967043986870575, -0.07329260469494955, -0.06562710502301422, -0.5021547108702074, 0.07098105253800155, 0.08665916722553221, 0.16761937025813084, 0.02285933598344779, -0.07296133959544572, 0.28105331717455695, -0.0467317491709157, -0.28259718504426024, 0.31451748468665974, 0.0615351700806568, 0.0591795335729599, 0.3032971023533192]"
0,4.884055571904712,9.754108403251358e-9,"[0.002292573231935027, 0.13012956250350932, 0.4097822694456387, -0.06611772713678193, 0.06393702176892026, 0.13152486313093237, 0.3482113909257888, -0.03816199188163302, 0.28207221610872424, -0.2556272597596825, -0.05705887277318609, -0.3026755473525397, 0.03730313149548641, 0.013843972987391703, 0.021726442092980636, 0.12253771849898809, -0.008421864456350767, 0.24319047575886332, -0.356624243477638, 0.09044709380922489, 0.013370432551738122, 0.05283071946620639, 0.3071706332459921, -0.3434051233883037]"
0,4.891792755459489,9.760723879436955e-9,"[0.11699715497191644, -0.192498698326064, 0.18778227406562864, 0.11976854129845359, -0.021832608472333953, -0.00792657908403253, -0.2602947976667329, -0.20418245488210157, -0.29055729764390703, 0.14609872295694978, 0.3211193399844706, -0.14029560915061387, 0.10744300921036591, 0.1568242307491296, 0.4505020644726498, -0.07341018674652472, 0.1955745084123252, 0.2911690885231344, -0.1668975516252278, -0.18521140659485788, 0.1841474839843996, 0.14438543563899336, 0.20416987594725777, -0.18705169004042732]"
0,4.897768844535702,9.963409424935521e-9,"[0.007009581411581827, 0.017019096159980658, 0.3167652774681742, -0.11965241870628944, -5.367379056375604e-8, 0.02831467992548304, -1.0225646138002595e-7, 1.1873192017028635e-7, -5.2620451823372444e-8, -0.03267110792915726, -0.1746718633504256, 0.1916648101237646, -0.47065218223187366, 0.1796565562984069, 0.3826038733074126, -8.46149889749993e-8, -7.67209862641574e-8, -3.157220130236474e-8, 5.066158438370497e-8, -0.13896537613359175, 0.6226385204327005, -6.30198727946767e-8, 1.8707837879283618e-7, -0.09340080579291943]"
0,4.900078420409954,9.760841311313185e-9,"[0.11995671757032206, -0.11717999123313787, -0.25427110445596446, 0.02115551635533021, -0.03959748892172735, -0.07970833546367356, -0.041816652010879314, -0.13994360135355177, 0.43843801725665377, 0.029804274335150635, 0.3633037684092722, -0.09288769655843648, 0.08171987593790106, 0.03223615884581166, 0.42500311601668705, -0.14776655693165947, 0.3160440613729919, 0.09972262860745945, -0.39433329164519676, 0.16346505629008212, 0.08206472131839068, 0.15270733016455645, -0.06622897350333541, -0.08438816392209558]"
0,4.901852524195267,9.75625659792613e-9,"[0.04894887799379747, 0.2496693433445281, -0.14404782734616625, 0.01351602056567499, -0.06679929985421248, -0.1558916160408975, 0.1066167837412867, -0.3631771025335542, 0.13815169491251922, 0.05546302214993483, -0.009774331624572924, 0.182446528726392, -0.0779754689821279, -0.048404438828471744, 0.37035275508192966, -0.15435720776300454, -0.18210432168200164, -0.08143753207506263, -0.37858249808925637, -0.019532220212440984, -0.33923147959661826, 0.025462193401520533, 0.1785534156206678, 0.43156109593294384]"
0,4.9020206070652845,9.761009040863581e-9,"[0.1448430657110836, -0.17649291170150802, 0.02784080115365665, 2.7830409088225972e-8, -3.706521883488022e-9, 2.5499425886971148e-8, -0.4868180460828448, -1.8549678249556222e-8, -0.24546647395265594, -0.019760457721548295, -0.3766344615734016, -0.21273019530805737, 0.01604778616330186, -0.37493611311090436, 0.5054827790407932, -0.048279412745534545, -0.04827948028255025, -0.17369771487187266, 0.1736976854902217, 0.0184690455316677, -0.018468995158561177, -0.01785041663599216, 1.7174806566847456e-8, 4.6521064571245945e-8]"
0,4.907058337888563,9.756914492211727e-9,"[0.08691009659301512, -0.21045946700661056, 0.3812723654199226, -0.1253740796546962, -0.027906047138084356, -0.08295134575013818, -0.16884766438301924, 0.1792221409934795, -0.18902344053633668, 0.1700073801719103, 0.21768553699383775, -0.1988297200944476, 0.16818301835059696, 0.06862592339461426, 0.43374857966143543, 0.13709499280298387, -0.12724271128190828, 0.2828632196633982, -0.2820014319702846, 0.07088876073069454, 0.20102628103295656, 0.11081848879432615, -0.14807906002636656, 0.2681861505419042]"
0,4.913228122690045,9.997315060871417e-9,"[0.14446852604988067, -0.15624668518563314, 0.11447925549440914, 0.10311389869360171, -0.09939450644749193, -0.10437570609236736, -0.39857751822545695, -0.037815828469525914, -0.27107230099684765, 0.05529009333520019, 0.3183333147470525, -0.19168148450021222, 0.10411771418154399, 0.16870183253202348, 0.45683786678562116, -0.08725928847123976, 0.16259056224785765, 0.2967017801885164, 0.00372989358126901, -0.1833479225467338, 0.3296180526824546, 0.06099587084744637, 0.1366829038391033, 0.023033106711359802]"
0,4.914002961357977,9.759326403711058e-9,"[0.12811752919318284, 0.32386337836247586, 0.23143566233287632, -2.213182372292534e-8, 1.3658293359094725e-9, -8.746243346444525e-8, 3.031812704405945e-11, -5.179603207506049e-9, -3.2002454702954674e-11, 0.27385283274547056, 0.2752307706870546, -0.3005906292873036, -0.20223170593891335, -0.2974996514731525, -0.19415174523397596, -1.4339341674622911e-9, 1.4356396050420131e-9, 2.4616503961439704e-9, 2.4766685629821727e-9, -0.4565824816029784, 0.4565826314270014, 5.354222871392185e-13, -2.4334714030693834e-9, -1.3634946171264313e-7]"
0,4.920720108872301,9.708111489441522e-9,"[0.31664244727927116, 0.3166424472793032, -0.2541811324790927, 0.12574849892140996, -2.282958353981033e-10, -0.12574849892144951, -1.1085315293097282e-9, 3.170165637653235e-10, 4.5583388652383704e-10, -0.08326211267717087, 0.49111292261191775, -0.4911129226121064, -0.015177960015946203, 0.15453905403685908, 0.15453905403683182, 5.315979625072986e-10, 4.5465614337577917e-10, -6.725176747326838e-11, 2.0914221256175241e-10, 0.2698673612648821, -0.305126066699679, 1.372712308342913e-10, 8.220233358124602e-11, 7.807569698317469e-14]"
0,4.931561319537771,9.999018582060876e-9,"[0.05878431849751568, 0.4352843996306062, -0.11654079246920417, 1.0622755113292474e-9, 1.7663275992322645e-8, -9.228788973679945e-9, 0.008594358220352333, 5.074744944045734e-8, -0.5195582841432911, -0.20294061792048138, -0.09988303390026013, -0.04641422376418153, 0.1321183337789177, 0.36271440247553194, 0.14086783003206244, 0.0950850221740651, 0.09508502738870267, 0.04988418875856, -0.04988422038946749, -0.36905646852491336, 0.36905648287266624, -0.07638309264771, 2.102028090105016e-9, 4.600223969292086e-8]"
0,4.9418688306359355,9.96409914028319e-9,"[0.011465594767926166, 0.01973469081117978, -0.29561801332659143, 7.499406115022227e-8, -3.0828131698333026e-8, -1.3781426577575018e-7, -0.5081721054885235, 7.648383820955643e-8, -0.17646726663062431, -0.021055596049111613, -0.12654023798550385, 0.1511349418152099, -0.014543068791873406, -0.09489745469839311, -0.07072769960420142, 0.2524017779402765, 0.25240187424595967, 0.09924840750038061, -0.09924836301140111, -0.40079868409329333, 0.4007986778652869, -0.3174893676178175, 1.363548549816494e-7, -1.5203800058208702e-7]"
0,4.947605976947925,9.756699513009398e-9,"[0.3075362074317874, 0.24015769709014595, -0.24137381019559348, -1.909582271777494e-11, 4.106765562752871e-12, 1.7186281546708142e-11, 0.07830993038300775, 5.852294331164833e-12, 0.32058523415767237, -0.21715781675086027, -0.45826092764334314, 0.4672286355537556, -0.04122013688682807, -0.12658037664642333, -0.19672371266050978, 0.056850173758308385, 0.05685017375944132, 0.06158707025767553, -0.06158707026301155, 0.23151249770812293, -0.231512497675889, 0.16566868166807686, -1.4660978385481481e-13, -1.7518604553832995e-12]"
0,4.949803100704996,9.760858732985806e-9,"[0.15901856687391128, -0.15907874033680297, -0.134801229427327, -0.0022181070873733637, 0.0904228387880833, 0.043972307052138046, -0.0791422005079753, 0.18947458170648598, -0.34693431631475913, 0.09291402228927603, 0.2799562812826866, -0.005959077076915417, 0.10942965245851186, 0.05329515810233924, 0.4541290419665255, -0.31385138325000733, 0.09311926126920235, 0.4484959090387635, -0.09120891282770352, 0.12317234789847833, 0.2839328973925891, -0.1706454702729014, 0.0822309149427547, 0.04677898737316506]"
0,4.9512151867548795,9.96968830191018e-9,"[0.23788240919293288, 0.16214706834657802, -0.12836866588315637, 4.2761041806380244e-9, -2.5022958158299037e-9, -3.1894904847762753e-9, -2.752027666062907e-10, -1.5653807125101783e-9, 1.0346095563677728e-10, -0.3979981295830147, 2.4529698719916384e-9, -1.7841528735386845e-9, 0.08244500895497028, -0.15545235432929372, -0.34032223281026147, -5.816520189110241e-10, -1.9482145080742713e-9, 1.8360389029353727e-9, 1.015553845783567e-9, 0.05214097117470614, -0.7698952819071352, -1.2430273070596987e-11, 1.0281604240573657e-9, -3.112202638252078e-10]"
0,4.954912969558403,9.741981854690412e-9,"[0.24317971119295978, -0.39354735229992593, -0.16337339028399978, 0.06710371502313088, 0.08027283211710864, 0.12518449650100405, 0.10481184762952425, 0.05685702430070881, 0.44011237934437786, 0.10524722472712886, -0.45809287306312685, 0.03749150824546184, 0.02412873485003298, -0.005954627660096485, 0.12356029818557195, 0.22368743218657833, -0.21962205712505872, -0.12836432681556706, 0.13628877406274503, 0.2762195510063066, -0.16073894152507656, -0.029726145715412693, 0.13600524679624384, -0.1780577511598888]"
0,4.955186165111601,9.970150818444221e-9,"[0.2150880484853448, 0.15478253427973565, -0.13133282791563886, -0.07440286200125695, 0.011560026463902886, 0.03857648497330512, 0.12043950959300745, -0.022478945044636954, 0.05704162638263481, 0.34982012859384315, 0.1336199930200189, -0.07595996718658916, 0.08048618759255967, 0.19591759782244506, 0.3508905034683578, 0.0973230368151291, 0.08275991109099226, 0.20456096418874276, 0.045606381449136174, -0.018456253979741793, -0.7101640987777493, 0.02233673540318535, 0.08733823081639663, 0.008831430637891864]"
0,4.9576044707646725,9.756384080951152e-9,"[0.09507103612136462, -0.0667785951716442, 0.09301449134918188, 0.006294999560979012, 0.3005962341448867, 0.1744750483671233, -0.13073246162970578, 0.3857870320223033, 0.30831120658825484, -0.10166538002512329, 0.09321777913725149, -0.23722467670135328, 0.10026320934518904, -0.14784429510131375, 0.33943135182857476, -0.03911992554230119, 0.05414035751965929, -0.42672423389087666, 0.18171114745961897, 0.03352777299275172, -0.07518676582930203, -0.05374201624006952, -0.05781109833208025, -0.37553422823173677]"
0,4.959069068253039,9.76082860230668e-9,"[0.2458603792017456, 0.2549900832514436, -0.30092677473501656, 3.335077538202862e-11, -0.022628455535353927, -3.411169532928856e-11, -3.046665155974112e-12, -0.12466909418560393, -2.8520012138461567e-12, -0.32255020536279, 0.4774931102361932, -0.48145129840710665, -0.0807405380780558, -0.17242638695182216, -0.16271929979287278, 0.014517394323739463, -0.014517394322528318, -0.008902763304237768, -0.008902763301035906, 0.26245439222372313, -0.26245439217223276, 8.094225959355402e-13, -0.05491458622345528, -2.887720832687582e-13]"
0,4.959385868486155,9.767352527105052e-9,"[0.31451707297303677, 0.31451707297378767, -0.31242033250811774, -0.0005402975629837466, 1.2332145437980165e-10, 0.0005402975629844925, 7.332806708439779e-8, 1.1431363344259435e-10, 2.1498763935248e-7, -0.2058768496284079, -0.4818249770372489, 0.4818249770367854, 0.015620319577163262, -0.16745271533776424, -0.16745271534635514, 5.24698994124689e-8, 5.251180228672328e-8, 4.0306163438913004e-8, -4.042101355003631e-8, 0.2665277721911783, -0.26550557041029493, 1.289105197600524e-7, -1.6435935021002732e-11, -5.629468200905319e-15]"
1,4.962259338606503,5.709734063426762e-5,"[0.11904676399177481, 0.18310089115847208, -0.3711780446071489, -0.049527168855653655, -0.016527632209923034, 0.06037133497799763, 0.11470304507779747, 0.032693021632518963, 0.07853720069600603, -0.24976180863636982, 0.24891942889080784, -0.36687180129830244, 0.20863021656575753, 0.3739692881689566, 0.3379139461684839, -0.1427878994633563, -0.15749803919771338, -0.1223205293964087, 0.1524684479251119, -0.28109719853772686, 0.2016601852050109, 0.163787037900203, 0.028930467345513113, -0.022660448288365102]"
0,4.963804979776775,9.767038122340207e-9,"[0.04558975551446308, -0.0816275706449752, 0.2120639513254695, -0.03409167827019469, 0.3089415182255265, 0.1888515393033337, -0.06270245318360174, 0.26302466157678905, 0.1650579494607061, -0.0400574015553837, 0.033119632279111806, -0.2689043245404309, 0.19553241718917863, -0.23094659365525988, 0.36603799227648504, -0.05452463135413795, -0.06985399815993397, -0.33151588996196507, 0.25429122927278597, -0.02703487560847614, -0.3021022708286511, -0.108975355790771, -0.0005154201566843951, -0.3560922488582051]"
0,4.967337469420353,9.966390363225525e-9,"[0.035766852997873695, -0.28590583583499846, 0.4629912113330903, -0.082223885379613, 0.0019247184015871376, 0.0937786708547709, -0.36095629071669344, -0.12293653740424411, 0.10934837688535005, 0.1276183529328508, -0.12333311969241556, 0.16408897937752576, -0.04567635296338732, 0.03322974907467257, 0.3245779262680512, 0.35266764245547405, -0.026962641303726602, 0.09792408617014112, -0.33334135964112344, 0.07697884624511758, -0.08231265017453782, -0.021170075013207806, 0.2394352942663302, 0.21552088434784997]"
0,4.969597412786482,9.76148662676716e-9,"[0.0037694729029944187, -0.05767319920574841, 0.0732173262453513, -0.3404530174937175, -0.012127114687709111, -0.28294675520262713, 0.07380562839068676, -0.4435862399682371, 0.022498513763942858, 0.09879997991615831, 0.07341140361545714, 0.49880766324233916, 0.06299989852208757, 0.08789380036537245, -0.09626396547325324, 0.21504443724864025, -0.19414880299132725, -0.07197615775340555, 0.25583017564179, 0.2839398654751236, -0.15170387002138563, -0.10199984739158419, 0.1953940432002735, 0.027484180077256413]"
0,4.974910839489595,9.957594864132412e-9,"[0.03167972272894212, 0.14038795057901907, -0.15891083521249344, -0.05044122754043568, 0.22449292315769998, 0.04982379799228648, -0.10461937168846651, -0.23601337576035264, -0.2485388630685846, -0.27117150285473257, -0.22488985304567338, 0.3483284182206499, -0.35079372124375796, -0.12861593593458703, -0.32052251261354736, -0.12487246085993964, -0.08087570305264186, -0.13017013082892126, -0.02699586091727488, 0.402760862053796, -0.21743460511625912, -0.08005864422864648, -0.07055365958408903, 0.14740625552328182]"
0,4.975715129147257,9.975351757527447e-9,"[0.01072669599503512, 0.2503952396614295, -0.06738507693736144, -0.016194762656992885, -2.3977014601123487e-7, -0.08912906087933153, -1.3173335653304286e-6, -2.508525568511952e-7, 1.6374446111800292e-6, 0.12396077327308595, 0.0686245505137791, -0.5483209772968278, -0.08192475002283084, 0.3288750086605621, -0.024690787451555445, -2.655634389550039e-7, 1.0280137859120649e-7, 2.3298249645057186e-7, 1.4202496360567178e-6, 0.5077787998254886, -0.282651080404425, 6.306306442757331e-7, 3.992538174738729e-7, 0.387940257449366]"
0,4.976264588694403,9.755559486918307e-9,"[0.04649398062204951, 0.3707543451837643, -0.2314222958630656, -2.047029399127744e-8, -7.821118380480821e-8, 2.298630017236958e-8, -0.06418830558933494, -2.063102158727079e-8, 0.44965041315913534, 0.050058594640508186, -0.03929958643931769, 0.2518631022315213, 0.028551772483342057, 0.47294305610385673, 0.18771551749759363, 0.2635256309254228, 0.2635256334892555, -0.19114668887002867, 0.19114668859461525, -0.1739815391976648, 0.17398159674843267, 0.028284528821042515, 4.607860649770258e-9, 2.504776490292826e-8]"
0,4.983943068619198,9.75889843349227e-9,"[0.1169157879773429, -0.25341224466767076, 0.019119140464051564, 0.04008639564593905, -0.24161186412558655, -0.18898678389103718, -0.18287242965058376, -0.44578749626708836, 0.24575734869557692, -0.0024468250034827034, 0.030820430209504344, -0.27135924250273824, 0.09148417571302862, -0.12925658829968822, 0.40594638977286746, -0.11571630205943612, -0.13629685017164872, -0.17316971090383532, 0.39287356912352434, 0.09732928230083938, 0.008369178350830227, -0.11484172656284933, 0.042897526125778115, 0.1677662985784668]"
0,4.988947291884686,9.95588796553861e-9,"[0.01966354576183702, 0.008698120555787486, -0.31093347581351427, 0.008120452836498284, -0.06927400287689492, 0.019931364780160662, 0.09571386518956672, -0.12259671668348551, 0.1069143090903627, -0.059251995028912444, 0.055750761364949636, -0.16757845902683915, 0.448322941297727, 0.20145542471039837, 0.3640861879757903, -0.08448624372370384, -0.07601137599538929, 0.05266863226184978, 0.06972485760423477, -0.01420640888547897, 0.6433358523160952, 0.1122438777049275, -0.05074021096192627, 0.057696834513975136]"
0,4.989255581663183,9.955286030841473e-9,"[0.02773946014805487, 0.01938171537661239, -0.31995465698633907, -0.061007048397384744, -0.06936506069570379, 0.043425611231820524, -0.06907520946554448, -0.1247182148542999, -0.10223585174657705, -0.07538507072339334, 0.115637092931657, -0.22408590301673958, 0.44237650865439776, 0.2415222786245597, 0.33854556189594553, 0.044424861560665496, 0.07627946693475929, 0.09994889222668092, 0.05335198534880595, -0.6120772750376156, 0.04810279498383833, -0.12897673587567182, -0.02017828534472345, -0.052451431073251176]"
0,4.991438184862602,9.978855764607243e-9,"[0.02514677808971715, -0.04827043192937251, -0.08849494291365807, 0.03586618916150383, 0.21581757915038646, -0.016040821979115334, -0.20356358143955425, -0.01678059829714405, 0.33246572065741486, 0.01668487617777135, 0.028095772319080246, -0.5112977993025596, 0.021235532568335477, 0.11303001344679753, 0.06961846543640679, 0.030246756648125164, 0.2028233167561344, 0.06773641989317876, -0.1429560074926069, -0.34489185997440536, 0.3625338489614448, 0.16631697646464316, 0.17468199379661067, -0.36418726883911423]"
0,4.9945782112990615,9.761554671955874e-9,"[0.08049280892285442, 0.2277657485645581, -0.24797986173563435, -0.08403120241985851, 0.12196845685193525, 0.17234408532006407, -0.15880980240950882, 0.02440050981634556, 0.28706173194392237, -0.04128441856502677, -0.3889541916223146, 0.4822404873713424, 0.013630093077236994, -0.21905380982679745, -0.17444691839285403, -0.07512045255583547, -0.18682277409952947, 0.3822429354373146, -0.11389532064489136, 0.20801765152780763, 0.0326361744086064, -0.0033595508750563787, 0.02386306081356736, -0.10768791633585456]"
0,4.995844889939214,9.75661130768382e-9,"[0.1382014384806861, -0.27529595030898135, -0.4878583118188903, -0.13948595683348397, -0.08153373848599146, 0.11587865357202756, 0.35979435223113465, -0.06668281463050182, 0.07088371796411086, 0.10621718473465858, -0.10885714161375686, 0.04477153604507945, -0.03345850040419559, 0.04172953659805579, 0.3460796154561512, 0.08602415649127734, -0.31330461583451014, 0.2351213510920933, -0.1700421630120757, -0.02591946764672757, 0.12434067744856588, 0.07454362264869899, -0.13541780369888606, 0.33331649368920646]"
0,5.016663554538628,9.96820570132798e-9,"[0.2464743533643812, -0.09141692785826916, 0.5038541298591189, 0.15854485946906396, -0.0548558144671606, -0.16223974077598002, -0.2960290285994791, -0.07620343921070533, -0.11446382858902945, -0.0025133010646211677, -0.001505724707457292, -0.20551588343368554, -0.03366547139987566, 0.0915310668706387, 0.3401821936341549, 0.12735403663056788, -0.21609723903482891, -0.12527388266837047, 0.0998163797625508, -0.14612064401215885, -0.09169074766178865, -0.1362788013644904, -0.11241095195102492, -0.4460872003759081]"
0,5.020775339378838,9.742368016988922e-9,"[0.13305445671332672, -0.13383523942117787, 0.4493180272052547, 0.10010642799068259, -0.02840744654724809, 0.018778197347591043, -0.447754691893573, 0.16463829191301343, 0.08747559920187947, 0.023784393712891826, -0.0002504644236429298, -0.059624328479936595, 0.005937827867547938, 0.024909899118090797, 0.09081317231916014, 0.02778342964439167, 0.41665708545029745, 0.5263133157201909, -0.031506719519736597, -0.04732083479042174, -0.12498305094568372, -0.01652594505275526, -0.001811580548887619, -0.18039286537670826]"
0,5.024637162934722,9.757702748036023e-9,"[0.1387640482420369, -0.20150734048156665, -0.4562667199578345, 0.1000268979965686, 0.0384838301669245, 0.0753783018874089, 0.4228720912802598, 0.062052525560438686, 0.10955219390497446, 0.06984972564565603, -0.13715387978917506, 0.021505981710724747, 0.012630702621012435, 0.008380692421288614, 0.13800827898393492, -0.40454447482159406, -0.013844769603222703, 0.06260035389227593, -0.4783393326989378, -0.1679781468224238, -0.02514852932361205, 0.02336002290846912, 0.029945697446653374, -0.22321116760923798]"
0,5.031129756732589,9.763974821675544e-9,"[0.19549793191837506, -0.21225259620260267, -0.5113157690613455, -0.18087270090612478, -0.04800558850395539, 0.222259218411887, 0.27946332430371856, -0.09976367006193312, -0.09140067397576022, 0.014754758121214587, -0.056064645903293325, -0.0028881609458860555, -0.060397068828108344, 0.06896971668052074, 0.431545016451398, -0.19480268511683532, 0.15077224675399314, -0.17159927789132873, 0.12414731223262701, 0.0684822950786863, -0.010957081923249677, 0.08538906019807158, -0.14026135673801451, 0.373016971662722]"
0,5.035936919480518,9.988584296504291e-9,"[0.03242393695033451, -0.2679055122511041, -0.3399799444486392, 7.992243432962374e-8, 2.108967643180506e-7, 8.431304441238864e-8, 0.3067602703289075, -1.4168597913000962e-7, 0.3638140766338763, 0.028454113031531593, 0.009466254614843201, 0.25167086799343813, -0.10662522874771808, -0.496853084105779, 0.16523404069653613, -0.22445890029375426, -0.22445905596209076, 0.1831868014830384, -0.183187116901525, 0.18367294101088347, -0.18367298605831656, -0.002150450189250356, -3.232661966009145e-7, -4.7271592688330513e-7]"
0,5.036130758634957,9.749940314413419e-9,"[0.017073775041088694, 0.2824297117467478, 0.044751003599348624, -2.0745824972539547e-12, -1.0015559093239318e-9, -1.26437911826144e-11, 1.3919410877903594e-7, -3.9514493645242305e-9, -1.6859251608318938e-7, 0.12599429503734624, 0.057387562973387485, -0.5193198424660713, -0.10423890620874032, 0.46889640765758556, -0.08976916624614889, 1.0339312936111734e-8, 8.076209379423349e-9, 5.4260048971190097e-8, -5.7553849651246266e-8, 0.44175230864843484, -0.4417523086230337, -1.0041683559031854e-7, -7.090865339348934e-9, 3.820762187236102e-11]"
0,5.040403276543593,9.755547146172707e-9,"[0.12789545637420044, 0.15266203605866227, -0.36773962681456346, -0.16455012291822146, 0.04725650677390958, 0.05501772774558401, -0.3194996240607493, 0.20962944415924242, 0.12638158252170115, -0.25575250301154273, 0.3137791395814642, -0.30016505506240565, -0.05903645179445566, -0.14305309619660336, -0.18402082158441513, 0.31989746928078105, -0.09921431987336604, -0.1805662300010116, 0.08340020068841736, -0.15820128813022777, 0.15340794506617292, -0.09175373259600819, 0.08171137183254958, 0.32186527909757157]"
0,5.050024349684909,9.759671678008952e-9,"[0.03323436676015842, 0.061344515043058115, 0.20066231424770883, 0.004444965353644302, -0.1301750027128764, 0.0077184314038297105, -0.2348623091039605, 0.1690598319473587, 0.2429093219434123, -0.05614828724425319, -0.13785016735582795, -0.16334544830507128, 0.031420721586635135, 0.43533878155325473, -0.39369394235017463, -0.13292485795030007, 0.010863634615112194, 0.1077176247335481, 0.21588769659659346, 0.31603345541745786, -0.30692021479817766, 0.0548817545962465, -0.15998447031212126, -0.3194913731072264]"
0,5.055534556023347,9.746780927916038e-9,"[0.06408368796497207, 0.15009223008687797, 0.17803882709707822, 0.03742023379385596, -0.050587748693037976, -0.012253530527978718, 0.23180803581687087, 0.2165404019703714, -0.23040818841232458, -0.08425826690062477, -0.24962538827534375, 0.42069700161454615, 0.11023075311529307, 0.004679224111240504, -0.10143815385304239, 0.2202067551116113, 0.026994083178720152, 0.19351158511425867, -0.21678810985278513, 0.1614856139543267, -0.05239944712799475, -0.05991105612444286, 0.32189946658350577, 0.4952671006618941]"
0,5.057457425358084,9.757134056267579e-9,"[0.03409811075835216, -0.12413645379427449, -0.27944503478725147, -0.12939992306560244, -0.06293657018383482, -0.08287057217972105, -0.10846700306869723, 0.014643990613332044, 0.26378423183977173, 0.13112943812279862, 0.10245355606780537, -0.21612326421043468, 0.05270332059421512, 0.08512053639780313, 0.19466861087553217, 0.14350731009794426, -0.03184643888574778, 0.16541066562797951, -0.3208611173483036, -0.21765926658715368, 0.34978669266560863, 0.22557428308720845, -0.36341033126581745, 0.41144288683687424]"
0,5.0693595515646015,9.727763458962066e-9,"[0.09512426880445242, -0.23924516517789035, 0.5067200624487145, -0.09634686381653976, -0.09603123993487184, 0.1414006147665668, 0.4147693563469732, 0.08247000836372734, -0.030620242883753222, -0.02196742523770287, 0.08931070059805582, -0.07202071066580717, 0.030686105717043922, 0.08017391616884083, 0.42524149488454466, 0.1491066404559686, -0.17615895604795256, 0.21832701212964273, -0.21371722103289614, -0.05734100624801941, 0.08413717883359145, 0.05202197107198782, -0.12063886882866201, 0.2873972436563378]"
0,5.069934994725559,9.975695206164735e-9,"[0.022326701001075235, -0.2941023421960665, 0.1339975367642917, -0.010020746162772114, 0.06078711333539538, -0.17343016200917483, 0.05406005888027101, 0.25161747504452914, -0.3423706132528336, -0.11053950666342643, 0.12473096228033195, -0.4292495785703061, 0.007873317839985596, -0.3794173938146712, 0.21748351147163458, -0.15878127333570116, -0.04361411835139194, -0.07404487570628758, -0.12389518773689097, 0.20629395300671036, -0.3064631589744835, 0.020218677007016767, 0.15097835493141165, 0.25835617329385313]"
0,5.076351765787331,9.717357160287668e-9,"[0.10224180312538568, 0.22618436851475787, -0.4041457018253026, -0.08874871213640775, -0.17914785494494573, 0.13295389205979563, -0.0770461743932105, -0.014249578303404186, 0.00831274664838381, 0.2554057178368143, 0.1620422306798196, -0.1731213635504612, 0.2111710049995874, 0.2242258038099087, 0.4764413837738757, -0.0025958223498845326, 0.0882007931250314, -0.10043642231096273, 0.3036386878288557, -0.28523947079619183, 0.11613731638788818, 0.1569419015709218, 0.19058216812029574, -0.04470835358497864]"
0,5.082329208724352,9.75870709489317e-9,"[0.013192478695133444, 0.2516044366860504, 0.36194708282412014, -0.022698090539128316, -0.14250207684240102, 0.16519605378837712, 0.310521839647246, -0.014589834203629623, 0.39038760050502086, 0.01356894482093171, 0.043493583054575805, -0.29181299397183746, 0.07854920649245845, 0.48659263718224705, -0.1321150907400477, -0.08857579045474312, -0.14383433761464853, -0.1673769747196724, 0.14397582840935896, 0.2453768836946827, 0.01850948588135244, 0.07300688192448965, 0.05536596947514494, -0.1204626424920788]"
0,5.09282230846041,9.765500294339735e-9,"[0.10655562390122839, 0.17792191985068131, 0.20626850198757618, -0.0174766193850868, 0.07181413492598382, -0.19915625919267252, -0.22896701667723235, 0.09517825692999055, -0.4156253236039964, 0.08515559535855184, 0.2198019442990513, -0.368820846705163, 0.11360958966044453, 0.19550936812048658, 0.21053996496214106, -0.20902849916231603, -0.1835409159413221, -0.3280044418946245, 0.304115241228182, 0.06438599839050889, -0.047894948203459256, 0.004539106365328347, -0.19113840175998967, 0.16610058966459332]"
0,5.0929612341915504,9.965467365512746e-9,"[0.011142676886971611, -0.1028460590473918, 0.5023236678073669, -0.016314038955187397, 0.0032787528310353697, 0.10188398267020549, 0.13240486937526807, 0.010281857538579034, -0.005735363052045222, 0.0045163416623914395, 0.14961928538432417, -0.014223315360272314, -0.248467704075826, -0.01982566172868116, -0.5185292182732293, 0.012565373384532843, 0.007192813301680159, -0.541403052504045, -0.03800235154062208, 0.10084606730028779, -0.16913032544922743, -0.07868524376031569, 0.03531781443336704, -0.11852146873892824]"
0,5.095081279689296,9.96816693675973e-9,"[0.0004330118354803999, 0.33827705906600436, -0.38693509951094, -0.0052574237758213505, 3.330273348635689e-8, -0.12251571919885781, 4.306941016238636e-8, 8.208671755816584e-8, -3.576678219064288e-8, 0.02411928047128146, -0.019954141878388922, -0.4685506388071702, -0.03703843685850178, 0.551971296993293, -0.2994433420267746, 1.904727488335251e-8, 5.777591195496737e-9, 2.7015199319323376e-8, 1.627000562410552e-8, 0.077180597091696, -0.3038399654897409, -1.7543683000082183e-9, 1.3503596028999032e-8, -0.07941208495145621]"
0,5.095432744963039,9.996796652446205e-9,"[0.001503884776212426, 0.04402096684171221, 0.5402761629710862, -0.017568698965893803, -0.0009967854603007975, -0.04845748943858957, 0.10881990228302839, -0.0118759278262477, 0.016789449304597994, 6.803816492667694e-5, -0.0654784571966276, 0.00595033250452031, -0.24695930062574312, -0.0023355624737876907, -0.5628470100304619, 0.017468241740928044, 0.004681841418970614, 0.03533890386539032, 0.5412393207307107, 0.08046532093410436, -0.02023452339947453, -0.050147489200686665, -0.00901825259036962, 0.0716172815755135]"
0,5.101421327713927,9.763824598217129e-9,"[0.027797873628046355, -0.0206319324768199, 0.35568305249314786, 0.03669341713099648, -0.096852940040662, -0.009804198112308853, 0.4279003136795163, 0.1568132141318791, 0.2091407296688758, 0.11452481467984023, 0.026211915308378932, -0.13450677733383132, -0.061188371762618265, 0.24359432100414843, -0.06798121315925743, -0.0072389416964836585, 0.16844082210600042, -0.10301006837901795, -0.15138639987356667, -0.2175674645409223, 0.34471047579136194, -0.06365065237017015, 0.3311032926178794, -0.4106643084329691]"
0,5.108740809047534,9.735908383812637e-9,"[0.0022519343864897657, 0.07511270361795971, 0.10094976704978638, 0.00973351239076278, 0.17416182117447696, 0.02070898871724465, 0.25235828526407356, -0.19553674966793813, 0.2601890116767559, 0.005929545939737709, 0.03659243601074033, 0.2318065045011033, 0.06842455529290155, 0.22747903379093254, -0.23235006080004944, 0.19884922274140537, -0.11515877445948614, 0.09359393728312222, -0.1665668192279875, -0.18659696064382109, 0.2668887306908739, -0.20228808453330174, 0.282281412001498, 0.5497333811990913]"
0,5.111135692985654,9.848416899194424e-9,"[0.04123433829423182, -0.2290996880448804, 0.41146811243848325, -0.006253730145335697, -0.08702164018940131, -0.004370663911467393, -0.04868078525111816, -0.02972675086514237, 0.10947595632443827, 0.0264699408848085, -0.2217831805112357, -0.16296615032258344, 0.18830754125684082, -0.29697796524670617, 0.4748411957305417, -0.09237711160485643, -0.08073597830460083, -0.3569018759451177, 0.25270313375545295, -0.06823848384581134, 0.27819278341998566, 0.02124749676686512, -0.09023536187325425, 0.17643736390990672]"
0,5.123506611619113,9.742356195905069e-9,"[0.012858601064635121, -0.20490591522984414, 0.2678173343817883, -0.019529488362218426, -0.10439558254475952, 0.22389809816741407, -0.08709823133039171, -0.08990596756242708, -0.023787303495852074, -0.06736559582222545, -0.16986444235435083, 0.537187101080136, -0.021293686525536246, 0.3018677439049601, -0.04806674070899251, 0.0038545846582302822, -0.19608239131441463, 0.06284643088372416, 0.12151394679705363, 0.21243136319479022, -0.31143043241721313, -0.10656236105515787, -0.09875041103951539, 0.41500027085961755]"
0,5.132085744429461,9.751703962837219e-9,"[0.0903527063298338, 0.24265792304449985, -0.3898206443106585, 0.058274806289964017, 0.23950097380560875, -0.03798956983914778, -0.11588514187082069, 0.2449591491872085, 0.1037949171066454, -0.031447781396478004, 0.13054586282330186, -0.007522790228256188, -0.23643764117732433, 0.19983636302576901, -0.45991775702099663, -0.09861169511810039, -0.03954036517723808, -0.43760304194738775, 0.13081281695416758, 0.22229808977206986, -0.1564778464133729, 0.021222418727246187, 0.12027469813367614, -0.0205438311778292]"
0,5.138987141821659,9.756512624729527e-9,"[0.0435183990992023, -0.012249673645364707, 0.26328928237084354, -0.04370862724789569, 0.1409076341054667, 0.02677354129168648, 0.09128727435137254, 0.31024429900068246, 0.03206414549122248, 0.0837569438400291, 0.16459705590685147, -0.04833056738037518, -0.06023324859451308, -0.23818240810093494, 0.48423338119669235, 0.11713455043373851, -0.14728553807034026, 0.14287726196753658, -0.23421537003877713, -0.14810265262635963, 0.30199438296027015, 0.40421709668439293, -0.2677468149807423, 0.10176631305106963]"
0,5.141312669182245,9.75653930115896e-9,"[0.26250537528840134, 0.28259828443938373, -0.2990006051355192, 0.09346847346630213, -0.038770553765064816, 0.046003153320576376, 0.023258057823872226, 0.21675056157740108, -0.252958196286332, 0.30628335810165663, -0.06792008225874653, -0.1193605659419068, -0.07161963877172983, 0.24802415269800931, 0.36286774742306704, -0.123108736601758, 0.20997728016358247, -0.2964189158360159, 0.0891741463775262, -0.4030732841206409, 0.03700264875254515, 0.03409233370874647, -0.029895697459521652, -0.07758040690718644]"
0,5.148459287139525,9.756953579943184e-9,"[0.02849042809327876, -0.2994448262587811, -0.047177621838815006, -0.0730275396064298, 0.22850042720540775, 0.11408776177893609, 0.007142728460385566, 0.3888210927264527, 0.06166982107709519, -0.15676843267864415, 0.1185344052166717, 0.1444390227044745, -0.054755303255726834, -0.008659963391295161, 0.2878987432580028, 0.15945702362627878, 0.00569371686212965, 0.26951373659655087, -0.22125470781096046, -0.0635158701695034, -0.37081725181239766, 0.1724622875982021, -0.2146652359995368, 0.4145301971281592]"
0,5.154105190715476,9.760513151462106e-9,"[0.006400706219588034, 0.332182408218819, -0.49639464976486886, -3.857935015199104e-11, 0.08423737638017753, -3.778365595843984e-10, -4.3764454712415544e-10, 0.025442055661914154, -4.1610307480041485e-10, -0.020028385808993014, 0.013960233902024513, -0.4147029387466204, 0.0038822730877595933, -0.5777795259261399, 0.29135615131279036, -0.10537472601712475, 0.10537472620677295, -0.08569113071660128, -0.08569113093214595, -0.0033495552183199287, 0.003349555476164257, 7.856458287035952e-10, 0.08508666512012569, -8.471782580943577e-10]"
0,5.162780298113444,9.966468391784924e-9,"[0.07339416600110618, -0.16096485139801156, 0.2864575394206338, -1.1177501111127138e-7, 0.32657848115746724, 4.363278868127629e-7, -7.517362688119361e-7, 0.22629240397342615, 1.7428104281066428e-7, -0.045313114201925575, -0.05768308590662015, 0.23263117100387032, 0.13774270528281188, 0.01890996603172666, 0.07595533109853969, -0.04662139119759276, 0.04662172423884337, -0.4047601896008711, -0.40476070645888285, 0.3713202136073103, -0.3713208555473994, 4.837675951249182e-7, 0.19083800870274917, -7.240436246078223e-7]"
0,5.164827863468814,9.951387598494284e-9,"[0.05368633139007431, -0.3020788527607504, 0.49578450180102807, 1.7742995668495565e-8, -9.922841212245192e-8, 9.880081795242937e-9, -0.1531464856471445, -2.1546534900866422e-7, 0.019914170840612238, -0.022000839110172657, -0.005441504127147643, 0.34115688250380477, -0.01986658883218055, -0.5574708083070603, 0.22966672959309326, 0.19566307899107988, 0.19566313602187946, -0.18586304836643508, 0.185863027900932, 0.06953045081251519, -0.06953040575244235, -0.00833033290518008, 1.604527035745644e-8, -8.779618124508163e-8]"
0,5.16985277066901,9.749704450953449e-9,"[0.03544645121055107, -0.032197914185905556, 0.3809986318535513, 0.06918507095659561, -0.043704190578544876, -0.17268769703725056, 0.24839533775796585, 0.27942596707753264, 0.16402724079420938, 0.06867043694272582, 0.2441805022981395, -0.1479717446762266, -0.09830421113571103, -0.19983875245657912, 0.471682897061967, -0.1721637597583544, 0.09777920499419018, 0.12146025139285567, -0.0073778583841729774, 0.13367253694222425, -0.27835698313889834, 0.26086512854197713, -0.16749066363979126, -0.21345474161150196]"
0,5.173613001509911,9.765117679539168e-9,"[0.01148477821896856, 0.20020409153177915, -0.08725030605996434, -0.014790607135176763, 0.16598643200938906, 0.04597157600617255, -0.28341484463362665, -0.17738041201332339, -0.40875859736765585, 0.02082477281257957, 0.10224252787306953, 0.19570497883492766, 0.00048079085532985695, 0.3845611182445776, -0.22260269458234577, 0.11861327292804996, -0.251344031044457, -0.07065192133731713, 0.009873189418781264, -0.009142085135171625, 0.27652938340404765, 0.024269230329442695, 0.21054348583916538, -0.4393062266994583]"
0,5.176080240623586,9.725799331250059e-9,"[0.2656074263988438, 0.2963767774356669, 0.009170675280667891, -0.08866864559275077, 0.0074415670561089175, 0.0244099512982611, -0.05396954495761039, 0.17633179512707453, -0.5132598220558259, 0.32920769396980465, -0.1590167143168646, -0.27882324176995754, -0.029575282866391855, 0.16509021636889293, 0.17814884464865866, -0.15838812758128565, -0.09955943287301997, 0.12657715287604154, -0.1707155385286683, 0.1836508150914264, -0.3633115361768794, 0.01380630163778418, -0.014614834282831583, 0.13420256518045778]"
0,5.176995846720387,9.75661625497578e-9,"[0.08146772085044536, -0.18185291344419902, -0.2954668163317289, 0.013885649946806345, 0.15858624280700695, -0.1233012400807583, 0.2311722154801848, 0.4662167963642788, -0.1029541236341379, -0.011454121576305216, 0.2347869393584892, -0.00939669934649973, 0.04815006775675084, -0.020337722297548058, 0.5226605349742608, 0.13866047652957786, -0.054079577905147794, -0.22670124925771012, 0.3340088743434328, -0.034037648333631036, -0.1728953681276885, -0.03477887495316835, -0.03647966130916287, -0.03315316033100757]"
0,5.2034130182707825,9.957288565779186e-9,"[0.06336494093908576, -0.15389853853871555, -0.32226892906303334, -0.03637808444517567, -0.11449887572224984, 0.15953139918321646, 0.24224214173933167, -0.41994404990184964, 0.06204622511162935, -0.01915014639158303, 0.31641717751279996, -3.0508622822849504e-5, 0.05631436359296442, 0.007558858435856625, 0.5093921857891202, 0.1168717204628706, -0.18267742930599112, 0.2652931300204388, -0.2689126180903878, 0.07456408710374848, 0.1190016466065596, -0.05908666392379306, 0.07162978693390301, 0.09171751031264722]"
0,5.211146153374542,9.74337205716797e-9,"[0.25950518665706157, 0.385989800208022, -0.3169756372410165, 0.05307666465016972, -0.16112788715361342, 0.04890682161796327, -0.10368045680461635, 0.11090585825327295, 0.3654188499955845, 0.2048598131490436, -0.12469908703573981, 0.021992257467940982, 0.10799193937586657, 0.20548838966828026, 0.3804273423758143, 0.0788378427098155, -0.02001175476064341, 0.15174215739327873, -0.179009982381704, -0.05658850502805396, 0.3803152683469091, 0.05740511710010339, 0.11922648850824713, -0.10858787979827944]"
0,5.211474142402515,9.732696983779097e-9,"[0.2634572585147796, -0.25365073215301376, -0.524987158887769, -0.10591888568074319, 7.877416969567527e-8, -0.1812365150825166, -9.758973535423217e-9, 2.0919757623338147e-8, 5.007121323562424e-9, -0.10174913360261542, 0.08559402837570357, -0.0038620912491464468, -0.08729556384645243, -0.08007818363603682, -0.6044441229851198, 0.09136845174031671, -0.09136847457877123, -0.21681618873515135, 0.2168161851694482, 0.050161272501718694, 0.05016127677352312, -6.222309919362987e-9, 2.6177056948627298e-8, 0.18370490454481472]"
0,5.212186017899958,9.992982320219826e-9,"[0.008212499190807424, 0.18348519072446687, -0.027240960941502006, 0.01521915683631265, 0.00010495536908852209, 0.030110196525196434, 0.24646144305783507, -0.4955994071834424, 0.1683659185589489, 0.05847621954923412, 0.014636709489712681, 0.17675769722947798, -0.019907600309236245, 0.2013568420626021, -0.20949813229552555, 0.1098696028633022, 0.06525243683356147, -0.18600009008614465, 0.24349987031712547, 0.10604987671054705, -0.24495111411328924, -0.006063268644634063, 0.17206466857825858, 0.546681719760876]"
0,5.225833256799951,9.755808765600738e-9,"[0.0021523044142411824, -0.04541278023085279, 0.09817271976624571, -0.009087538341873886, 0.0024711401060257252, 0.03816949855088314, 0.3409011272611243, -0.4336281800626507, -0.02037491508557862, -0.040144602646124565, -0.18200611363853803, -0.4892180430263885, 0.12220764500247763, -0.007467839596697926, 0.1840359713389909, 0.025987398067887923, 0.16687626083664442, -0.34093597050991786, 0.28131080907118144, -0.05160572081197553, -0.24626835613877607, -0.09572735962690014, -0.19785224924971745, -0.15374977438283843]"
0,5.228761937470876,9.731056137755155e-9,"[0.20674078821938363, -0.20666117477048426, -0.5071462455230341, 0.1692450469366147, -0.1761081541527696, 0.15200838754778628, -0.031147226596628705, -0.08499144977802456, 0.013603846995894923, -0.11091607501837902, 0.19226991927692827, -0.013847433758255865, -0.07744335972477766, -0.033114735041307464, -0.5752634204266776, -0.17051851211383645, 0.10026849823092998, -0.2290495474475317, 0.21315861729070767, -0.04662934099176823, -0.040207577429558855, -0.03815176340501915, -0.08688921476510707, -0.16999422746136578]"
0,5.2331976931243975,9.7631078296853e-9,"[0.036612378811675665, -0.17856339172890895, 0.3749184083245593, 0.018122806205047443, -0.04348126262740881, -0.10409724745186352, -0.2768796806069883, -0.22994699965383958, -0.2640194065305723, -0.0369591855239582, -0.1532523838023857, -0.32257515310716267, 0.04070505630850711, 0.3177349644477627, 0.42469852009650483, -0.009702129184433547, 0.1724614000535215, -0.10680250894775539, 0.04295337172949744, -0.21273716142052396, -0.16302642759744201, -0.12114925326581498, 0.02478878650662125, -0.2679699498699012]"
0,5.234512640594501,9.958800955459765e-9,"[0.02221162945740899, 0.2879970439181631, -0.45285663605097437, 0.006200413885484327, 0.12683004163440942, 0.15655715496232936, 0.17574955733833947, -0.017976428127827064, -0.04003620889863197, -0.042375210262196636, -0.05483089389751531, -0.2963427363751363, 0.03351058472478925, 0.07466375098926611, 0.32021775157786286, 0.08464699866931405, -0.12545022266035938, -0.0410478111214211, 0.32101824310513494, -0.2578203162674869, -0.16614650349071108, -0.14043530079033933, -0.1254728766059908, -0.4230799716488629]"
0,5.238390879525596,9.738711773082725e-9,"[0.000424930921873208, 0.0499545002603563, 0.08260941884213141, 0.08121072877432273, -0.27364854321619403, -0.2551928068958508, -0.039957231708980495, 0.30621249543881235, -0.30661770034869273, 0.0015840122884751566, 0.14253410489022056, -0.2589839173153312, 0.23055348949305138, 0.07863150039369085, 0.19175275631100183, 0.07341049301478794, 0.01872903605907189, -0.25066557459617644, 0.24991029633615944, -0.2262273131482977, 0.27882996730497245, -0.07000521296116796, 0.08607590297622916, 0.4460266717549858]"
0,5.2418256200844535,9.637935408752659e-9,"[0.07079845190757345, -0.17720940891285394, 0.3633878336417388, -3.5496114408368623e-9, -1.1855373041728846e-8, 1.2302582175181032e-8, -0.10159130447726433, 1.987687852709262e-8, 0.041470144606109205, 0.18198415344546803, -0.28349422545473696, -0.250254910089853, 0.3615685945667986, -0.3298867426002635, 0.369572287743625, -0.08322911682856438, -0.08322910764056773, -0.3280387104805095, 0.328038695893908, -0.12925280196276512, 0.12925281178905407, 0.06893531419788522, -4.665264708858008e-9, 9.600318269758984e-9]"
0,5.2552446477799295,9.954440887538341e-9,"[0.006736770795846055, 0.028264619293395823, -0.32878506113602474, -0.062440391969243156, 0.1021024439800253, 0.097999799822305, 0.3904545195635275, -0.021608664917765953, 0.18316176485759098, -0.03760468444145068, -0.22512608360072134, 0.22238087931782208, -0.034688932057087764, 0.20260254251299462, -0.41489772625055865, -0.1241688762541524, -0.2028603909597793, -0.12351441172543237, -0.10985648203764699, -0.35966664152086314, 0.1852670561603495, 0.08914922626615038, 0.030395224622875312, -0.3290414097445988]"
0,5.26551539059449,9.991243144924156e-9,"[0.2473227328150331, -0.331547223241157, 0.47343103143047827, -0.019570643974061504, -0.027176060110542858, -0.1766621146653174, 0.030640520440207045, -0.09316152168833446, 0.22890936095482134, -0.06720753486612488, 0.02785232993486117, 0.10180568002998516, -0.06422414420377663, -0.08182113252124504, -0.5875062799855428, -0.03959675452699596, 0.04065172129007122, 0.17779215869773599, -0.22130196682021178, 0.08486770421428473, 0.12202672400379502, 0.001765985070395565, -0.011351383420175082, 0.18097607033130775]"
0,5.267609455305078,9.762129254581491e-9,"[0.24255372746341708, 0.10744698731133034, 0.5130082684882001, 0.07123917997527682, -7.526357985065193e-9, 0.14007102970317614, 3.7784862301005314e-8, 3.728141201947191e-8, 9.180843577612778e-8, -0.2704766301624366, -0.1448171222983295, -0.037308601232436386, -0.22743168672454978, 0.036161110510171415, -0.6073607124130985, -0.051543596563079025, 0.05154355750529188, -0.19659863599666505, 0.1965986743410933, 0.048256003670970285, 0.04825601338906604, -2.327374685326032e-8, 9.853585900203331e-9, -0.19244801274926526]"
0,5.268966596751293,9.761926332938026e-9,"[0.05335676064319722, -0.1840437276310767, 0.35742444775015525, -0.055458482118014615, 0.14962417520025184, -0.23186219718489215, 0.1770801538913435, -0.32612453819643483, 0.003739454719251552, -0.04050989414320513, -0.12103262598863235, 0.15278160940018615, 0.17913643245008004, -0.0910615923351511, 0.42768181872171596, -0.20127162682179878, -0.08058571292282199, -0.34846877594705794, 0.22215240211894816, -0.09195612095439804, -0.0009932692679484626, -0.22390447617242293, 0.21993208510316903, 0.17579618060726337]"
0,5.272465266448921,9.753279863372128e-9,"[0.18199778629958585, -0.24124173226891732, -0.47356221735615023, 0.1575531387710423, 0.08160510443488647, 0.062306319205977595, 0.3646238138309895, -0.08546386170310333, 0.05292044914409624, 0.03835668547415177, 0.025414678809058712, -0.006846320840986503, 0.10201359266767926, -0.026593777830930365, 0.5019327353514991, 0.12336433816525019, 0.07094695305831075, 0.3382337278819151, -0.021372045832354927, 0.1393568222655604, -0.17496136990953642, -0.060690976870239007, -0.14821780892434516, -0.17317381926233721]"
0,5.279440620796348,9.726946710256586e-9,"[0.11393667015520494, -0.13128319057800403, 0.21000297880942184, 0.19892798185964172, 0.203639975097195, -0.11399382776146028, 0.33719140570702477, 0.15060834703617731, 0.25708069978214176, -0.08372313875270586, 0.060620992388717036, -0.3416621976598062, 0.11420746658520771, 0.014432997870142576, 0.35238764882932777, -0.23104377798685927, -0.022087683758856218, -0.02808662801295464, -0.29317884286706514, 0.13689857353614526, -0.35778871935297546, -0.11819387338735915, -0.19575509457072798, -0.15707472682716317]"
0,5.279820978216792,9.761386200747953e-9,"[0.24855465025071571, 0.2427869251350132, 0.39627770563744336, -0.021132300922526187, -0.05029308417646146, -0.024916573419496397, 0.34370297852174403, -0.1535040197169324, -0.37089492741757524, -0.012997432099155375, -0.04350986881801508, 0.21731537650331403, -0.030992700027088746, 0.011612502530133822, -0.44274138313034783, 0.0019904022639434943, 0.09312519716666831, -0.31637150988015195, 0.10660539153518903, -0.1269659466696905, -0.040163920241930225, -0.03459527395262778, -0.09339425556973824, -0.21259336626541447]"
0,5.286663511380028,9.957148863661467e-9,"[0.016655168325683863, 0.1691787620022918, -0.3922230125612144, -0.004406256072877296, 0.07423527044380883, -0.15856436523021317, -0.12940406189706602, -0.16511648871756496, -0.3264373032088035, 0.18372776937588592, 0.10106312129522502, -0.009786641557482573, 0.26985033765803046, 0.03307852393599768, 0.5338001616029102, 0.04139297259827582, 0.10406120602012045, 0.3935176027081515, -0.0671745238438644, -0.09579043228052336, 0.06836425090452983, 0.12177765310561933, -0.15671232006700317, 0.0891573997983221]"
0,5.288031211603959,9.756804163012172e-9,"[0.0007639185612144588, -0.21791950228944684, 0.11033797300655629, -0.03411692421033436, -0.08105572542150707, -0.007810796454142543, -0.025176354807592758, 0.6028733543531468, -0.1746300968855235, 0.028212332518304947, 0.10595773100406164, 0.03701652539699569, 0.07377720574272667, -0.1043198429218524, 0.5177360624797209, 0.030722970789297546, -0.12380271307310137, 0.3182300885367624, -0.23137132858806336, -0.02396613335475695, 0.061728814985294325, -0.023049181313766355, -0.12053682238189567, 0.22285957953332314]"
0,5.2968031844848635,9.979342303639237e-9,"[0.12402446277457427, 0.31297331820245283, 0.09800497542391746, 3.2062276378626985e-8, 0.23579436493266887, -1.7418198662709017e-8, -1.6198868136583058e-7, -0.08851493729428306, 1.7334498358379084e-7, 0.11544487877308524, -0.0055508246053273085, -0.331175840713804, -0.13453858499315763, 0.4356198741730962, -0.31614900963570397, -0.040116880895287796, 0.040116904870244795, -0.16421244571045554, -0.16421252164052338, -0.3157724547406031, 0.31577238989727163, 1.0500674429562583e-7, 0.3552475990152071, -1.9788418339643012e-8]"
0,5.300763443049961,9.697514342199278e-9,"[0.22126827109669112, 0.02753033018087836, 0.010653930117695554, -3.4067775748959115e-9, -0.11847720564465677, -1.8363732589711067e-8, -3.089173292906041e-7, -0.31131500559566017, 3.201204549027115e-7, 0.06673828448869276, 0.016883149171949094, -0.8439922946517573, 4.1840165542247044e-12, 0.0025908951935224283, -5.2680667678034904e-11, -8.276865484096752e-9, -2.8416191391755232e-8, -0.29069917832857706, 0.19401105159153623, -7.015405309900023e-8, -9.070565986554675e-9, 5.433092293033014e-9, -2.413523340850244e-11, -3.9896981741553635e-8]"
0,5.302295906662955,9.764691823842369e-9,"[0.24976232311207064, 0.16642160711595422, -0.15520945064126918, -3.632546987726809e-11, 1.9908977867295797e-12, -6.440802765451507e-12, -1.938836064966919e-11, 2.407341031873161e-12, 3.2678066848045544e-11, 0.0543253844191542, 0.05554855956113106, 0.8202197909227391, -0.027847571314770676, 8.973778228162895e-12, -8.473563998380327e-12, 1.0816196510115492e-13, -1.4048530486120341e-12, -1.0810362137379626e-11, 6.672258857569439e-13, -0.25771675091253887, 0.2577167509388696, 1.880181880649687e-13, -5.384777106968406e-13, 0.27096849843433535]"
0,5.3038505456356075,9.756605944395393e-9,"[0.008611832320745149, -0.07599887972337885, -0.1830228016107273, -0.031787285738290094, -0.04420754260241013, 0.09250821915793532, 0.2558725363256947, 0.10939249082992683, 0.3331087134681747, -0.07903525662300834, 0.10752010178230682, -0.16580333164110134, -0.01039652072950117, -0.5046930182622673, 0.3383502342579734, 0.05176180532159803, -0.1908332683150739, -0.04441949212459655, 0.2662393652765498, 0.34204754170915586, 0.05729035942013637, 0.056463080657735185, -0.23153292083034138, 0.23896019331002394]"
0,5.304633043020634,9.736111750042109e-9,"[0.017528349225120973, 0.05519672236732135, -0.11751525382280244, 0.0036930427430772947, 0.08635072881472619, -0.08144588148553239, -0.39599574385971303, 0.5036398341277494, -0.06642529997271493, -0.03768147097464597, 0.13548370724148517, 0.3911837311956179, -0.08020657259161168, 0.05436644366081417, -0.268440233393624, -0.10322361573300456, -0.0835325389886853, 0.2932454568487275, -0.35106240782422793, 0.03479193214437545, 0.1655439323014012, 0.059514702619941594, 0.07022529572624628, 0.18880125528994135]"
0,5.308730318063606,9.766318179637043e-9,"[0.05529794834848126, -0.29820050242763063, 0.20189509474868408, -0.008151933410788318, -0.2618966202742037, -0.017603539926948457, -0.18405275787617212, 0.12206032400846631, -0.06702925727416206, -0.03962878512121036, -0.03916497864659887, 0.5350500897848067, 0.050197501759509336, -0.13265090607981417, -0.07827070246243434, -0.126781571724634, -0.09564095367524225, 0.06077928486774362, 0.11283655127499942, -0.21692991958081295, 0.4037332116272352, -0.03523542263737765, -0.051205806250037234, 0.4169278171866143]"
0,5.3097243129375205,9.968373299821108e-9,"[0.08305810187320066, 0.04699220712935861, 0.5012103133964487, -0.290105451379172, 0.047923617930325096, 0.10979783775842211, -0.08210815852016508, -0.021487255019932275, 0.04649577750462165, 0.045783423987931914, -0.1773891623695537, -0.019804903269586494, 0.25991927599630715, 0.14206179795797763, -0.572184416874896, 0.27533087739614404, -0.21440577068082178, -0.16662528166382384, 0.13582509955170874, 0.00554080124606351, -0.03718002694298207, -0.09176232085147856, -0.03226919628659366, -0.06203768983814101]"
0,5.310782079743194,9.99090889549374e-9,"[0.020073896364694928, 0.2628661469664303, 0.4640824469263188, -0.045171407257053806, -0.12912954963379156, 0.17235642061174367, -0.03005298537478376, -0.09513052086565035, 0.13500121899048, -0.16107176369690607, 0.02758024389325908, 0.011229639238106427, -0.18521277492536178, 0.03853413993734861, -0.5718893682517401, 0.07179640122703132, 0.17091430975674693, 0.0009577524136504245, 0.35957304968254333, 0.0441589789430437, 0.2635670864646741, 0.09714930147832618, -0.0653444858218741, 0.007957913943411155]"
0,5.31841445393975,9.767182361868955e-9,"[0.12319367601100158, 0.26301282568643963, 0.5020517173814294, 0.0802949331391069, -0.2115329294236204, -0.12506072714011787, -0.12854495950378753, 0.026926895583840184, 0.16012031635637305, -0.007796196260524067, 0.06617772567298959, -0.0015670161223607585, -0.04529316516543025, 0.1534473565680965, -0.5662722534254104, -0.12103690270679951, -0.05838256135981154, -0.10980693462843098, 0.3633184183047886, -0.05904995694460406, -0.12337946752015941, -0.0478668279866199, -0.11404070423710837, -0.08392777254945584]"
0,5.31957648197754,9.692372991429376e-9,"[0.165372420162428, -0.25385733695719853, 0.36054134099512974, -3.900368025980831e-9, -0.09643892500016041, -3.511128350450885e-8, -5.923917831230145e-8, -0.06235057658565549, -1.626950080672938e-10, 0.022840287699611564, 0.32092039831016894, -0.09527942661109187, 0.192580201945554, -0.26435377019624245, 0.4921250896306, -0.16018490044015776, 0.16018484740171746, 0.3007226638993229, 0.30072269477305114, -0.17121292544244282, 0.17121300332215042, 5.2499668839316074e-8, 0.11166461562803605, 4.880733763437189e-8]"
0,5.3219335417202815,9.953733895673618e-9,"[0.0007236319482275674, -0.008797974738223862, -0.28469994305843893, 0.05400290371450807, -0.014495019338469962, -0.04859644690007733, 0.013704930544928676, 0.14424675698242667, 0.4728727908411277, 0.40863599298471287, -0.003294884779234356, -0.1701597516176403, -0.3273268525549884, 0.008950935774477484, 0.44103300394563627, 0.03885840750195024, 0.0388584123538978, -0.07598293684577392, -0.07598293905184342, 0.11525562549747084, 0.11525562596022196, -0.030894693675150582, 0.3470708939983485, -0.09245274504269721]"
0,5.327320856573124,9.99739780095256e-9,"[0.05232373321656699, 0.07586794138034955, 0.5064971220451872, 0.3989643128947692, 1.7611031526557663e-7, -0.17374839347593346, -1.02053919771786e-7, -7.835004155594646e-8, -1.3926883285874106e-6, 0.029492573054683977, -0.14112164324608184, -0.023016484711822778, 0.10826365395154074, 0.08781816947680393, -0.603297474043271, 0.2101836593684823, -0.21018334538621417, 0.16188109601079076, -0.16188109027025532, -0.007548346370887785, -0.007548116809129493, 1.1720328552410208e-7, 1.222999640105377e-7, -0.0033170054279878488]"
0,5.331121049557339,9.729516181732254e-9,"[0.05456433699072418, 0.03472831475537671, 0.2634849330424506, 0.23803767445345864, -0.13046608846328656, -0.08263969027453713, -0.055092374126390904, -0.009419946219984359, 0.5576433022239191, 0.04893105220502386, -0.1506018481749743, 0.16334471644770787, 0.2605345424691978, 0.19254184117750056, -0.4236097250576353, -0.2509074015151336, 0.21444619767439999, -0.10971754325432052, 0.15764126993900357, -0.029461605403820722, 0.0037837159034358817, -0.18451877175307857, 0.03078873044399176, 0.11802312170274834]"
0,5.341538451816835,9.754943275816594e-9,"[0.22316418221748222, 0.3177940134288498, -0.5225542326804339, 0.010705747980334634, -0.08537344517974996, 0.03679213310930968, -0.015633342179410526, 0.009506224608413789, -0.06599888712135552, -0.010411774219716566, 0.026381302469813607, 0.03725529282237518, 0.08915840265296404, 0.09989884088644549, 0.6150664118379128, 0.08691783524618095, -0.01841937228166122, -0.3833215473644599, -0.006118962857833481, 0.04316347188383632, -0.03138993238396172, 0.005543319524232419, 0.06976532346579559, -0.040657888237055684]"
0,5.341710715043276,9.766247916676137e-9,"[0.07756979485571926, -0.3049666508332037, 0.41355670914958415, -0.04837803253113938, -0.14556102968457085, -0.01829836957016228, -0.007470957476647189, 0.06981505044153585, 0.16108017088190257, -0.026364593375687306, 0.28532520470475664, 0.06053998248832547, -0.13359578268432573, 0.07449877097187828, -0.5135008900350342, -0.07578859776282373, 0.03068253897242576, -0.4910690943952303, -0.12102065455394397, -0.16546621995789285, 0.10191272661690443, -0.009354036348313038, -0.026135051977625348, 0.03662440304012006]"
0,5.342256455395148,9.768647037514316e-9,"[0.0033247365906448364, 0.3345689159682257, 0.47933533826881913, -0.021222052462583945, -4.030086900867218e-8, 0.17086365762528555, 8.46725499736641e-9, -7.890306855950114e-8, 2.527048758875378e-7, -0.019977589188843604, 0.2594949472940717, -0.04004401337422982, 0.04800502546310248, 0.0913853643751899, -0.4751006247357884, -0.1627351574699018, 0.16273514038817327, 0.18196966806214804, -0.18196967180136064, 0.11556786712904182, 0.11556788468221574, -6.69200185230042e-9, 9.72863174166663e-9, 0.4207440820527888]"
0,5.342602627563272,9.980338191134241e-9,"[0.2155247118388329, 0.3272966002898891, 0.3534139406322817, -0.04932485682617275, -0.0871049026014756, 0.08235842962474421, 0.1487633903299561, -0.007981213009905657, -0.48587868815008495, 0.02575229715594758, 0.03118782326989609, 0.1455129516422381, -0.0391809241162628, 0.05081167047277611, -0.501756805344755, -0.005476396316080746, 0.06274524977965135, 0.3407021262409723, -0.03534921606604757, -0.15052049174706272, 0.08222889574862882, -0.0035198508966816956, -0.013459245478564752, 0.12983220816624014]"
0,5.345247670820152,9.732707037204956e-9,"[0.022051360315998976, 0.16181239457511626, 0.35042552337162297, 0.043374149171457516, -8.527155578622908e-9, 0.25175715147284683, 1.8619405873541465e-8, -6.374241000123764e-7, -2.3164750418451425e-7, -0.2796332475326988, -0.11311071181256613, 0.13004021139623784, 0.3211969395468949, -0.09447661863266926, 0.06418853492010126, -0.10528699996926132, 0.10528682572932742, -0.29823422421134227, 0.2982354071749091, -0.27384390860518437, -0.2738442785339713, 4.201179607377356e-7, 5.215517179443519e-7, -0.4594745790904092]"
0,5.348172966443619,9.755284642161783e-9,"[0.02832445107825774, -0.30737372589365863, -0.2317541380377463, 0.11789406994382795, -0.21857651972687475, 0.04987405533928099, -0.06412028928944695, 0.2022137239374066, -0.5208485379274306, -0.020718231630282552, 0.1735118479208241, -0.15883131470391149, 0.10767996255577565, 0.025625038010940075, 0.4494063086999036, -0.02163287484255599, -0.017252171349700404, -0.06318020670074764, -0.42797891412898514, 0.02301855630537917, -0.07550647588120074, -0.04595303589115279, 0.04359366480010474, 0.04914152078614967]"
0,5.350586847815103,9.764742587800314e-9,"[0.008368626618921633, -0.09127314608464217, -0.10552752901280289, 3.6215093926307274e-9, 4.856272898992642e-8, -3.2415905738548705e-9, -0.1897389022387814, 9.60078155316113e-8, -0.4402466108448311, -0.03194975372210659, -0.10253467712733436, -0.2619518877818215, 0.00032585895660916774, -0.5356874224237403, 0.4440441796826764, -0.19967788487256494, -0.19967787857564845, 0.056481589868187965, -0.05648158896165179, 0.20658081135458062, -0.20658080838673865, 0.12199091279489777, -4.525952165875538e-8, -2.2696077222774253e-7]"
0,5.353445525249637,9.766468920325153e-9,"[0.16070593390416987, 0.08426204194484985, 0.42511621256647897, -8.064735218902612e-8, -0.009731346496508798, -8.66953903880631e-8, -2.643702628090708e-7, -0.13274847172084542, -2.697263899350245e-8, -0.2963379724685016, -0.04543729925438095, 0.01812377006381439, -0.3770478905985793, 0.006860136538160203, 0.5149807199709342, 0.10285644500055305, -0.1028565926882618, 0.029332885021901026, 0.029332728505459656, 0.1852470617198475, -0.18524642730488208, -2.200671499942612e-7, 0.4236671641276034, 1.1614530239447884e-7]"
0,5.353968273125104,9.957992042318295e-9,"[0.08121641065200881, 0.049989660110851236, 0.23801927465497735, -0.028000998839738743, 0.030498652636051476, -0.0005461036616795653, 0.3562912238327647, 0.21010806594987652, 0.27258648671290997, -0.07182393747585986, 0.3070202533022911, -0.28793782600897255, 0.06290999918846125, -0.24820239324788454, 0.3277661568717019, -0.031158113211469975, 0.00908658188844942, -0.1200746522834524, 0.1263348821381684, 0.14062738963482296, -0.2826862801452243, 0.05477703106117462, -9.700081538089732e-5, -0.4446391808717044]"
0,5.355847865190217,9.57524146370405e-9,"[0.17465727125287236, -0.21318453344024987, 0.34732735276115895, -0.35869172623970724, -0.030934614695567953, -0.18753203788620423, -0.19220460491512248, -0.1770664874017409, -0.10935111663501845, 0.02062277598208928, -0.19290931527650454, 0.17899947607299335, -0.0170342505342388, -0.21861677489068163, -0.43439208371456517, -0.09204056198111471, 0.21105706476237623, 0.2890954618179568, 0.018729922367036078, -0.2161256438046103, 0.1895274672723058, 0.1327429959628782, 0.12077131420138193, -0.01149535012867571]"
0,5.356885183569756,9.953597199758956e-9,"[0.15088953077379508, 0.22873042599779092, -0.5143910378088545, -0.05338039970718498, 0.17269127583137112, -0.017880412195718592, -0.04773203661421188, -0.0035307790535717724, -0.09585260729428205, 0.16254942980004622, 0.03214992023903478, 0.056476486785871666, 0.2199368963648045, 0.1455352726924274, 0.5834322456233793, 0.018162162792337504, 0.06668583017939203, -0.04766975621541797, 0.3732029328158632, 0.019319547786192624, -0.05448484144670643, 0.042517080766514004, -0.1450645677296754, 0.05227019229570232]"
0,5.360635300612855,9.971315578604474e-9,"[0.002489105127821289, -0.16361705634043067, -0.13506488186053986, -0.0013245893511624738, 0.035614522332722956, 0.11975639183386998, -0.13743553258192553, 0.19293476457166295, 0.5602152962320672, 0.0007562555102985499, 0.1427678603763775, -0.33101020990149516, -0.06422273276012934, -0.17309848991867144, 0.20741648127088727, -0.1104806862087222, 0.08343787196243845, 0.0093630186491746, 0.2582406698734169, 0.014222256736568994, -0.20108554343238771, -0.17485377255185203, -0.018573343428276632, 0.452609087388691]"
0,5.363915932816369,9.756155873669979e-9,"[0.0007300422503378256, 0.05683617265750506, -0.38195571902216097, -0.2558329933904526, 0.2559970739713132, -0.1906606608774206, 0.015117453559141276, -0.1032239208959934, -0.08156556615745282, 0.021108676794791927, -0.000912782416830053, 0.2006316483440628, 0.2092503137541446, 0.17102771307894618, 0.10456055281692275, -0.2505624679660118, 0.08937745578899257, 0.41996257738838705, 0.17355588884360068, 0.2412475480880823, -0.25908872961486623, 0.08863852523804584, -0.2771739468004597, 0.23252441138674046]"
0,5.364740996180625,9.764816581906512e-9,"[0.18338736831190663, 0.07563780498046135, 0.2403937355015433, -2.629709031450493e-7, -2.4796899601453093e-7, -2.3343416093853824e-8, -0.05036101665229371, 4.0967098604998624e-7, 0.38908736020940615, 0.34026186527502567, 0.2969210841675418, -0.19745252492170123, -0.3605281288450397, -0.2821140730284701, -0.31833322207409853, -0.04117716965053948, -0.04117763897222604, -0.19056925208046743, 0.1905691666981944, 0.23810750699079974, -0.23810847538731167, -0.07540369612845108, 3.616502045361978e-8, 6.15192625672239e-8]"
0,5.368352091364835,9.750078573751915e-9,"[0.020715847737648507, -0.3378657930625853, 0.38228633669322165, 0.029628784975813723, -0.1361424634771094, -0.16011093291309905, 0.14569523293116826, -0.23547983994854882, -0.22588175682426395, 0.033772974202924584, -0.07470849384101565, -0.2807855745327554, -0.0077249712780002745, 0.08805132828314019, 0.2749926804852505, 0.12613458895217183, -0.08004686102325412, -0.18500719873634303, 0.0788253867646346, -0.043890177093058924, -0.2527333724094226, 0.14219258849835997, 0.10819860326342695, -0.48687291338142413]"
0,5.368991450596619,9.756140210957905e-9,"[0.006782526531141111, 0.003860734836209043, 0.2445717547531232, -0.014541018309579398, -0.03800283081544917, -0.09688853099623526, 0.3357364327515736, 0.21884875650677954, 0.4560681856125802, -0.010087841678763842, -0.18708513616891714, -0.36258123361948535, 0.033080890080736024, 0.334000593419442, 0.36057040438801385, 0.07295716803275362, 0.017656291867359467, 0.00817014687032642, -0.25036118839435517, -0.06467285384302757, -0.20056086920489186, 0.0191614177034651, 0.08814125658267835, -0.1741091967976271]"
0,5.370451845630519,9.974474537478205e-9,"[0.18205241911037578, -0.3020826193444293, -0.5170470112980786, -0.09230884229069578, -0.10658077188683998, -0.057453854099944274, -0.1872564990411599, -0.025513869747202562, 0.06694937366252941, -0.00013018588952501327, 0.029573786535189255, -0.004691958459115676, 0.07814097199567453, -0.04489161671839474, 0.6079833754534544, -0.02539033369045518, 0.04366142925383287, 0.013571855261092211, -0.3852031467944913, -0.019390141708169512, -0.1038471951817074, 0.026084717175808902, 0.024033120337161522, -0.051858758933720994]"
0,5.374056163575457,9.76306663353931e-9,"[0.02400294624839482, -0.338165285197166, 0.38104161176812223, 0.01063882601533202, 0.0803540541308298, -0.10770375053946535, -0.19080385082751017, 0.16266263253802013, 0.16675859247335206, 0.04868949559414233, -0.03220879985794199, -0.3972423346495449, 0.061580257270847566, 0.06404389886106181, 0.21848073790699898, -0.12003635859308884, 0.03353575876360372, 0.2503939728209141, -0.0504119729357729, -0.09832110672831351, -0.23852766236889694, -0.18991306380602066, -0.1436392671396531, -0.45843315161969184]"
0,5.378203141972192,9.763931044197984e-9,"[0.02922231908615443, 0.1738236340176355, -0.004504778668218054, -0.007506425708224112, -0.1687966108893833, -0.24241521097008562, 0.19936110477459906, 0.0003737384196874085, 0.0945103774308219, 0.018527148581402163, -0.0037967227487449243, -0.31041014207766054, 0.15337165633403432, -0.4233982324582978, 0.053449453338395764, -0.12896301649969671, 0.23766200710908417, -0.1611637961188675, -0.24764556173751964, 0.1826629001107376, -0.49828925939150737, 0.0316162197031853, 0.21099234852911694, -0.2072924747922193]"
0,5.379055336926432,9.999155635411788e-9,"[0.04986545877089608, -0.021228222598619517, 0.3170385367114734, -0.0449442240603839, -0.04722291257965717, 0.03376598057431987, 0.3765468906984123, -0.09546841267312678, 0.193483871749953, -0.06925778659349174, 0.23479464077620463, -0.1831495134732622, 0.07525398703100064, -0.05151779084945042, 0.09808687879415529, 0.05365161044966643, 0.02561621344361227, -0.025943721049269, 0.06120327983911527, 0.11992119095959916, -0.345430386358189, 0.014302280490399655, -0.044679458133481884, 0.6689967134822983]"
0,5.379324179832706,9.762654528618127e-9,"[0.14485694924407974, -0.31319918588200724, -0.09426119665566488, 0.1283832541092435, -0.19046935126815556, 0.06087769530114481, 0.1619863215797761, 0.08620937561256793, -0.5853158252762676, -0.04389512600442412, 0.057866104104233984, -0.37137949067379594, 0.03160386759194207, 0.006202804237750178, 0.331478335781734, 0.021598607948869693, 0.00749922884188468, -0.016592344146493555, -0.31590410291741655, 0.09317964376809987, -0.19562323470070198, -0.024857589062127886, -0.04487080026624523, 0.1871245629091114]"
0,5.382173979623594,9.75495332638423e-9,"[0.007097100495192596, -0.22877460937493435, -0.16441284054703942, -0.023062504654002502, 0.11526051636136087, 0.24403955964641605, -0.3604411669059209, -0.24452922138187524, 0.4363422044910974, -0.0445585279740571, 0.16532055669030987, -0.3562779051256917, -0.004832532309351249, 0.1740408868077421, 0.3109221181381633, -0.002714139082476908, 0.06298823471015123, -0.07110109653281184, 0.11788504001398412, 0.13656291777536061, -0.180011247863751, 0.07220769480508143, -0.051962495692316306, 0.3193275023449822]"
0,5.383336144474854,9.761060549975275e-9,"[0.011700373156671825, 0.24908612654016007, 0.44505626676822096, -0.03629332706446814, 0.06781413216687227, -0.07120812431810529, 0.44805969585747135, 0.15270322971578365, 0.17437228002877764, 0.03564952048530831, -0.19382855639907898, -0.005283735334877257, 0.010985131034503725, -0.2624048575749607, -0.40289161994937417, -0.042776629913277686, 0.13972377887059612, -0.21913333510325328, 0.06990222819536264, 0.17225671793084912, 0.14966126655788925, 0.027680352625973553, -0.11050974937347005, -0.25456110412429]"
0,5.3849933600544455,9.741544980844832e-9,"[0.057770739755726996, -0.07984587397253785, 0.46019899465874536, -1.0294428126902533e-8, 0.0678135538548737, 2.3805413163521798e-8, 1.6177819119918788e-8, 0.06955899287488743, -1.3829038301216321e-8, -0.06822404643699859, -0.14132916872399737, -0.0010826571102691641, -0.14931158957050084, -0.12068245816956624, 0.2086577029525274, 0.23908067240363362, -0.23908070116171526, -0.2168821504582007, -0.21688216293509968, 0.03524554316129592, -0.03524558194313249, -7.71257432330105e-9, -0.6731728403339867, -3.6272189149132003e-9]"
0,5.386694786878062,9.755797211982182e-9,"[0.21001030957169267, -0.05622825672388038, 0.3493359523524088, 0.22327116459710733, -0.1300857536986893, -0.09063400539477473, -0.32798439239611005, -0.33739277215828706, 0.2085571457420478, 0.06722140160339865, -0.11978591909584213, 0.3528149767720795, 0.06046412167958627, -0.2400496815089595, -0.06129344252504985, -0.1518652341104033, -0.002191101502430649, 0.2850811397795916, -0.2579301345768351, -0.017922649729190998, -0.07434382935506094, 0.10008700201721248, -0.09339692294075005, 0.2949063608670802]"
0,5.390651577726151,9.75357476283539e-9,"[0.11014826099053496, -0.3082234620421637, 0.4722387368533843, 0.13152398315328817, -0.15224685290493958, -0.13629103798599002, 0.012558561316037897, 0.09725587644513356, -0.06277878451686733, 0.004915259955919323, 0.17704419566418883, 0.025250717347375, -0.08870187025916898, 0.006244979788057667, -0.5669869492220103, -0.02265904036250652, -0.048767199423743475, 0.42393160590318846, 0.0618867692220066, 0.1477468335482775, 0.027221874723769336, -0.08178199745908984, -0.019086927028129294, 0.14069713473291076]"
0,5.3936562279939695,9.957275685386891e-9,"[0.16387369427602524, -0.3588085904001777, -0.4891715140714745, 0.08621101470764492, 0.14315343271114672, 0.06046049484687835, -0.00879200725710555, 0.06225990337825872, 0.017861158929901363, 0.04783464930503212, 0.01067291108908119, -0.01611347697652576, 0.07378414726033362, -0.02640713094817941, 0.6159090344605577, 0.04534160709533624, 0.08734281293849094, -0.028809700281757646, -0.35936047417572936, 0.0034770876351711386, 0.19835332666632544, 0.04309937681424219, -0.014171837653212777, -0.006596528242381118]"
0,5.394843056845113,9.732915022965511e-9,"[0.018425197301432973, -0.005127204596948335, 0.46596010901798574, -0.0475511286835328, -0.013917729515049826, 0.08246789939712797, -0.5068073862469639, -0.01757773598476901, -0.12210843286846537, 0.0070863572512325276, 0.19405888911865155, -0.23096029743891644, 0.0005320709045326386, -0.11201135400694104, 0.2434729329789036, 0.1246009939001426, 0.021392539128101042, 0.20885726368278365, -0.1710699316092517, 0.0590927449043959, -0.12422458044404223, -0.16218469920948836, 0.1157963459258129, 0.4368101887379283]"
0,5.397163207846893,9.762504070869554e-9,"[0.13979976370075933, -0.32474916333968495, 0.4757699954785108, -0.05112244857112749, 0.17164455880744717, 0.0652978283966581, -0.076348203276452, -0.12347661523400241, -0.13491631563969658, -0.005057098848286786, 0.14998769190019273, 0.06609041794519728, -0.055347382087893277, 0.014809677356887398, -0.5894544260155238, -0.004785667813926422, -0.03896690209597256, 0.3900159570377868, 0.050218245266508074, -0.004437192811814374, -0.12726768324296148, 0.010990269650712824, 0.019322886072276467, -0.15001419957397144]"
0,5.397438052525642,9.748946443403116e-9,"[0.007011665152173124, 0.17071818179468812, -0.11187010216106061, 1.1941829636757454e-9, 3.7457002219506997e-8, 1.0507475985822773e-8, 0.20455689691442852, -7.97749221963914e-9, 0.49913485773458954, 0.04995402159745765, 0.06100318529595838, 0.31584377118147355, -0.010849791377560935, 0.5588508680175497, -0.414901548168749, 0.10785002917687764, 0.10785008177096614, 0.046874675966452645, -0.04687462524083871, -0.15456447939687062, 0.1545644674300617, -0.036395265503324836, -7.840770272172658e-9, -7.854446428166716e-8]"
0,5.398551970550577,9.759971501425123e-9,"[0.05436602191482365, -0.27917166655217596, 0.1901034891861869, -2.537166910314406e-9, 0.03223967463406119, -2.5131903941700514e-8, 2.0306789480653816e-8, -0.023728649515954138, -3.837025920710791e-9, 0.051927272930450824, 0.28077773739329415, 0.7176454382395362, 0.02118090602336402, 0.24879356349095183, 0.003533176662710907, -0.0694901124170528, 0.06949007431679408, 0.027912881021177224, 0.027912869858143292, 0.25267543678071647, -0.25267544881911197, -1.1706613880517201e-8, -0.28905547250969965, -5.199786992814884e-9]"
0,5.401424382025022,9.74872913581237e-9,"[0.04167919543307092, -0.08710832862600063, -0.4579818166479043, 6.387412241541728e-8, 0.1487763927659858, -9.579392267940142e-8, -1.864908035328396e-7, -0.03378247119782381, -1.1422608800855888e-7, -0.011243310474049775, -0.13349846974889001, 0.039183190668158306, -0.1402825782279015, -0.12791551517186883, 0.14650011297282173, -0.2602330928305213, 0.26023340575451626, -0.22866675318024535, -0.22866687222512244, -0.0513764469076621, 0.051376555508043514, 9.74477163167216e-8, -0.6598224980347631, -1.736839563482107e-8]"
0,5.402698020885827,9.766293273378256e-9,"[0.025930872711489927, 0.397837916966924, 0.05773072817904106, 0.0029456363364901922, 0.16400054593434416, 0.1283980883962794, 0.18214682526319542, -0.214574783963475, -0.5508483647843095, 0.02758640148178844, -0.14195436567916728, 0.26353251278282497, -0.024133020438163746, -0.17854171623270781, -0.2991061356088983, 0.10150879490705189, 0.038994093918579914, -0.10793796977046272, 0.08263308926806892, 0.09666137562292898, -0.23293502255427512, 0.04015592173776132, -0.06883237305453715, 0.3148550193050731]"
0,5.41358379703935,9.766689049033651e-9,"[0.09394693034049735, 0.06519370429013596, 0.1724639639111708, -0.24249263508239435, -0.046204174047824384, 0.1097242191384905, 0.07346067242949034, 0.08181377922926222, -0.2542306516753484, -0.29334876446344615, -0.07523141933083521, 0.09247643815119042, -0.27390370167476474, -0.3087248380783587, -0.30084627761001514, -0.07919228473493778, -0.07234323890585265, 0.27753798444584277, 0.16815449197869653, -0.55074057298292, 0.11509757831321507, 0.004334460191016366, 0.07780055940372967, 0.08324279740967871]"
0,5.415010157627249,9.53425281088704e-9,"[0.02036701196474124, 0.22995046154367624, 0.4558475912311275, 0.0072314078697474325, -0.09458128502421222, -0.0013238204327996456, 0.016834006320454863, 0.0075718507754668285, 0.008876461557671524, -0.03668287979845407, 0.19024709713915106, 0.04636687942148772, -0.01941713613665652, 0.3392884309073305, -0.5168432259604083, 0.12013214318850245, 0.11202876215619406, -0.22711361765398524, 0.3280182789068077, -0.08415075545750848, 0.28013037766612925, 0.07536677855306276, 0.014004619785594448, 0.17202408383131887]"
0,5.415160251937102,9.76276082671954e-9,"[0.1356141480206656, -0.3095675846545417, 0.5107156342684404, 1.255418238322112e-8, 0.18284868765160717, 1.2463724021476757e-8, 3.0021578580662734e-7, -0.06811955106761024, -4.538156503380324e-9, -0.01418057413710047, 0.15007736472062316, 0.034086821686526374, 0.09860842292543952, 0.016011254929404882, 0.6053792641177502, -2.3432893503195207e-9, 7.054575322473747e-8, 0.4231774471563253, 0.08186505406154047, 2.2869268934902654e-8, -7.109321149223312e-8, -5.35276600345659e-8, -0.027222221668847323, -1.55669713383452e-7]"
0,5.417479015935315,9.762554086786774e-9,"[0.020985218030568895, 0.1300918913497366, 0.4424212971657104, 0.10617225314331946, -0.11694140092699598, -0.2646087284314548, 0.21493990784368278, -0.06774551051905886, 0.19880994869433627, 0.0767091695118695, 0.1000729084132964, -0.10555852160724835, -0.12925628896740968, 0.14558435644359122, -0.3781374584064666, -0.15963691811585873, -0.15695668942345348, 0.21967801608366927, -0.2627648804680179, -0.08771670293898577, -0.021113464239606517, -0.2848216301020884, -0.3458618266869329, 0.13183757164634236]"
0,5.420726013984557,9.765553936017009e-9,"[0.08714035021419089, 0.011150629698864765, 0.2882942911218804, -0.0033345672406854742, -0.005858208504592037, -0.02869919312934849, 0.05645780222488722, -0.18111665386920017, 0.267246511799176, -0.04639339871551387, 0.34012344692060825, -0.30191312409535104, 0.043669138198107776, -0.05500655941139108, 0.09865535059443814, 0.006346640921548552, 0.09023676976689345, -0.17448091635809132, 0.3107929272079879, 0.09129481657462529, 0.016409504677784747, 0.15739097288567389, -0.056717240888353906, 0.6367284485591309]"
0,5.427410512951599,9.758267097509435e-9,"[0.04366342348445857, -0.24062788782942446, -0.4176355484794117, 0.0436212486469336, -0.11024658626549055, 0.1761456445574392, 0.09444550305387364, -0.042214167040390105, 0.28855432865341346, 0.04451542972701212, -0.2079827382148248, 0.04359170968017548, 0.1144375090809815, -0.21744241360492422, 0.4654608854093546, -0.2589075099583208, -0.058886514751301064, 0.35113962209201866, -0.16409482414213591, 0.1582337527261486, 0.017466476656709848, -0.14029752451779293, -0.16576434657682626, -0.09654808241364478]"
0,5.428286707725552,9.96294994435435e-9,"[0.14001686575731367, -0.36788499167501026, -0.466574965177802, 0.05906172689740652, 0.16663570085798046, 0.19629077954050717, -0.107742218941029, -0.03850983708812472, 0.23062294024724228, -0.04951874236366553, 0.12090973534490458, -0.03588750218638343, 0.013663702031954494, 0.05886758709565975, 0.5847323570158391, -0.009403156273293653, 0.06685999384870533, -0.13844648687848024, 0.17355411366727977, 0.039612920535746145, -0.14785604259071355, 0.034098045054104506, -0.1376466993783418, 0.17317430661841304]"
0,5.429752581935693,9.758091623263541e-9,"[0.009296431227661033, 0.19794949380394547, 0.10827687267082782, -0.20117892334560422, -0.08168067207866747, -0.22324688340964266, 0.11395115661374342, 0.048804489588963426, 0.2774057173973704, 0.0531791792155631, -0.30323273005644524, -0.13089777046093537, 0.0189438425300492, -0.07344390460903624, -0.3358705109366508, -0.0206027882639455, 0.02457894927457619, 0.27159447279651605, -0.3040825469761788, -0.12131139964864038, 0.3233036712442433, -0.39369096340743837, -0.018591253054899802, -0.29561572435031724]"
0,5.4337189001951876,9.751522175132675e-9,"[0.004857284647396911, 0.34522208140462984, -0.3383991014878292, 0.01973984700928319, 0.1637010970979796, 0.03368243511262273, -0.0632742641090252, -0.030693594144584675, -0.0694999864701799, -0.011046335252173824, -0.02543366886372364, 0.5130760767710598, -0.0407345936813983, -0.13004538690210254, -0.15130285157654935, -0.022667048904640472, 0.07611271012047188, 0.14934244125236423, -0.07087838399717501, -0.02525950101980117, 0.36635622132904844, -0.02127443874156957, 0.06816516343657847, 0.49911771582299114]"
0,5.435535822306087,9.99541114356738e-9,"[0.13356970295902415, 0.08451010874790077, -0.4951910827826964, -0.1599908259081479, 2.8967937411568893e-8, 0.11545737059819185, 3.933635465374984e-8, 2.1110023518773961e-10, -1.2886426753795885e-8, -0.21930706259251015, 0.02925727103908909, -0.000517345171074729, 0.2948191950889384, 0.024932705316052475, 0.6065556612272944, 0.06905559804871726, -0.06905563804413217, 0.27002216568478987, -0.2700222374604905, 0.11751014817969085, 0.11751013294851406, -2.9080528176870964e-8, -1.9611366337542603e-8, 0.05912094357111269]"
0,5.435777149604188,9.762908042042257e-9,"[0.0008685419948265699, -0.32584148085194675, 0.2622918583268455, -0.058234854416240336, 0.09847147598342305, 0.20285235021383577, 0.13274881514787723, 0.48690197639898036, -0.15924224036992124, 0.005532113737782056, -0.19394107233197605, 0.07567313952257286, -0.03133603357336401, -0.004716582375228179, 0.4821399474808462, -0.15611292246652858, 0.14992013257324055, -0.08733119772717243, 0.20105368235736606, -0.014854469597677729, -0.04018321833613256, 0.04871299636601167, -0.007303869498108711, 0.33874345122699157]"
0,5.436660129049602,9.713806318967643e-9,"[0.1877866638013318, 0.30196293334413465, -0.23443219416542269, 1.6938903562758746e-6, -0.18810630230225897, -1.988493880338817e-6, 3.9764097581859593e-7, -0.2093327745128841, -3.5932965126222084e-7, -0.33757120101393034, -0.24261105714627146, 0.28177807191764936, -0.14908690205248992, 0.3676803269552222, 0.2870275153889889, 0.06529702026797007, -0.06529810023904059, 0.05056299140929741, 0.0505631542958565, -0.3193477725552316, 0.3193463224642623, -3.8038663201844276e-7, 0.17254622955342475, 1.841912342706357e-7]"
0,5.438630548910797,9.741799231579336e-9,"[0.09577648972959861, 0.02731146114266941, -0.4886334761395674, -0.1301109140723232, -0.01867215472863293, 0.24718845577870074, 0.0345603519219843, -0.04357236869089578, 0.09304108202347197, 0.0537187191189899, -0.13547513070638442, -0.01798701361878848, 0.2312560264519323, 0.03384194974212265, 0.5441361257713109, -0.08857137420858303, -0.32206364512135327, -0.050503276222445805, 0.35846518057695825, -0.018297984951261576, 0.08848029205594221, -0.15581458568490286, -0.11364082879301965, -0.03072111474116203]"
0,5.443219191537725,9.97138202631426e-9,"[0.11101908476141606, 0.11356461954834722, -0.17551339923052198, 3.131096861274745e-12, 4.80220002854531e-12, -1.4686005329618546e-12, -0.1630992137373633, -4.2837776337499626e-12, 0.22825145804915942, 0.2415379062638477, 0.4044731276507478, 0.18903380422034122, -0.04387176507305939, 0.22059943524188513, -0.42780355917831236, -0.04702883641668054, -0.04702883641692414, -0.23699603419575216, 0.23699603418936804, 0.1718451377930534, -0.1718451377964254, 0.44516969889332586, -1.3963334093213395e-12, -4.4879104182442045e-12]"
0,5.4454599306945894,9.76162441622268e-9,"[0.0031883985802988856, -0.06903998426843784, 0.5071853061393045, 5.867550407280929e-8, 0.070582613412634, -1.1930490665563836e-7, 9.079051447465441e-9, 0.026181777103464608, -2.893975428115438e-9, 0.14554196492990046, -0.0740117903980237, 0.04681289897164649, 0.4441656959125163, -0.03364705066314864, 0.6359337492713957, -0.12568152364418034, 0.12568142866077392, -0.18180388116941426, -0.18180379855143441, -0.02885557544532186, 0.028855585011447762, -3.6371806249538845e-8, 0.03575026954292369, 4.080286826866733e-8]"
0,5.457252332077001,9.764487323766744e-9,"[0.010493022229531048, 0.31884675699967835, 0.2879660881419733, -0.014234645714630748, -0.10723140803978583, -0.14391678932974486, 0.025534385140088867, -0.3853551181062854, -0.013855811022596825, -0.1340893605206443, -0.0793276917982774, -0.21021399548036665, -0.004570043160046865, -0.2684059642625069, -0.013696466182050721, -0.18700545871354957, 0.18555529053367115, 0.3311245067777048, -0.263118477452428, -0.2588458277857555, -0.05838245934182204, 0.15325038182231704, -0.033902723467745026, 0.3866678746097082]"
0,5.457933912196288,9.767793433685685e-9,"[0.10441208723980644, 0.11973733872162562, 0.4758367330097706, -0.05957758205435228, 0.0005563384481153073, -0.06983577007260172, -0.42706589529932126, 0.0013654584987285352, 0.13923855029835225, 0.20533482587592272, 0.033731773009536344, 0.09543384922925838, -0.1309178242615857, -0.06591795684390284, -0.4782640773113538, -0.20373387306891588, -0.10388867831159068, -0.1741193849792761, 0.1461380099034018, -0.13307456795132983, 0.21582089759038064, 0.1696136809194057, 0.10364062386130368, -0.16654791617335135]"
0,5.477383804432931,9.75468126284289e-9,"[0.0857374966195762, -0.12300577154013867, 0.319344159566374, 2.7128538524020777e-9, 0.11230473861179721, 2.0092051149276484e-9, -5.4110792321295496e-9, -0.15504103899378646, -8.756317002013959e-10, 0.19941693296293525, 0.3797112483733245, -0.3049722434906986, -0.3019971477391911, 0.11363336415069736, 0.19420167081458914, 0.24758727571231928, -0.24758726998462283, -0.30997742338777823, -0.30997741692646197, 0.17366158823452754, -0.17366157110145425, 9.937546098181904e-9, 0.21216824314831279, -2.2575642910958176e-10]"
0,5.478831282674145,9.982699937888663e-9,"[0.017476116364930707, 0.03452161092398958, -0.4363295033617781, 0.03440794368618545, -0.012474493927725929, -0.17521576523548812, -0.5086179091145726, 0.16072520172070343, 0.12309913239899456, -0.05811561185744578, 0.18204681309676374, -0.29520419531674535, -0.033979664835578155, 0.22531582012129864, 0.29788337299150625, 0.16862335493652103, -0.0549317617527844, -0.24694896568443878, 0.06844800960329131, 0.029345005988327226, 0.05998576031198471, 0.0372503983556146, -0.1851605130866345, -0.2735491758561925]"
0,5.480739472163406,9.758501974832136e-9,"[0.07735320904028124, 0.011969002649899446, -0.1086681156461853, -0.06791718394324384, -0.054345375170508525, 0.14641631436229896, -0.05426099976142265, 0.30853265825515863, 0.46376905090578935, -0.33877263916953415, 0.021990048470957094, -0.1773993799707333, 0.3250709142443551, -0.020365186947452745, 0.38139537652877875, 0.00949898333824046, -0.17722095211092803, 0.24278124996972603, -0.280764643505372, 0.2437782731837064, 0.016272439527223473, 0.011480804347011694, -0.04323357805098716, -0.10300626437908128]"
0,5.481281662623459,9.997549098270474e-9,"[0.2630228081393312, -0.05377815678053347, -0.49625773264626555, -2.5881966861837732e-11, -1.546414693011369e-10, 6.386541465173746e-11, 7.468878474092963e-8, -7.396371926235478e-11, 7.024739105144187e-8, 0.3016698620060396, 0.12089415567399027, -0.0019767479864030444, 0.26661610214485987, -0.08420646954130911, 0.6092778133992762, -1.607599546328737e-8, -1.6076905376966225e-8, 0.2516315118799348, -0.2516315121004806, 4.9936787139927706e-8, -4.9902024945815604e-8, -3.041862463377614e-8, 8.241279300512584e-11, -2.7821840003912273e-11]"
0,5.483942117188867,9.961538899501574e-9,"[0.0013050456172501528, -0.09756786363527815, -0.403381999544859, -0.04058177030556741, -1.3690104930609556e-8, -0.030028418815201553, -3.2570442836247534e-7, -2.556875701802524e-7, 6.599689021759346e-7, -0.3607401958910208, 0.1100089656904815, -0.0022038260600581077, 0.33051252849460333, 0.09730888565254234, 0.526565220425692, -0.23850466772983858, 0.23850435922967997, 0.17387319565896808, -0.1738730996840638, -0.23310910639765398, -0.2331088806095847, 1.1049761662526926e-7, 1.3448527476493972e-7, -0.0638923336960858]"
0,5.484686201080279,9.76535650681524e-9,"[0.06817365385044058, 0.00505153391066558, -0.34476507232750636, 0.03754086290300798, 0.012744750102186536, 0.16388826366215437, -0.23011381148222826, -0.30491052390171725, 0.06892816076902802, -0.09028151474268853, 0.10161686602004862, 0.031211113904296314, 0.2492822028131332, 0.031790510274840623, 0.4173491694974091, -0.06873946246427531, -0.3922588722223761, 0.11446200475104007, -0.3160159319953943, -0.22726513947129756, 0.2656328625076182, 0.19704709625020783, -0.055897089420446404, -0.06966613841076699]"
0,5.491122780884275,9.764859857755957e-9,"[0.03416088688163883, 0.0893798623809168, -0.4985273090409699, 5.471374659580956e-9, -0.1088772754898327, 1.2240771065377356e-8, 1.2845678918192868e-8, -0.07374345000294502, 7.967597673701893e-9, 0.24595248203364264, 0.1286015645580833, 0.027232099709358658, 0.32673478185716487, 0.12021453996863263, -0.5854035630375465, 0.20559224582103347, -0.20559223847334845, -0.137353436347406, -0.13735343664707161, -0.008105826640175028, 0.008105780095466725, 6.3552408894756904e-9, -0.24687182793146503, -1.8307395768708626e-9]"
0,5.494636002827,9.760021529473098e-9,"[0.11405524172527445, 0.22541846274399102, -0.49808426525354393, -0.17070289795784066, 0.22332820620736665, 0.12230640938248291, -0.09568312939575734, -0.03559611852074641, -0.02667776421798894, -0.13748888561263733, 0.11314241463665241, -0.04323929883780196, -0.03780866529547103, 0.19955695547840396, -0.5080899563975226, -0.19110962407329873, 0.13712483956477595, 0.18994094627220517, -0.27398320532811105, 0.07192171808614095, -0.06604028197118586, -0.04962831535913951, 0.21647005599732919, 0.15707774881425018]"
0,5.49815500601944,9.766492854734789e-9,"[0.021565795374557568, -0.029931684522610164, -0.3767951266205387, -0.10547697497867625, -0.002548082037208995, 0.07883065166889072, 0.12209258229939016, 0.15089818054626852, 0.09875796099243185, -0.19376891129839807, 0.06428753749444432, 0.025315369488075355, 0.3898445733310577, 0.04562805376080055, 0.5300992709569031, -0.053484814299522065, 0.11290348883147935, -0.20431114867847458, 0.24431233932007834, 0.03861472452337355, 0.40450326473993825, -0.17286478899417534, 0.047530990523147895, -0.014401108239482253]"
0,5.5021187093565525,9.717046514471351e-9,"[0.11444987632519744, 0.20783233134462667, -0.4966220601458376, -0.1409805969329277, 0.24081824842492416, 0.04107822567339599, -0.15114498862684475, -0.024139615723759306, -0.02554416575344936, -0.18610584384860474, 0.11262320564503123, -0.04434078129410886, -0.12342085238940974, 0.17511261561837782, -0.4945181786201891, -0.11870042964385474, 0.14109032027248153, 0.16251177517228094, -0.2984271832535488, 0.08098060249222638, -0.07408672363726784, 0.020207714774876838, 0.20582414426554943, 0.22231163656133696]"
0,5.504445421845061,9.732924807015874e-9,"[0.0593249975239854, -0.00529440070370072, -0.11959991602731716, 9.19693562646497e-8, -0.12080987500386237, -9.573470703452142e-8, 5.909169121677189e-8, 0.3464915118069234, 2.646394932510292e-7, 0.07639867913907827, 0.3348329616716882, 0.451088391879516, -0.13649980915280951, 0.15108160203633203, 0.05909146295280117, 0.22673409644983986, -0.22673456666334543, 0.026527428673156217, 0.026527622310145976, -0.14756832808018322, 0.1475683795121682, -1.1709908003497117e-7, 0.5773556545646884, -2.064687956820452e-8]"
0,5.504641535387067,9.763394075271035e-9,"[0.13040129601272762, 0.03417030001423087, -0.44038469790973506, 0.15205471231357887, 0.14464351214744867, -0.04087697126410322, -0.5300936959379663, -0.050966633702457534, -0.11637177298626179, -0.013494175942134139, 0.018082416334461424, 0.1917993738370689, 0.03009392741015594, 0.05354661905146227, -0.20636094247944992, 0.2582975668147387, 0.061420634934649616, 0.08412325700967538, -0.32138605137377696, -0.14845431558966732, -0.11134268313199999, 0.11529012004082018, 0.3641313881334326, -0.014408282521532385]"
0,5.508454258129717,9.95653685843071e-9,"[0.324624999043815, 0.23953811057243368, -0.3893611725498969, 1.632634659439159e-7, 6.592043097756671e-7, -2.5821043874507896e-7, 0.17319419161415817, -1.7560139528258964e-8, 0.07156117905505635, -0.24472670555911175, -0.22181409622662876, -0.018895700723711776, 0.17364976193594506, 0.22212324145982765, 0.4955796116853918, 0.037241374837548774, 0.03724098451638478, -0.17585168363489367, 0.17585108081887413, -0.26369466374485084, 0.2636946088376474, -0.11085112983268457, -3.993443961797397e-7, 9.543342475149688e-8]"
0,5.512714868666738,9.760888200005095e-9,"[0.14620414087751024, -0.13990380789312049, -0.35955970004557836, -0.06905702043957976, -0.03555062001797405, -0.10919809347411724, 0.3213189821214363, -0.12618896406162522, -0.3595077904440206, 0.05231892943980128, -0.11722660794416878, -0.21614744564036947, 0.1132202200665362, 0.0022883238944440445, 0.330335956448386, 0.3778258120465495, 0.029594335575153057, -0.28922608566950186, 0.04502266322080286, -0.15133731832938174, 0.24131869059138722, -0.2294735067182065, -0.02096990788956666, 0.1212779236552736]"
0,5.5129245236276185,9.9936398848171e-9,"[0.09831789199332958, 0.31313784339104417, -0.4401230540996291, -0.11411522837897681, 0.19916404540006022, 0.09143823954712399, 0.22020439441506837, -0.13209095703430665, -0.06873097701974738, -0.1248707649357303, 0.1599334136419626, -0.08763815974581193, -0.01706405657138068, 0.14320436328850186, -0.42494299586261264, 0.025893394084783635, -0.2587720181345494, -0.2804353914690868, 0.13446935370031707, -0.05778265164326678, 0.0826143493651257, -0.08514005984813582, 0.35293029633047673, 0.10148585741696148]"
0,5.51463961957543,9.980445186264848e-9,"[0.0005728963841652968, -0.2548061146817415, 0.3248009866295558, -0.01442902346442153, 0.04522117956859679, -0.08615372136565225, -0.3767710236740046, -0.2969516343353932, 0.00695206667703755, 0.0628975713954823, -0.04054805870343126, 0.4212480846027611, 0.05639130467123417, -0.101352121753574, -0.2858793419445848, -0.06167312729757904, 0.0359672083898878, 0.04733158725298178, 0.22070351914492925, -0.24867019587457845, -0.009514908057644005, 0.029083014047000415, 0.12148482667024707, -0.4217919635316144]"
0,5.514792545248544,9.741362615807002e-9,"[0.05461563648918893, -0.26991076137552594, -0.23400499294942553, 0.0633124357187062, -0.06478415092063847, -0.025791763672327474, -0.03455580158322738, 0.361104421107542, -0.2328132974784785, -0.2686459135763776, 0.21728437772922893, -0.2272310948682545, 0.3456308932997909, 0.2484129640773901, 0.23706601107333775, -0.28201844254726804, 0.15546464894519008, 0.1706743971958002, -0.2161137774640478, 0.16051109286517223, -0.22816733541542034, -0.056814981558781605, -0.037782797750125836, -0.06586703562368518]"
0,5.517442951796772,9.756004529947844e-9,"[0.009011741100385646, 0.11945920981344295, 0.24739921722737027, -0.02283434563582385, 0.200660768976904, -0.10381581932852131, 0.06781151511788912, -0.25091506262715346, 0.24072281091448494, -0.2536768272178269, 0.06793450559012988, 0.2392235584433768, 0.2939132250645355, 0.018448070071575014, -0.12062326550341024, -0.2569108814850669, 0.2193738739443304, -0.18639281017939402, -0.013388692472631027, 0.04414873349085997, 0.4062979749027733, 0.14037697935155224, -0.4263821216712016, -0.04815981498865798]"
0,5.520844674903832,9.746000081022738e-9,"[0.015264836159460466, 0.07034333537444298, 0.3268764079141049, -0.020873352799221395, -0.06864252053294054, 0.186803838531029, 0.2479329054740404, -0.28030622714671916, -0.04121543280144839, 0.10897048882559622, 0.07415437723912474, -0.0067000564696577634, -0.310256963283096, -0.02121073692744964, 0.3309500094718864, -0.0374540200817913, -0.29651933791616886, -0.17902071479867143, 0.2669247906419893, 0.3270835110377873, 0.08396139351690579, 0.3072398922592949, 0.13349720291966732, -0.2523016778267999]"
0,5.521376351357743,9.76450151707427e-9,"[0.14453761634969886, -0.21446555445736903, -0.44063994246030547, 0.09383553441152637, 0.08594037287672818, 0.09951404719594954, 0.13960348132394035, 0.10152679178583987, -0.23410566008822517, -0.04268937683654117, 0.021202486659525947, -0.02019173439290585, 0.22687341962503235, -0.02276145370895517, 0.48059834692355474, 0.3746738624588012, 0.03562481944401173, 0.38487886930905624, -0.049305851402913874, 0.1272235470418604, -0.1367527228219137, -0.10501825222274011, 0.006977496393148684, -0.06657721436226498]"
0,5.524213791680156,9.757921849191586e-9,"[0.10398162569135098, -0.12206436898743918, -0.46961703401303945, -0.2859089127990173, 0.2261960556331562, 0.11960361520049287, -0.07979724038844897, 0.12179682932404093, -0.01637098607873679, -0.09368610677252392, 0.21865935938239195, -0.021264868997409446, -0.17760096965430205, -0.03652852648058135, -0.5630743432228721, -0.06002664616546282, 0.06250441633080721, 0.09032882240017132, -0.3848230430932301, 0.03639243605290065, -0.06793259034045086, -0.017410542851288312, 0.08561585208855396, 0.027630071516004023]"
0,5.53019598784323,9.951372662166106e-9,"[0.1385797986575566, 0.08081170991690163, -0.33688137686897546, -5.5401681650987896e-8, -0.12011037527608637, 1.801811379456711e-7, 4.2320019128092153e-7, -0.30819649573485264, -1.7568840355056902e-7, 0.2831380339908389, 0.03035301087109066, -0.05749601546668767, 0.415301260552829, 0.00990435270133348, -0.5761659585768938, 0.16196756272541746, -0.1619673327642765, -0.10502641897294071, -0.10502623051646094, -0.16603653549339703, 0.16603697731740386, 2.924184599600552e-7, 0.18101215219099467, 1.3911749309218474e-7]"
0,5.530482174427633,9.767274737001492e-9,"[0.1547058870283627, 0.28521802209212094, 0.09642030880644845, -0.13580228723813237, 0.17338921106437066, 0.2602022690059027, -0.21254320561579787, -0.013636835133706664, 0.5809442335300652, -0.15576801553310676, 0.06513642940371758, 0.352632705766691, -0.07157842033608419, 0.05667745277358871, -0.2594564440999838, -0.03593339000324536, 0.018103033353658, -0.002367101985761873, -0.22679680878748737, 0.13027325906776804, -0.14568205344631868, -0.006388219972743752, 0.17104303275835991, 0.19310585757469784]"
0,5.5374859366687685,9.76216441853586e-9,"[0.06622286358709842, 0.07974027673575171, -0.4263653390726445, 0.047974227552110824, 0.055814943166834524, -0.03570728723707272, -0.24032951168478103, 0.12129070544860938, -0.1549258028307861, -0.28922008106150754, 0.06258853292156374, -0.04274438352462055, 0.2905035252044049, 0.014844211663498742, 0.5541786436511005, 0.0126935059678, -0.08578946009818267, -0.31488353483955656, 0.0924318597847799, 0.09667781651041493, -0.2600911175711562, 0.16353042282723834, -0.041936063692046235, -0.04974647450158855]"
0,5.542209286009034,9.763751634155256e-9,"[0.1066011545991639, -0.06412312842432648, -0.4092745863318639, 3.474719177557437e-8, -0.17416256273509617, 2.2172568781847195e-8, 9.278667858948337e-8, -0.277774761992399, 1.3903757086174156e-8, -0.1658160110315193, 0.2877641475586052, -0.09710500121250998, 0.30911880922559243, 0.004372190543269522, 0.5248521359679068, -3.566064541557284e-8, -8.147620038677596e-8, 0.43884215540666893, -0.07699855650862006, 9.11366665029736e-9, 3.4644590517943176e-8, -7.32893618422076e-8, 0.1422682157229772, -2.511707244688588e-8]"
0,5.543680216910195,9.756864472172535e-9,"[0.1437572640586417, -0.23381159966609477, 0.46374249039451526, 0.042992536919740226, 0.11486122133319912, 0.043875371566663116, -0.07218464793364981, -0.12520498858943072, -0.04893886825946511, 0.0013414987799610263, -0.07397912620333472, -0.004443499614582633, 0.2332242068365049, -0.0014717669599654168, 0.49615648048148575, 0.013994078701764919, -0.35253084450246625, -0.09713865160083246, 0.4474964732674114, 0.02293628934659942, -0.1099209802259963, 0.10580650487876524, 0.03591696422042397, -0.06358040842870255]"
0,5.5467892326695845,9.999353313476982e-9,"[0.14625318138735435, -0.0035846976847748956, -0.3298712472271362, -0.1324203106220767, -0.1761716484687756, 0.24130184359552367, 0.011340825251004244, -0.35170777923460816, -0.08278920615825008, 0.05568200497276403, 0.20903903545548772, 0.1421912821701704, 0.20443961134656458, 0.02801030091761773, 0.48314295320181694, 0.05992204773409866, -0.018323940614031656, 0.12169404957699158, -0.41365072518767654, 0.09100285522650112, 0.23380643682720548, 0.05926485585587263, 0.13466223680778827, -0.12183397297493999]"
0,5.552070192412213,9.750344195466978e-9,"[0.023683960845963505, 0.016923073837756833, 0.34588544466653504, 0.015168242165911425, 0.016320234973571213, -0.01153039366837012, -0.07765187656210176, 0.12428185646454037, -0.15095626167664467, -0.0876473617634388, 0.13630360456664425, -0.13530968060549192, 0.08148864530063521, -0.3628119988590935, 0.3815989798607579, 0.03773186646310403, -0.0046494824344532485, -0.07434382000922451, 0.04435565345771883, 0.37652506263136976, -0.20630988608201078, -0.1333380315077209, 0.057869333082389215, 0.5401483921943925]"
0,5.552808750368406,9.842945857422357e-9,"[0.0020839629225364877, -0.01591973009873625, 0.4920358889275762, 1.9473288006681092e-8, -8.527560332299134e-9, -2.6645770204977614e-8, -0.26487673567499803, 4.735996752440206e-9, 0.10042949288632638, -0.004578207201159506, -0.07600190586725997, 0.053820176894958514, -0.35683386019832497, -0.05378232632019038, -0.5792890392435835, -0.04288627255210403, -0.042886259801945895, 0.17407633737872394, -0.17407626056171205, 0.143654393964961, -0.14365438308281608, 0.3120060809958406, 1.730952287476431e-8, -6.750385532535649e-10]"
0,5.553410634232253,9.769511643206734e-9,"[0.11361340519429716, 0.04465214868922987, -0.140944781635856, -1.571603045384502e-8, -0.0444855246482019, 5.15219151428804e-8, -6.993290325593441e-7, -0.024214491175692833, 6.275063527790773e-7, 0.10628469337271323, -0.4270626489423551, -0.7653523975414203, 1.9374589558776776e-11, -0.20654170348806258, 2.3716262413184377e-12, -2.164491866780761e-7, -2.186368422722959e-7, 0.31610259508977123, -0.20160328451805343, 4.731483505244312e-9, -6.983561740073869e-8, -3.461391768321692e-8, 2.514221653295111e-12, -6.004318160800131e-8]"
0,5.558777574307375,9.989374608575957e-9,"[0.13109661661994804, -0.4249527085387846, 0.3698373242234732, -0.15449321863387216, -0.1180854602089837, 0.10304984694330008, 0.04608339802325087, 0.1701632787221703, -0.12245215592611329, 0.08416550139473841, -0.1995514724452872, -0.15073641384220784, 0.056111714324375554, -0.10585521422238885, -0.5034517816261939, 0.04373369032388941, 0.1197018331265706, 0.10291174464157131, -0.14926312526686059, 0.01143259538213371, 0.2748984420798458, 0.059553533758476856, 0.06654344103834356, -0.31735509267485607]"
0,5.569365511901678,9.763921015438795e-9,"[0.10239657342236981, 0.3620404309648204, -0.46073439424424495, 1.6360293445798813e-8, -0.16748915196814707, 1.782162615014401e-8, 2.758383458130323e-7, 0.05377256722270004, -2.1608162339093556e-8, -0.18585854038378768, 0.08406992190087038, -0.20592947229480968, -0.005596776601724935, 0.1147672927166705, -0.48748602219717374, -4.7579434630761446e-8, -1.3338568649399166e-8, 0.36141665561089914, 0.016733573504906462, -9.445997219778977e-8, -2.7580841875376673e-9, -1.6338570957657753e-8, -0.3865951319215286, 6.89212648398613e-8]"
0,5.573657469838087,9.767706940275504e-9,"[0.00048002143253341286, 0.11296036915918277, -0.27853731861301756, 0.13140477734860367, 0.09471639703756768, 0.3172804817607306, -0.07965590202633217, -0.03341198424355879, 0.5106580956594831, 0.03678225346674467, -0.13665900710471357, -0.2533373944849494, 0.055330008009946016, -0.040278106068730925, 0.4658437074758102, -0.09313283890060395, -0.07110375431466985, 0.4080443687478945, -0.015261453093412933, 0.08690699526339082, 0.0551237910075688, -0.057861781122022234, 0.07808772086436061, 0.09008875348442191]"
0,5.576004994341011,9.715448005515093e-9,"[0.09981358328584179, 0.13554332033519664, -0.4973800583709418, 0.13166205000439962, -4.967344854441369e-8, 0.19991690876217277, -1.1397252607905463e-7, -2.388267492196846e-8, -6.881030023318662e-9, 0.28823980578315284, 0.07855814753912545, -0.011010170130254895, -0.18975152368658368, -0.08570255272892388, -0.5701003549730057, -0.03351815669895134, 0.033518139442214934, -0.29613792173137365, 0.2961378024716148, 0.01075153769399206, 0.010751559551056285, -1.3267755197558181e-8, -4.916056645050359e-8, 0.17709743851303159]"
0,5.580741673426401,9.728113970291785e-9,"[0.18745881043557944, 0.025561955638196056, 0.4821171385640572, 0.15503853972137888, -0.009673474211464732, -0.0867704021695476, 0.10669601935274381, -0.0013179491132944469, 0.0031631560406591205, 0.0763384126295015, 0.16181008074727446, -0.001586965595598093, 0.35692662550242477, 0.0014121069478035709, 0.5675901304596506, 0.17151003728202605, -0.11691639022182845, 0.3562508033305608, -0.12309543294480568, 0.0276146708573104, -0.009717349322731553, -0.13897266725022706, 0.009445607327462451, -0.04161514533198664]"
0,5.582113908023466,9.965420085390209e-9,"[0.13712963573170492, -0.40355743883495665, 0.46797188171344994, -0.1917563830839578, 1.0875613905445304e-8, 0.1496422797895175, -2.914548524662066e-7, 4.8641660475806905e-8, -6.104679155474614e-8, 0.0889101542466901, -0.16266307223743748, -0.20167937858457924, 0.053229132215287536, 0.23456048903553206, 0.5346531437980283, 4.920928249651122e-8, 4.919169071085306e-8, -3.5628243619002785e-8, -3.5627143874577474e-8, 0.15383389067220413, 0.15383389067219538, -9.05088407449028e-8, 1.1457726843988085e-8, 0.2722155584229834]"
0,5.586526852952462,9.978080925503271e-9,"[0.08591784834498209, -0.3562049797262869, 0.48476582348730335, 0.021198238771546994, 0.06349745504762576, -0.14028285382679367, -0.04950869671983864, 0.07630344864953122, -0.0007754023057235545, -0.09255047165020251, -0.18343991141618016, -0.010466263390940526, 0.0745232687871691, 0.06005181190703869, 0.568944833479968, -0.270796792979457, 0.004199268197239352, 0.2889612261641824, -0.0658002971937747, -0.0255852898686489, -0.04953509604722617, 0.1092042430604317, -0.08556628108826148, -0.19896719150819503]"
1,5.588686731912826,4.072337614888349e-6,"[5.0391926907076936e-9, 2.5068470862453132e-6, -2.100671330514021e-6, 0.0738477027211136, 1.7152249624148283e-6, 0.2147057099036267, -0.00012670253860239868, 7.648176030028287e-6, 0.0001339144385474545, 8.129137880563401e-7, -0.2258781733793892, -0.8469748137605315, -5.238873850778763e-7, -0.19618829233962948, 0.012100390864408471, -1.7810966553102438e-5, -1.2008435888900643e-5, -4.850854274851614e-5, 2.503186228941907e-6, 0.26591832350705846, -0.26591696658831865, -1.3670363089661611e-5, -1.0470069144732118e-5, -4.364487952966115e-7]"
0,5.590226456528766,9.759101694306027e-9,"[0.07457649689807748, 0.12305533844739494, -0.47777174302119, 0.0006705683952831521, 0.2009250724811752, -0.09679443595184431, 0.2863881496171714, 0.023046028582728483, 0.013730177581589637, -0.10534442649439801, 0.0894709628431081, -0.15667849766675157, -0.11269239315901822, 0.3272699254571606, -0.2820361428971639, 0.11929675039760357, -0.018437505391909817, 0.09547525130753524, -0.3673865884730779, 0.04743917386250937, 0.17752661833678846, 0.06016972572419673, 0.3291989499795144, -0.2667072569397668]"
0,5.590562528305308,9.7382615079994e-9,"[0.12655757108364968, -0.20197153199575593, -0.3692206209978875, 0.05384064790964757, -0.06748220566335086, 0.031147456586330745, -0.17881872606899157, -0.07551478774195461, 0.42894143886824154, -0.007313264610936848, 0.04677055881493455, -0.09695044114761855, 0.045055035297762225, -0.2352402035998657, 0.33839934619797307, 0.38503632704227664, -0.006950262670404696, -0.3547614230320134, -0.06404875786148748, 0.06757846197683995, -0.06462560355616959, -0.028978880199878727, 0.14328108088905778, -0.29134253750117983]"
0,5.595187332442843,9.757508412086513e-9,"[0.12217511926143115, -0.22927073674855417, -0.472152767230608, 0.02724385899271764, 0.04035454914968849, 0.0992567399367176, 0.24165483909794683, 0.016791007997518377, -0.21260104331196306, 0.0007892558138326502, -0.17971185047876292, -0.09308644033488635, 0.05238720147739009, -0.2535621329250407, 0.45592811847918735, 0.36319074445685273, 0.023325050900478185, 0.33513928634346213, -0.12527643208869543, 0.07295313776016558, -0.07498594452045779, 0.03054469888188122, 0.024754321087955285, -0.06821674673223951]"
0,5.599649324585593,9.753237230564558e-9,"[0.19448723890714514, -0.17915683516149244, 0.4337859415111248, 8.079135022587859e-8, -2.4368316741991946e-8, 2.0639983416245254e-8, 0.2601489228116032, -3.1457296844968255e-8, 0.16491553830846098, -0.04506581599369763, -0.1908775782769955, -0.15899109758528757, -0.0017590450091275612, -0.27136728223822615, 0.47247278258389835, 0.23762731883822402, 0.23762745155088189, -0.25921657833495737, 0.25921662299533416, -0.1368522655223542, 0.13685221808225356, 0.04047735915202376, 3.4377709219684005e-8, -9.984648706799466e-8]"
0,5.602513970612549,9.766141178405717e-9,"[0.022651804810392782, -0.024876069086080057, 0.4996291645128804, 0.18935897021723763, -0.05144596302052041, 0.3643078785640659, -0.21045328292663393, -0.00616881551968192, -0.03435530200856798, 0.01971669325538021, 0.000827044539558722, 0.05370256953946137, -0.03187502003436858, -0.015606939147055666, -0.598027801888618, -0.0007509542103425737, -0.007347431268598148, 0.10173156885246289, -0.36438998090602936, -0.01352892039873268, -0.09841980498112896, 0.02430064995417215, -0.11335364160546726, 0.061991054756823816]"
0,5.603163570956481,9.743269855847155e-9,"[0.003807728450482792, -0.09048678399027518, 0.0179712007457202, 0.002791586805560925, -0.005642773417137446, 0.13259562916457618, -0.5553590422767851, -0.5357133495596604, 0.1258184838104659, -0.01962437600065224, 0.006220763030175643, -0.3165419624975645, 0.02396010185915422, 0.035615343133613434, 0.32641165647630455, 0.0020455970372498635, -0.11075616535971808, 0.09278658385667723, -0.25179876603318685, 0.04001963488891357, 0.0019387675318180185, -0.07331771757803263, 0.13796499396879836, 0.20809305477646883]"
0,5.60716642962188,9.764728825194656e-9,"[0.168173957273708, -0.38061973449080583, 0.44964381950269156, 0.17625748209502845, 0.0717552196743251, -0.15015680825208766, -0.20525809073151352, 0.04866762129773153, -0.004522418088556054, 0.05639419068353349, -0.16013533737124674, -0.217450289833501, 0.06776902483152303, 0.004877729631061518, 0.46208835157228034, -0.038366411201183635, -0.07592040696613858, 0.07522219042532194, 0.12884583429562102, -0.1872083799656047, -0.11111726923605414, -0.10212465244883313, -0.1067412047382089, -0.35835891647731666]"
0,5.6240740470857995,9.751923881935468e-9,"[0.04745286870849068, 0.3560476451052924, 0.4429978096314044, -0.06709064072782293, 0.05979660414014683, -0.11074624184936477, -0.24403213881071306, -0.040768337527077717, 0.12310495723859599, 0.0308212271383594, 0.19096266636910922, 0.033734842987057014, 0.013036900378549345, 0.1665851749169952, -0.5744360742609936, -0.08071261754615183, -0.016897155058884117, -0.2637006505814208, 0.09584921129035988, -0.22841480080979748, 0.07271236725471551, -0.06896631812019838, 0.01609299978347334, -0.18321611616830874]"
0,5.624975391395482,9.701900158403932e-9,"[0.11310371447215188, -0.4197029689914827, 0.46005417484120525, 0.1769151929859114, -7.912178804034075e-9, -0.1288568973685385, 1.2232072696479706e-8, 6.7793730125302945e-9, 5.629491884627753e-10, 0.09957858217527663, 0.16934997272010957, 0.20827255857894025, 0.05938680677790115, 0.015601939579442527, 0.5125462904652103, -3.2286400701458446e-9, -3.225721672963357e-9, 9.55423738349835e-10, 9.568358717304157e-10, 0.16609269096346388, 0.16609276781120624, -5.812158812725349e-9, -4.0985606842566937e-10, -0.3845565883341894]"
0,5.630596127341503,9.544182583237333e-9,"[0.009036470308009052, 0.07542329589560968, 0.4368508471937943, -4.3086705165448805e-7, -0.2638847219039201, 5.463929451939419e-7, 2.6024465207311957e-8, -0.01790801510155805, -1.1126931219463855e-7, -0.27852165937611467, 0.16412041459033685, -0.02722422659770305, -0.37410083270258015, 0.0052863730138083525, -0.5169612579667099, -0.270098703969077, 0.270098848010783, 0.10962969554975255, 0.10962997317981132, -0.14921559264626483, 0.1492154014777204, 9.92372594741496e-8, -0.08050608588189083, -2.5515746695671343e-7]"
0,5.63567072964324,9.753832308086743e-9,"[0.3065941015113319, 0.2684077727329418, 0.4744451632795445, 8.726327483243473e-11, 4.329759923820772e-12, 6.104203667787782e-11, -1.1493281965426686e-10, 1.7698547284534266e-12, -1.284797522933661e-11, -7.0878996811409e-13, -0.17009999416965654, 4.587384024331954e-13, -0.14878225610433815, -0.07178199794706977, -0.5201646732390739, -4.1742336102917753e-13, -4.180231284623288e-13, 0.3755429411082355, 0.3755429411082354, -7.023712919220247e-11, -7.023734992653153e-11, -1.7854983581120607e-11, 1.5352892614204087e-12, -2.5183145594650995e-11]"
0,5.644455936737093,9.75202259855923e-9,"[0.12778983570912153, 0.32554952002972604, 0.46513751616087046, -0.013570672266071577, 0.10467963067662259, 0.02928722738546693, -0.09128754993258689, 0.020467163901587492, -0.15102517281650224, 0.2500384311670292, -0.03753368452443988, 0.02222478257187993, 0.13506871825202205, 0.0720176739114693, -0.6086981579529872, 0.0060346932503837405, 0.016950178493811523, -0.05314501554941183, 0.3204033665735109, -0.06198334797150187, 0.15153728372829822, 0.0030758189836207804, 0.16324012886552444, -0.011810904756352795]"
0,5.644872727102073,9.976167973024036e-9,"[0.3180997704573681, -0.2528537586356511, 0.43732466663680997, 3.028288438955798e-9, 5.833652395121876e-9, 1.4970034076757334e-8, -0.18389530366472728, -6.0976054094084675e-9, -0.06621947279055596, -0.030451665073983666, -0.17760992308939083, -0.0021545383183362034, 0.15309639601159028, 0.09830163408682324, 0.4946482375287996, -0.023878084777472608, -0.02387808419982006, 0.35232311331901867, -0.35232309302563697, -0.13674588092443213, 0.13674588436592908, 0.09145481594501376, 6.147235133916318e-9, 7.613232968816987e-9]"
0,5.645150782605862,9.967996823614178e-9,"[0.20873245345644792, -0.005217530355414583, 0.197772134222639, 0.11794032369481282, 0.24733991726714694, 0.06400083374101481, 0.2849095542616236, -0.05566796317042146, 0.41948791990830303, -0.012293935706659345, -0.00037764055452285016, -0.34146726461675536, 0.07444534011357101, 0.1298858915672163, 0.1338123987146692, -0.2609809713720451, 0.10310619250763392, -0.015904994336942237, 0.4190120365240162, 0.3198332953267392, -0.06516738555999432, 0.0986605980675282, -0.1921307937420001, 0.11419497549639147]"
1,5.647814367218022,2.1337904582110257e-6,"[2.3815520820990455e-6, 0.11564783887283148, 0.11564816237765568, -0.00016389686422733666, 0.00012156871178402758, 0.00017628673224069616, -0.35003624998086236, -7.058527549092759e-5, 0.35003636619268164, -0.4514980568029372, -0.4514985796746521, -0.23129837504735618, -0.16703400454050715, 0.16703362868784258, -0.16355266277600775, -5.952759732466002e-8, -5.952759722804767e-8, -0.0001053105671493554, -0.00010531056714903919, 3.5453997632074954e-5, 3.5453997631774684e-5, 0.42947603870205525, -3.2666360741964595e-5, -9.124949588932924e-5]"
0,5.651942400426082,9.760435826663683e-9,"[0.017843397226129404, 0.08012015215786579, 0.4719798949336724, 5.688147307346977e-9, -0.08881023251299389, -1.4024480348141253e-8, 1.4406877509597396e-7, 0.07102877364031239, -3.1174070297289396e-7, -0.20571976507661238, 0.19270294067992444, -0.06345789388605388, 0.32919365544845347, 0.18455406470511393, -0.559159097126826, 0.2525902935161263, -0.25259051442723013, 0.16468024414524757, 0.1646802794073458, -0.04524929037646766, 0.045249309728384306, 1.0327637395773749e-7, -0.1818172112597292, 1.0622413679662139e-7]"
0,5.653759309471859,9.765924956309192e-9,"[0.09822214704894242, 0.25464081661968807, -0.5025948631052591, -0.019915467572490898, 0.10336467365657287, 0.01813884348523864, 0.28908024142465505, -0.02688094581404361, -0.004808175650142899, -0.21153872803434265, -0.06478559152015463, 0.005463965310200769, 0.0844731081684825, 0.1142080389052905, -0.5657180980127254, -0.09669800546178228, -0.08521019748327872, 0.060137959890101136, -0.33371925822293746, 0.04774157948241672, -0.06436370387744325, 0.07669686288304127, 0.19050146512950267, -0.08833180482436707]"
0,5.654165838650619,9.975862313512517e-9,"[0.01680711590335038, 0.014308766623614614, 0.531779377839879, -0.08780631908939052, -0.0855781677236059, -0.008214166827339033, 0.22147014871349008, 0.07295937319492232, -0.07086380787282652, 0.03483162532662212, -0.05496794519756136, 0.06816982946265651, 0.0008281302867283967, -0.04433423100732343, 0.04480722394781743, -0.1808168001634215, 0.12295693678543607, -0.14740163244730942, 0.12430671515721234, 0.04603001129265131, -0.07898084225784502, 0.028552092316100605, 0.36082443828907906, 0.6364072245215346]"
0,5.655028789254228,9.700536279707312e-9,"[0.07397742561431225, -0.006890018075406161, 0.5031272284957381, -0.0631450778011747, -0.20476358318193252, 0.1435303431522159, 0.28663027467436913, 0.01252018361520193, 0.013111450900975487, -0.0727025018727035, 0.0022092091958474318, 0.019243758429946974, -0.03666222837385761, 0.42992487825758985, -0.3251609170599823, -0.0749633869777176, 0.17897124539753761, 0.31376531493320436, -0.1379975172861566, -0.15796969496828772, -0.11594725128921309, 0.0627504185283792, -0.2340398969445979, 0.2061994546676022]"
0,5.6560038678735465,9.754612289531251e-9,"[0.06935339042958437, -0.07470475312682358, 0.5375462624512652, 0.07829000827388485, -0.12714299255979478, 0.06261039754792769, -0.26303581075522664, -0.013212150486393742, -0.003813711454928331, -0.04340987051268229, 0.05310536997395639, 0.054573185698722465, 0.009807641654134707, -0.266316351502398, 0.3207169523924742, -0.08006822525784932, 0.2964299985333707, -0.0013342358715285566, -0.27074492966583485, -0.014498836905807198, 0.051478512832726434, 0.04137292861944092, 0.16296591188668333, -0.47411258855479416]"
0,5.6562956747860955,9.95076141766989e-9,"[0.05996637600515702, 0.108712024849519, 0.07718277180061342, -0.0007381156852145225, 0.2559436758337734, 0.06426957240600895, 0.04271667912161112, -0.4086137810077404, -0.19617019258818774, -0.24782757241739534, -0.10112714001444019, -0.1984304726347555, 0.291725483847588, -0.031040242030464363, 0.2626719650074459, -0.07091223178851858, 0.3147327035703552, -0.31024198039168227, 0.41035606724200846, 0.014924792259242977, 0.03003500409178064, 0.11719401780378567, 0.05447471758961349, -0.22153942427720957]"
0,5.656492730512837,9.762541839907836e-9,"[0.17705171025675684, -0.0941553246262919, 0.28516353370640624, 8.249314551067281e-9, 2.009471270446886e-12, -9.05536128863957e-9, -3.185447170644789e-8, -2.102113705799427e-12, 6.094458526157349e-9, -1.4737595192724843e-11, 0.43168482751687076, 1.46334244382805e-11, 2.953402413540291e-11, -0.23465370035514332, -3.0178182897103725e-11, 2.6272495587558464e-8, 2.6272495694594675e-8, -0.4493175087494523, -0.4493175087494501, 2.029023172038713e-8, 2.0290230722106657e-8, 1.8867836007706618e-8, -0.48299340476603736, 6.381719612665313e-10]"
0,5.660602961840113,9.972975832143784e-9,"[0.11894843330455988, 0.24942495429473738, -0.2889772908190899, 0.13605012803091066, 0.009466435343660547, 0.001253026474608962, 0.22625005701424694, 0.08437292233225507, -0.09176969653146327, -0.08084084270144776, 0.28840161401240616, -0.5113480342477283, 0.06462425923950034, -0.11128656012340105, -0.1224733040375543, -0.16951728083639772, 0.20073722717889303, 0.21363882293226927, -0.2838619869217952, 0.24793249123544314, 0.28801351086256577, -0.033062736926601125, -0.09153087258158626, -0.15135355277132334]"
0,5.6621946850140095,9.960352105165714e-9,"[0.09485301829980762, -0.2573905049143176, 0.23381007472258536, -2.4432050175340253e-7, -0.06925273484553691, 5.9274424830575165e-8, -3.887889663592312e-7, -0.1862656716526035, 5.480397361185094e-7, -0.09457169985814193, -0.41816374382842053, -0.6158007289541272, -0.05708483319085021, 0.0421532342618428, -0.03731871901016865, -0.2302884688844572, 0.23028892162722425, 0.04462069878830546, 0.04462112371524318, -0.036079429589179146, 0.03607919203336396, 1.6395818089065986e-7, 0.3853573251643584, -1.2261969837711475e-7]"
0,5.662348056418491,9.950598632730301e-9,"[0.04299490222260419, 0.22418950324036996, 0.08160396849124651, -0.21034482822031245, 0.09816948284414576, 0.12256101944838439, -0.019643672089206324, -0.08615387035567633, -0.4572138143933243, -0.10663947074063501, 0.24288768477689088, -0.15313108103932013, 0.11780205264200008, 0.24449513074619736, 0.08700455423455877, 0.4760553483574431, 0.02120356996925722, 0.2471427791023747, -0.36842351787523886, 0.16580224058486442, -0.11577648497412904, 0.06749838523906176, 0.10165896320647597, -0.027489364563718276]"
0,5.664332250568176,9.76615322601729e-9,"[0.019148064094891067, 0.17658952662198793, 0.05671414230787854, 0.026825625395503087, -0.007583895965689695, 0.29153915258417906, -0.1333772264101652, -0.37569058014733847, -0.39008093249803544, 0.02492436438508451, 0.292368246198396, 0.18976992946844273, -0.06724606016186187, -0.1049445570449517, -0.1430946741652771, 0.026019128919879383, -0.1026216681192641, 0.5838382596987524, -0.06653953722951786, -0.1865930904722804, -0.09419440050361866, 0.016203585709281446, -0.09891756779418003, -0.0007785073445989396]"
0,5.666953458206847,9.749482646854627e-9,"[0.2548415683309559, 0.33360792897553604, 0.48244034668776176, -2.937955058952845e-8, -5.512081116836544e-12, -3.298243990997049e-8, 1.2401056311599893e-7, 3.5797447314335686e-12, 1.7554187110466943e-8, 3.2689346878151134e-13, -0.20559846657916608, -5.725018651340164e-12, -0.102034606225985, -0.05751515512967085, -0.580596085438747, -5.843172905914494e-9, 1.8832446858623564e-8, 0.3860630212635219, 0.2211031036691744, 2.8385770400584234e-8, 1.2105400797951737e-8, -1.0663781606202593e-8, -1.7447739767408005e-12, 4.2653997897308834e-8]"
0,5.671749032418922,9.990761886966325e-9,"[0.23540656677397068, 0.17501938782430732, 0.3956570831046206, -2.599370603071688e-7, -0.17814073943817724, 1.6173875948772492e-7, -9.478047680430801e-7, 0.12676427374715782, 9.66656575084894e-7, -0.05592922253256705, 0.2924575971231428, 0.012813524466465555, -0.2617029945560113, 0.07814820271504716, -0.4416382458774389, 2.9860077009744153e-7, 3.273283436667216e-7, 0.4793941321341324, -0.34740614861560815, 4.264710746157107e-7, -5.793809050167e-7, 4.692183606540856e-7, -0.025114039867029612, -2.7151191018188235e-7]"
0,5.674531444203337,9.766173271433697e-9,"[0.19083787895058116, 0.24196426432954812, -0.21785167416762793, 3.270577520994177e-7, 0.15300378802732312, -4.938829364338678e-7, -5.523210916658149e-7, 0.283256894219336, 5.18455654228926e-7, 0.08473446204891591, -0.3370833290566285, -0.5687075552921674, -0.03564791292767046, 0.2672700267072473, -0.06390699676316368, -0.2547605557776381, 0.2547612102341589, -0.08073453560986402, -0.08073524609410831, -0.1973020869273841, 0.19730263786911978, 4.990987233114915e-7, -0.11049790293829757, 6.406314140723963e-7]"
0,5.675164653630079,9.754295568487308e-9,"[0.2773362952178306, -0.3673150901672636, -0.06681146435447909, 1.481361769733421e-8, 7.036903397990126e-9, 6.758832285023231e-8, 0.09299609542581294, 8.998043494967368e-9, -0.42593755578702036, 0.30185354676445725, 0.4033632916888218, 0.11771276238813899, -0.21901095124361353, -0.1561561403454906, 0.1008312229195496, 0.03555133448788634, 0.03555131920517008, -0.001522521656786304, 0.0015224732139507014, 0.3275344657554011, -0.3275344401517989, -0.1623207191104501, 1.961561644600237e-8, -4.430042331324858e-8]"
0,5.682048629244675,9.756639952229789e-9,"[0.09122946355808323, 0.08894839601722537, 0.5066710729805508, 0.038494660978481164, -0.2805570475985081, -0.09543453079544394, 0.0315115616551575, 0.02070559196060253, -0.07187783190477588, -0.15312062247006694, -0.03597029888868425, 0.0357576302077328, -0.08035962786093384, 0.18028620725573505, -0.24548547036491863, -0.10198819341677284, 0.06371871546972496, 0.3003594814362762, -0.24705695142543854, 0.035873541489641406, 0.09533406822193236, 0.11513103711870312, -0.2813491037821621, 0.4872524337531208]"
0,5.682878703459486,9.97242883332335e-9,"[0.11145947488229122, 0.14847985702295807, 0.35274399933707207, 0.04712851718791075, -0.051736439695193974, 0.038911648518998115, 0.04391651575684714, 0.05725098299241524, 0.1959980827141991, -0.019160502014638016, -0.4024492652629459, 0.05161847675678512, -0.22949457435510212, 0.18987351767387628, -0.4230550129349511, 0.0113039328080791, 0.0056107727135581015, -0.4305017104869624, -0.38516705444532684, 0.07943976478135725, 0.07563820700996018, -0.08115973142006877, 0.0009376341192761199, -0.0768910559442357]"
0,5.685033756441072,9.752991082233628e-9,"[0.009810559962798842, -0.05060810242712967, 0.5111833845391421, 0.15216000795429058, 0.2778211072357511, 0.1612711287623143, 0.08893151641835781, 0.06779655246423189, 0.04872136240764143, 0.004807444389722183, 0.006546005738488014, 0.07858804656075569, 0.027825760314394498, -0.11038900408444013, 0.11800063587358292, -0.1296607616335954, 0.021798098690410703, 0.3252905356427387, -0.2209776466278079, 0.007437174486827287, -0.042395727473383195, -0.04331057402339804, -0.2730064120750251, -0.5581130818295357]"
0,5.688105677714681,9.988723343662863e-9,"[0.25284806313997504, 0.26530500987593975, 0.4653167353698145, -0.18673344351896803, -2.973518405947507e-12, -0.052379863315317285, 6.195891262271668e-12, 8.785247550197123e-13, -8.9613536672694e-12, 0.10595347230361196, 0.1635885850537914, -0.024141492174256665, -0.1359898763133988, -0.09032828652528681, -0.49667494815353425, 0.03547482106173237, -0.03547482106058314, -0.37633493386643146, 0.37633493386430805, 0.013255300963961405, 0.013255300959126044, -3.947602871282204e-14, -1.0646903789641886e-12, -0.11625615548709176]"
0,5.68881702622016,9.751700527987028e-9,"[0.09603178500843554, 0.3235185401473494, -0.22031457781412664, 7.254949136672337e-8, -0.14821005241944918, -8.466123152455274e-8, 3.3183254963903184e-7, 0.03445501587378898, -5.265895800388373e-8, -0.2515100757644141, -0.21467954045992654, -0.4444570414511342, 0.09978977862175357, -0.36960787532858097, -0.026747604769918665, 0.152934547784479, -0.15293473945505312, -0.013736780982805055, -0.01373665896996954, -0.3561789328638635, 0.3561790548238709, 7.224940116543779e-8, 0.243658186834933, -1.0101468656806501e-7]"
0,5.69151433409027,9.752557556150305e-9,"[0.0058783327762087995, -0.012933992757683763, -0.41244647011630037, 0.1909587117686642, 0.10107959456767784, 0.2538986433773186, -0.11666508964249178, 0.17336058111367306, 0.02119757769469129, 0.15135328596453013, 0.24283013600509099, -0.05839672346396496, 0.10785613649473581, -0.11292437668767565, -0.3857307081126527, -0.38993602935956717, 0.1777506013555423, -0.03814307697551614, 0.23201002604927867, -0.062009695126484014, 0.147861496771251, -0.10902993815844411, -0.3104654837941061, 0.20749518467019026]"
0,5.698810765094516,9.758832650601066e-9,"[0.17013497908572547, 0.09237782507903074, -0.394932155171698, -7.044739848174541e-12, 0.13835936449515385, 1.8782036569371756e-12, 2.5212705067322272e-11, 0.14035339347186448, -4.3642782452506095e-12, 0.13133183118687342, 0.033060658080572715, -0.2556186457300059, 0.04076407955261675, 0.08757928098444913, -0.01730548822357447, 0.3180903468611594, -0.3180903469000069, -0.2795240724008503, -0.2795240723952885, -0.06326243594041014, 0.06326243592833636, -5.227784733393582e-12, -0.5547600719892074, -1.2989254227198793e-11]"
0,5.699684705903878,9.950111349762501e-9,"[0.0009276381227312688, 0.11990986347783995, -0.006615250900387462, 0.04145207832072949, 0.025926876802819458, 0.322606400943248, -0.11046813705083419, 0.07173870857991296, -0.5871157005416257, -0.16114140706162922, 0.030182499865622037, -0.3888536513869879, -0.10809102903116696, 0.055866467985209646, 0.36064295595884793, -0.08240520974528268, -0.010354810882679272, -0.3850179385128646, 0.04545635613502601, 0.03971176082570635, -0.01100226592233868, -0.018674922895692617, -0.12601312104244372, 0.13775085196532655]"
0,5.701888064916245,9.976775486911056e-9,"[0.08343563343563884, 0.21200764632542313, -0.4997758638724539, 0.04190193600280069, -1.4252452225862086e-8, -0.293912119799293, 1.6180038984421626e-7, -2.6216968184505556e-8, 4.794943857328264e-8, -0.2627722428866469, -0.07690610016699848, 0.0015194462882737968, -0.14094238017456706, 0.054363869971381776, 0.6470787814364851, -0.0011889230942467657, 0.0011891026070068541, -0.21138927316069225, 0.21138946385325322, -0.0028005183279311086, -0.002800331910213785, 1.1454979799760949e-7, 1.036611235966668e-7, -0.0654869994171311]"
0,5.702540265233504,9.950858928804256e-9,"[0.09921760268433884, -0.12759614094966, 0.3330296189031808, 0.08286247069897809, -0.037730131533862614, -0.05877395528034169, -0.23840224975119534, -0.04704106965283843, 0.19424869773647296, 0.029390973392787782, 0.3503839876040268, 0.08496153616592403, -0.25183069802247293, -0.23183862368230276, -0.39428509643002807, 0.08320025316769725, 0.0728768071920205, -0.28620641933696556, -0.36993851258733634, 0.22543345536200093, 0.0352403627507279, 0.24578004385724334, 0.06384973968228612, 0.0584182685588986]"
0,5.704498966186908,9.767204991823865e-9,"[0.16387477541869613, 0.06150649201217754, -0.3445585278716572, -1.5375137442437678e-11, -0.24644305576968942, 3.055806235331954e-11, 3.265260287040645e-11, -0.23359197336228008, -9.06613340281987e-12, 0.23278764705229849, 0.014156365515726441, -0.3171391207372933, 0.1675086217229434, 0.07353368661232113, -0.16224487583063568, -0.29394657896661847, 0.2939465788860821, 0.2637893278558803, 0.2637893278353724, -0.04157358320586322, 0.04157358321317984, -3.0309267175228784e-11, 0.45293383516877467, 7.445546037961902e-12]"
0,5.705689669781555,9.754628517230425e-9,"[0.030863018418090624, 0.06700926986100594, 0.5266679550280446, 0.04100602673927069, 0.1310323930267518, -0.023822379009298393, -0.2560682325123257, 0.045554030154625585, -0.1310259021870932, -0.01928993118575991, 0.019342058796013646, -0.061388592458046766, -0.04700883928105831, 0.3232078438751401, -0.30532737205953037, 0.05791126043351934, 0.043219892018403996, 0.11768153069668828, -0.2867320423043402, -0.06144808975153854, 0.004227003546096347, 0.03559096462088224, 0.31630423193660995, 0.44959792268527116]"
0,5.706447715123641,9.763657503043067e-9,"[0.13670265294213438, 0.1414354731415329, -0.3791702473704487, 0.06724186066025181, -0.033214971851059344, -0.17626622280970175, -0.25740664998177354, -0.04160738851401351, 0.04874578180023452, -0.2711236414423419, 0.017326608180971235, -0.2522594710602989, 0.2136013118636877, 0.08475769690099388, 0.3439124884733088, -0.18103654855645213, 0.21422917613423526, -0.04773023481302724, 0.1914561157555637, 0.4156341957070473, 0.04340065173850412, 0.18255983849596996, -0.07310029878522481, 0.26653501244713373]"
0,5.708766642670874,9.755907805603944e-9,"[0.25083553170317435, 0.25205250360343445, -0.17268671231563448, -1.1822984020390055e-11, -0.04521718996029846, 8.868559606921194e-12, -4.875379286435512e-11, 0.2684054381872685, 1.2638492048971612e-11, -0.4352924093212506, 0.051241727751825256, -0.14297307363321626, -0.14727939874915008, 0.28896805078027066, 0.35353901860313497, 0.03629990607753296, -0.036299906166224694, -0.02375128713788241, -0.02375128718565702, -0.40189801851584483, 0.4018980184755073, -1.3827953448970695e-11, 0.01032277768778396, -1.6927652630572048e-11]"
0,5.710155010492522,9.758417449071657e-9,"[0.10266858921666121, -0.227740497697802, 0.4726398602683729, -0.20160391957597773, -1.4224809542411398e-8, 0.3464503315076941, 7.566156334459895e-8, 3.52219120037345e-8, -9.199806994119566e-9, 0.05589800987810337, -0.18375916480133941, -0.08769406979694798, 0.06899885338750053, 0.12952477796163428, 0.5710412697696374, 0.011314837931625504, -0.011314842051616914, -0.23791856140628187, 0.23791856909016146, 0.06322496430110028, 0.06322495963798844, 1.9413103723721632e-8, -5.2822921380496266e-8, 0.1996591507617508]"
0,5.712171399128529,9.762203942702662e-9,"[0.22978644659708242, 0.3398679293083574, 0.4966241314679948, -2.0149271027975226e-8, 2.5770629142289145e-12, -9.952596187417953e-9, 3.62131178209571e-8, -5.70127478932976e-12, -5.3029073302710654e-8, -2.2271996906363424e-12, -0.21785925730664563, -5.853859290031353e-12, -0.053404477741122294, 0.1599187696258831, -0.6222321803640815, 2.174096201008061e-8, 2.174096110433496e-8, -0.24697252705036093, -0.24697252705036288, 2.494752632246218e-8, 2.4947527160145096e-8, -1.9263716134976985e-8, 1.7315267523561551e-13, -6.688909695736964e-8]"
0,5.712898230616897,9.748133430540286e-9,"[0.06127317669239095, -0.30525275797414897, 0.23979627152531716, 0.287343980851391, -0.18394561944231486, -0.2800546274647265, -0.11696249144264657, -0.07373020161424468, 0.5317484529681118, 0.05865003707710073, -0.16879226311965234, 0.03856449152515668, -0.007818200634346423, -0.2703563381596005, -0.33812868726818396, -0.04300478779098428, -0.04300475001285535, 0.021884721686208128, 0.021884610046831992, -0.16407898930390857, -0.16407910521976338, 0.0717207011383097, 0.1429749558961584, 0.20945010605812858]"
0,5.713075446671221,9.778205547663488e-9,"[0.2302848744273181, 0.3324814771657771, 0.4926655160924595, -8.426208553004776e-12, 5.705270683830409e-13, -1.9935324247524634e-11, -0.12272055862930273, -3.250667617406166e-12, -0.009284897226383527, -0.005842544139773118, 0.2172655702716234, 0.0033123707813569677, -0.048544418536578635, 0.16239549595830827, -0.6160102760570259, -0.0021007722704342226, -0.0021007722972268056, 0.24300112300077836, -0.24300112299707538, 0.04953165380631136, -0.04953165383608468, 0.00987156713542674, -3.8747853614731836e-13, -4.408237691102319e-11]"
0,5.71340526944648,9.74836293664917e-9,"[0.36006902687060455, 0.36006902687042824, -0.23014949133972698, -0.16940312887075326, 1.3546645500569255e-7, 0.1694031288707597, -1.4602259770387904e-8, -5.220689558477524e-8, 9.839382353405282e-9, -0.0856200669823159, -0.1343177704670631, 0.13431777046845644, 0.11090437727208516, -0.3480376428634511, -0.3480376428638418, -8.127677204325817e-8, 5.010388195629762e-8, 1.2346372804927555e-8, 3.710556952049557e-8, 0.4567523357265547, -0.35176805097082353, -1.701475188491528e-8, 3.230764899059485e-8, 7.978761242543363e-14]"
0,5.71538958426419,9.75751150169026e-9,"[0.2836819549086195, -0.07760289283767861, 0.17296487271735744, 0.11154450465163193, -0.1455730993819946, -0.0631952494725993, -0.04403378112464149, 0.043371512207548174, 0.513600568438138, 0.0400144804770403, 0.22860261353002378, 0.25520739172489704, -0.043802297219934824, -0.031498284215598804, -0.24242063979027814, -0.2857298155778679, -0.03562741286619275, -0.08553494633289269, 0.48663875665168926, -0.21683605818222434, 0.10833257841929333, 0.05073951583123342, -0.07982119003478118, -0.054210477802159936]"
0,5.71691928503543,9.96993383601282e-9,"[0.023929331381280415, -0.024132985291431607, 0.02281444666077722, 9.539422086923627e-15, -1.5425534430070327e-7, 1.1942638313335834e-13, -1.4733577301681869e-12, -2.7644629137897392e-8, 1.470609124262997e-12, -0.004303809246356418, -0.3155313793448886, 0.8799698763890551, 2.9940622497706225e-8, -0.17491417956686955, -3.236781349271983e-8, 2.5753214495372757e-13, 2.701436281317423e-13, 0.17391123069368827, -0.17391140401185057, -2.893150678543297e-13, 1.798415507573527e-15, 1.868300783994723e-13, -0.18252031899572502, 2.277510106314099e-14]"
0,5.717227640404367,9.952662624098832e-9,"[0.15222038383319134, -0.22400488507390184, -0.21364109628459454, 0.1784172018785664, 0.06399957686745934, 0.25485209641938544, 0.16105021362642713, 0.018559096187948033, 0.3744065839139674, -0.07040848408688954, 0.25858367512725283, -0.005836368866337186, 0.02237193864503027, -0.25580420833259926, 0.29399004650309557, -0.5043460643742862, 0.01058057025292421, 0.32411528897965003, -0.008226752096781273, 0.026687185575200938, 0.15927447684063242, 0.026792082123992603, -0.05176622864083727, -0.019269377779135843]"
0,5.719839896788768,9.763752876417909e-9,"[0.2234768226942623, -0.3516193000603827, 0.47700745531656985, 2.0211100455953637e-11, -0.019474927618981265, 4.4925670283742617e-11, -2.6353610919430565e-10, -0.0034254143753620764, 5.743991869284865e-13, -0.03264695764243526, 0.2422090661493697, 0.017231827003355953, 0.0674697076305156, -0.07653072657573048, 0.6054124781614922, -0.08257585045173746, 0.08257585045928081, -0.26506521020403695, -0.26506521019792656, -0.060706289915073666, 0.06070628993062602, 2.5050763575354213e-11, 0.0025108559745125655, -1.4183015279287464e-10]"
0,5.721924101309044,9.765500576289413e-9,"[0.007521625727484966, 0.3819480978509317, -0.4561260273952841, -0.06160300287742952, 0.035093289333602604, -0.08233933032347861, 0.04607991515165791, 0.19840539353768294, -0.08518563221443322, 0.08942836125851439, 0.11189435401673643, 0.05524762016206193, 0.017737558115819008, 0.11925521270594724, -0.5780636193178663, -0.14141768830615742, -0.06397371503937667, -0.253965082516336, 0.12143307317619563, -0.1567804771179978, -0.063449009809835, -0.12805162984764118, 0.06726582040785878, -0.245620697130274]"
0,5.724723050448077,9.753500453170905e-9,"[0.19570526087984466, 0.09117773953405273, 0.41867711575458405, 1.8449879365525637e-9, 0.023865768547124265, -1.2584619476742377e-8, 4.379005112961084e-9, -0.04292837939693883, -6.997986965591803e-9, 0.018946881160031535, 0.1314650832699812, -0.027414640048112164, -0.25384279988267455, 0.12418603462262326, 0.20870001751264253, -0.28723507304550255, 0.2872350657860561, 0.23379696179547357, 0.23379695937130252, -0.1311269057659643, 0.1311269264610309, -1.1077233250963084e-8, 0.5702253311316039, 4.001194808777536e-9]"
0,5.725131023773797,9.971219870714007e-9,"[0.02508277064330849, -0.087634801046885, -0.5410862499796576, -5.291212256396075e-9, 0.03556365966356976, -4.203270815387136e-8, -7.054597204315242e-8, -0.023590591483637555, -2.5472651502435385e-7, -0.014044156278284781, 0.10171294409527315, 0.004060953113580113, 0.015068034140912592, -0.4610226962465688, 0.5385671861886893, 0.17125197890672694, -0.17125189253946788, 0.22812198643786125, 0.22812191255431746, -0.10122182512314262, 0.10122168318137051, 3.584108230386209e-8, 0.022071519028533472, 5.171331100927039e-8]"
0,5.725758932581342,9.577141982348187e-9,"[0.21973688162812416, 0.35109219257179064, 0.47998136018287013, 1.9262333423914573e-8, -9.84372594507616e-10, 3.140061134131004e-10, 5.427188805290399e-8, 1.0946972150355397e-9, -3.1013515247883295e-8, -8.384646931616202e-10, -0.2629479624628648, -1.8837093383245232e-10, -0.06367299208030718, 0.07132209764377034, -0.6138560771390302, 1.7174662815199194e-8, 1.7173880587565322e-8, 0.2673629213707508, 0.2673629207349302, -2.4275402347598267e-8, -2.4274524242025045e-8, -1.7338408464147798e-8, 2.3271138286133508e-11, 6.337091996439017e-8]"
0,5.733174830698298,9.981689723717928e-9,"[0.08792105137230677, 0.10880718295236144, 0.43302782081123514, -0.02528550398446325, 0.014430606795565534, 0.07526319896521211, 0.04878832138762257, -0.04611822007488649, -0.07743630861048179, -0.3660802729452883, 0.17544102788239502, 0.06171692836316319, 0.26203640296345054, -0.06410585349494954, -0.5116583549511012, 0.2636294749080751, -0.34094775454569015, 0.08192670990878045, -0.10896266126778699, -0.13641131198028694, -0.1439662958283442, 0.0335657891808001, 0.04953491692072999, -0.15964470942878564]"
0,5.733742136946714,9.744064252691721e-9,"[0.2196971250442548, -0.055754764025872774, -0.23225029572708547, 0.006774433299745272, 0.25221415568283306, 0.13948417455215753, -0.08013751404967198, 0.036733769397114674, 0.49150485053158965, 0.022906779854730018, -0.010751190304533398, -0.19897327560786887, 0.16401377762047603, 0.08420487362575566, 0.3242966350103742, -0.11291468005438754, -0.09121036347150883, 0.5620147556162489, 0.021568469529767813, -0.1432798459519884, 0.11972472928750616, 0.09871752237481465, -0.009398866971725227, 0.02721854289571904]"
0,5.7344538060224135,9.749400669647334e-9,"[0.21611451633141232, 0.17840870331127398, 0.4691439992557515, 0.09675246889435914, -0.047026578955089285, -0.07491060934558195, -0.5066373276210383, -0.04645776763017938, 0.15344535647270094, 0.014525881844336296, -0.17100864149538117, 0.14968562470737273, -0.017728172232276147, -0.15894222369181749, -0.4086588975501257, -0.046827558700461305, -0.0468275244690421, -0.17854899639540817, -0.1785490986351045, -0.03792864029584153, -0.037928729983949895, 0.028230838168901096, -0.05134538167296471, 0.2879305809131283]"
0,5.740123208782034,9.756796117093587e-9,"[0.048033366146278254, -0.05805316099300544, 0.37921382816697524, -3.98458834755627e-12, -0.18140106706932999, 3.6372935170644644e-12, 1.754446344426176e-11, -0.338605417537549, -9.509873097659049e-12, 0.16622652496334367, -0.11779126470002549, 0.14614205525805035, -0.3100100207574027, -0.2098830902941705, 0.5016998542954243, -0.29110485003337105, 0.29110485001792463, 0.14133882138666137, 0.14133882139079007, 0.08204572412502939, -0.08204572414518269, 1.0460573748503309e-11, -0.1591719841786749, -1.6919026111439444e-11]"
0,5.740455727477069,9.755061999938536e-9,"[0.2034212129428454, 0.37892261151340595, 0.47063188642773157, -0.061124037415741295, -0.005648933401173681, -0.0632927822246296, 0.10718332170456722, 0.028259550049454192, 0.13222128779818398, 0.004048666494538618, 0.20550350196984907, -8.994230921188692e-5, -0.01766059604643986, 0.12553428137318084, -0.6124010016832377, 0.028716311748807177, -0.0283832298944116, 0.2391453802133905, -0.1728970121206349, -0.11900349302909181, 0.0011393215096138212, -0.0005660293783642039, -0.007270189719481364, -0.1404117658152907]"
0,5.74278573734441,9.726970545059003e-9,"[0.07454287590001984, 0.11575271809894327, 0.4600521792513627, 2.813472477233629e-9, -7.057287690123145e-13, -2.9207677992799916e-9, -1.26556408777759e-9, 1.4385513325983557e-11, -3.1138322919642647e-9, 0.36881839045534537, -0.20092904303338352, 0.010401279716377108, -0.27652411323958737, 0.015705319436413727, -0.5677900295605092, 0.3112806032084815, -0.3112806038215535, 5.8005745482461796e-9, -5.80477328927764e-9, -2.984174122886176e-8, -2.9822609990663086e-8, 4.459362370555074e-10, 3.2690527446295674e-13, 9.556369693681425e-9]"
0,5.7464224033466875,9.778530046794658e-9,"[0.04986202892017555, 0.09509553589776197, -0.008425412935615096, -3.105246253349509e-7, 0.09538814203448953, 8.927747067851268e-7, -1.08534579472259e-6, -0.050075314374821614, 6.757847313117944e-7, -0.3463625918144398, -0.10770403323361624, -0.3976832332007576, -0.0478634314903693, 0.47950787793064537, -0.029706204827649338, -0.19904691873831057, 0.19904781071249517, 0.04099517969598112, 0.04099508360969187, -0.2191488371772577, 0.21914771005013706, 5.60408750927846e-7, 0.5247094674722679, -4.4269320988345954e-7]"
0,5.748732481619553,9.983611001203384e-9,"[0.286718976338391, -0.11675025124483585, 0.3188892676309463, 1.991151928808914e-8, 2.163375240812439e-9, 1.252732909481489e-9, 0.4430573379847848, -4.6645250494893275e-9, 0.1494077462475339, -0.0908144500211894, -0.23523675896778912, -0.16249907159213445, 0.06414620835643683, -0.20809400016074395, 0.4520214654328292, 0.13920373399635694, 0.13920374628949456, -0.16191495906431475, 0.16191494991596672, -0.27464575362637517, 0.27464574064771974, -0.00831403409561059, -3.193063071033988e-9, -1.3642214371770155e-8]"
0,5.750342951622704,9.76576343444654e-9,"[0.1643114544341489, 0.09555298507906126, 0.09555298508796305, -1.0150708472002124e-6, 1.0003464445582341e-7, 7.899008957269215e-7, -0.07965873740291138, 1.067307676843407e-7, 0.07965873740376149, -0.31294003104038615, -0.31294003104541807, -0.39357952314033745, 0.3299845778871554, 0.32998457788057595, -0.42147317198972667, -0.3129400310308492, 0.31294003103083534, -9.159224538974711e-7, 5.828525477420649e-7, -2.569621363888465e-7, -1.0924125998297015e-7, -5.997007348687742e-13, 6.466048537169743e-8, -2.5287805162439606e-6]"
0,5.770966480046849,9.974865363611938e-9,"[0.036489207003402746, 0.1673558682287302, 0.3713558827178657, -0.08717962228595663, 0.3222402717571047, 0.1397350910707898, 0.25835889330742035, -0.210656739621504, 0.007038722547421281, 0.042411241040638564, 0.0697354037439434, 0.006120701135186909, 0.024583134484922945, 0.13343535151497732, -0.3812180367931002, -0.32926281507006017, 0.16848273486581994, 0.21921415405207212, -0.10084289957591488, -0.3093319592787138, 0.1831938059120773, 0.027970395603148387, 0.07840424249589521, 0.2982937718884029]"
0,5.771287728179743,9.756653927125279e-9,"[2.684271463905302e-8, 7.490447039427867e-7, 0.45684523828179946, 8.503848409316112e-8, 0.12102012627571854, 7.015148471950749e-7, 0.39770875138299705, -2.500534634554207e-8, 9.441506274402529e-7, -2.8497631001426314e-7, 2.0801493801162588e-7, -8.52910220440824e-7, -5.827437020390623e-7, 5.560682296716396e-7, -6.879572308937833e-7, -0.2174836898870659, -0.08097912800420412, 0.2583177638960096, -0.22459516233303975, -3.830092406532818e-7, -8.965260951741692e-7, -0.3846967783452854, 0.5472246946802126, -7.892715064026027e-8]"
0,5.7725126857948,9.696158641580262e-9,"[0.23342443477290253, 0.34687188635541283, -0.1843864065658359, -0.14975106396039595, 0.13318667489864677, 0.04223683148442579, -0.010958295804136748, -0.008764955940451263, 0.3120449418873906, 0.12907148028332927, -0.4046534328258442, -0.2277458156593939, 0.0010840664009463814, -0.07048302041851688, 0.32101719041894317, -0.07605504214887283, -0.017961916727629465, -0.23482996608186057, 0.06176645251433385, 0.21820854678374926, -0.3958544542238142, -0.16440579660489932, 0.097221383900195, -0.07429901009916526]"
0,5.773886952970199,9.76033847817603e-9,"[0.10001077625572641, 0.2978281409519798, 0.4487463276893896, -0.053924731931631484, 0.022501610013054597, 0.014070061908491076, -0.4512907855015429, -0.014055967207953364, -0.0017843460809387954, 0.0157196193634325, -0.3022302120568467, 0.049665950535668454, -0.0037492401365835136, -0.016989250851243448, -0.513467131237888, -0.0425479051160838, -0.04254790489696179, 0.1405882905509287, 0.1405882903586675, 0.09708332801117539, 0.09708332732304145, 0.0379708781341773, 0.03131802198220798, -0.26460319091634804]"
0,5.774461200204059,9.95841009894898e-9,"[0.015074848763711795, 0.20219912170556162, 0.32576511583155676, 0.06560045143288577, 0.28819780119225286, -0.08285632047534221, -0.3017004228082142, -0.2334563580694694, -0.05264244363128666, -0.027905599224034384, 0.176982812117732, -0.036729789746556656, -0.021519865267749187, 0.109242733534586, -0.28691155501657567, 0.2194020511576067, -0.17450369811046174, 0.19080548861685875, -0.2286638827080419, 0.3037735705107546, -0.21860039767945016, -0.14286403692567645, -0.007744612714907541, -0.39275842264042804]"
0,5.775188409879145,9.762431944677006e-9,"[0.16373029427152655, 0.06811065469409104, 0.16486975897437128, -3.237300601898058e-7, -1.9442139183674164e-7, 2.7943244249492784e-7, 0.04673963668764282, -1.0336184261215818e-7, -0.343857743952393, -0.1887914357953554, 0.026670421024482284, 0.28095146972679397, -0.23175037370336704, -0.3254709684738126, -0.3947815203491182, -0.3645107131544976, -0.36451083674578716, -0.20036420769550745, 0.20036445723292678, -0.14245500152158513, 0.1424551589928924, -0.059619017168867416, 2.273579450642458e-7, -2.348319219296742e-8]"
0,5.777209412617438,9.749904347310946e-9,"[0.08079805185035974, 0.05389528850695514, -0.419752074467739, -0.018859614372626204, 0.10890510207419157, 0.21312618799510624, -0.11887199350917552, 0.07837597234612442, 0.07249494148288749, 0.22617421085460804, 0.07030123914316579, -0.25368597428658624, 0.16664653427471354, -0.11656248201985872, -0.22361994310225058, -0.30036151001508826, 0.32530419177385494, 0.005085056138580431, 0.12521916046795084, -0.08530622375301031, -0.03239378086508484, -0.06395117322287105, -0.433570868217072, 0.32748229103986226]"
0,5.777380414807277,9.764369083451998e-9,"[0.09047185355950525, 0.2796850311259468, -0.06838851892272174, -0.017435246282085058, -0.11112455708647348, -0.14033144605960945, 0.2357075730612869, 0.10274349828878222, 0.4903028812671689, 0.11838475691506356, -0.4006536607768507, -0.3337093394963012, 0.072395873876886, -0.07326992382198069, 0.3501818870577898, -0.16963092993095935, 0.13800197136570386, 0.01865558093569925, -0.16282726473617337, -0.23378722906451418, 0.14080124678589007, -0.038980074878782155, 0.006329622573185531, 0.014114622872732555]"
0,5.783662157926116,9.7668405947108e-9,"[0.028623738020072308, 0.08953003934467761, 0.4231580686777736, -6.886111060098948e-12, 0.2060256713904578, 8.420049887933566e-12, 6.262703230577754e-12, -0.16927894252257042, 8.989029268673511e-13, 0.2544171726881661, -0.075169595446549, 0.050497522532678224, 0.16376112793633435, 0.12093663182717743, -0.49077667248553714, -0.31350027858228846, 0.3135002785773797, 0.1982785175646395, 0.19827851756410697, -0.1770334248064293, 0.17703342480317788, -1.7612008272277645e-12, 0.21884109241355704, 3.972361995435626e-12]"
0,5.784465929695224,9.756914921032538e-9,"[0.1749544881888463, -0.07053628783396551, 0.12072631998296732, 8.17918184407066e-10, -1.1845576378604549e-9, -2.4483978826508106e-11, 0.3549694368865549, 8.247251870460144e-10, 0.014975892502769685, -0.08987585920367733, -0.08904559661763665, 0.4268540149763783, -0.14211223694361524, -0.403043915073165, -0.28790807684046016, 0.34599436946005224, 0.3459943697096118, 0.09467890789860284, -0.09467890720927619, -0.22380464509110753, 0.2238046439899632, 0.04838610695483881, 1.660787604946095e-10, -5.475302655357893e-10]"
0,5.78807522211809,9.758712285784854e-9,"[0.3279399071142885, 0.043356970982402196, 0.08801214474683533, -0.09490718623695046, 0.10980136682443022, 0.1510551852319374, -0.18262973398357313, -0.07464749189351592, 0.23083567828500398, -0.024477771086187903, -0.1263999433266723, 0.5479416239225988, -0.09163712115783947, 0.23910841264734267, 0.014323072679839476, 0.05035162264747312, -0.1111586142666581, -0.13744251260956725, -0.016793153845056495, 0.07077403801531357, -0.1605652506576847, -0.0050465151558620365, 0.32596324582039055, 0.43933355105129324]"
0,5.790418425039035,9.99388883316717e-9,"[0.04376459151777916, 0.2962378441905464, -0.014235192341868092, 0.3049881946461776, -1.355475799502576e-6, 0.05249820069382744, -5.203184252116653e-6, -5.308251874609234e-6, 2.310247979503677e-6, -0.034929407538611734, -0.1480387700320312, -0.3917601524786972, 0.03448445667817594, 0.0757964916388145, 0.1899341383444177, 0.21355811438172523, -0.21355920631424563, -0.1448631119724545, 0.1448703914763849, 0.29174398344637653, 0.2917453926650335, 2.8933537464486643e-7, 2.4513080616946255e-6, 0.5397343775273313]"
0,5.790997493661216,9.744963067907044e-9,"[0.2903634448442775, 0.20335396829618077, -0.1063301684095744, 1.3052341475104003e-7, 0.11529489399132165, -4.903103618869908e-8, -1.5477355597658537e-8, 0.3709012168023764, 2.6795184249111395e-9, -0.14781078147108895, 0.2451687086598622, 0.5965967763979032, 1.2197373988053889e-13, -0.2868572018119838, -3.744686540946614e-13, 2.7911200882195226e-8, -4.1082688812328715e-8, 0.2755434278055423, -0.34069756718346805, -4.660411805477932e-8, 3.235857084263504e-8, 3.780008253649865e-8, -6.381007610139871e-15, 3.264805617289547e-9]"
0,5.791114036615177,9.766161431182115e-9,"[0.1244976912587614, 0.1241156377729431, 0.4073565155195315, 0.06140160610695321, 0.13932379490231234, -0.023298345044259143, -0.21783198495126618, 0.16592833306322635, -0.10212369097515, 0.10738053078082357, -0.11876585859951944, -0.05951292155280718, 0.3014943082531476, 0.055209504908614704, 0.40568018438221176, -0.32269026287691416, 0.15691390547616246, 0.29016863977118756, 0.28090406239071475, 0.26026224352013555, -0.01856470711270857, 0.1506765707078012, -0.03754123422576036, 0.14922867030542497]"
0,5.7939032376605555,9.705033399129375e-9,"[0.16903393648397144, 0.29449258291562824, 0.47434503740409223, 0.06680369081857843, 0.025651520745894444, -0.02407368463310186, 0.4406017215962679, -0.004950782875291894, -0.036842424435003955, 0.01583976739250721, -0.24450716095087374, 0.0616912151194114, -0.008401357998174642, 0.0005581563633303822, -0.5264691774091375, 0.036676126609061784, 0.03667612660906285, 0.14898721544851695, 0.14898721544851912, -0.06557736469240921, -0.06557736469240838, -0.034088662153698, 0.02961156035013398, 0.244296826903919]"
0,5.800420253720068,9.76822798437715e-9,"[0.009136331883494879, -0.008928910259440122, 0.05572735501673114, 6.034529858321818e-6, 1.0234894695265763e-7, -6.3469507876540855e-6, 5.264037580717048e-10, -1.156486970886604e-7, -6.414113649876174e-10, 0.38386290415373114, -0.4226038183911529, 0.028765600795464478, 0.41363408992951045, -0.3472746463246354, -0.5742970632482822, 1.3601607631061964e-8, -1.2425581760916483e-8, 2.4373900745254377e-8, 2.459140797980016e-8, -0.15564041763040898, 0.15564443692210728, 7.854871246520887e-10, 1.0081777741820185e-7, -1.3672612905878328e-6]"
0,5.801103120150426,9.997876087451521e-9,"[0.2817697359995085, 0.3437257551664624, -0.28914407535916065, -1.3657328940687125e-7, -1.4859231258081952e-7, 2.85564669796383e-7, -0.049130856326107475, 4.9428143990416865e-8, 0.33116736372718936, 0.031102799375132825, -0.4285515817514667, -0.20614754965821458, -0.04820665221463053, -0.015629378864293064, 0.3744788715390228, -0.10550147996645509, -0.10550135285537368, 0.19702837327592818, -0.1970279656348471, -0.2463622952689981, 0.24636264362395544, -0.1247196567943116, -6.015092456116658e-8, 2.1590834539324403e-7]"
0,5.803592491010042,9.749513355024661e-9,"[0.07027550832569913, 0.12078472564561454, -0.026025967585389848, 0.25367593088843854, 0.0731054983166685, 0.30881191727938606, -0.3111600925322383, 0.43774239284988326, 0.15008786757498163, 0.009424380337529398, 0.010373809295999355, -0.15488759309559408, -0.04322220105028897, 0.041864245543307976, 0.11523240417414661, -0.28031065754228635, 0.2104176812379705, -0.0697592169031222, 0.043952111938847606, 0.2831683849344672, -0.09863109759967506, 0.3717950216663277, 0.14286080321691474, -0.29065809389806907]"
0,5.804467125173657,9.95058991205711e-9,"[0.1369907957482681, 0.026823010684516927, 0.2413032007460298, -1.9686343784719518e-5, -0.004671562071260498, 5.405754208110053e-6, 6.295766247425242e-5, 0.08220960074001551, -2.561373185427445e-6, -0.0263719589966748, -0.41798929002211205, 0.06064826066565786, -0.06665760513833377, 0.2754695085078528, 0.004467360290540412, 0.08606612155647977, -0.08615507106974876, -0.40176996655621555, -0.401778816193856, -0.13354037371958555, 0.13359195439779437, -3.604110974787673e-5, -0.5317103957428131, -1.541871225776455e-5]"
0,5.804886621446142,9.993989119153503e-9,"[0.13288430151009759, -0.07760642046417075, -0.004178137811258251, -1.5642322393185996e-11, -0.22526038925481748, 9.331818968763416e-12, 8.038522368110687e-12, 0.2527638523391454, -3.996796457843194e-12, -0.29223456912860934, -0.08597190200966047, -0.523738695774594, -0.1330831085185592, 0.4292510560570125, 0.09572705923632321, 0.09568446743485244, -0.09568446744236207, -0.03233704366327024, -0.03233704366692522, -0.14431437558635285, 0.14431437557437565, 3.299534868202513e-12, -0.4705192600848498, -7.303853259897208e-12]"
0,5.806206125433082,9.721917880159073e-9,"[0.33017921693258595, -0.03079905912812972, 0.13572434694127355, -0.08285026956998068, 0.03730987837070443, 0.1791736751320968, 0.18911155544768204, -0.00432565617933835, -0.2537913555751652, -0.014817420841878062, -0.17651710019661807, 0.6070616603470171, -0.0801607938347081, -0.19250037420806712, -0.038190731670336014, -0.0031685602302353386, 0.03935187416278595, -0.2311983775924737, -0.03762940048163874, 0.01801922274194655, -0.16810785860096936, -0.1737408328836399, 0.16994626395650894, -0.37701253807643065]"
0,5.807228623354948,9.738837108244654e-9,"[0.14478794015493154, 0.3886136363089997, 0.33357855982196505, 1.877470316883425e-13, 0.021553565323811818, 7.347057185547533e-12, -1.3924962365283197e-12, 0.19475384204288962, -2.0593770247479025e-12, 0.11013617072633655, -0.3184748095169263, -0.019577556385938985, 0.08205993779255683, 0.006308589406613883, 0.5651596190684541, 0.13921178459875416, -0.13921178460938016, 0.24360622705680685, 0.24360622704979448, -0.20077934455963176, 0.20077934456001173, -8.761812470655915e-13, 0.012514608342239563, -3.3420070393720936e-12]"
0,5.808084118704203,9.71034331344296e-9,"[0.140235285858412, -0.07864396865933067, -0.3234238216919862, 0.14150443413235825, -0.009262036047084457, 0.2611298237249926, -0.12320183795932997, 0.14676811018189198, -0.36173184767743927, -0.003869444808979764, 0.018470628028260543, -0.05929996682426363, 0.38695314784375134, -0.019808718216720228, 0.4341470300223027, -0.09325797566806782, 0.3199135876847987, -0.34642336687878883, -0.010698626239836062, 0.04512702938442492, 0.12436034378134456, 0.1138052762293942, 0.045176782886865594, -0.08681800757935226]"
0,5.811955620242041,9.765232410898728e-9,"[0.037637832992876076, -0.1346622127366838, 0.4519212133485093, 0.2884470727851026, 1.6320103344940905e-7, 0.17140227180775752, -4.829518002777167e-7, 8.083320724669748e-8, 1.9366183047919772e-8, -0.3254295226961211, -0.06573239943335907, 0.09283270495993623, 0.25446339854125816, 0.14331870291130827, 0.5168936390537201, -0.28460297344977203, 0.2846026768396871, -0.004732134243270961, 0.004732302462013421, -0.012482146022030448, -0.012482207679174311, 4.501708021451335e-8, 1.4227226582143791e-7, 0.17311375835471995]"
0,5.819228723637558,9.754656250544084e-9,"[0.005081025966985095, 0.2806072121873643, 0.25795810323413865, -0.19639601127829998, -1.4296061344379971e-7, -0.11479865949150411, -5.887348947982946e-7, -2.586082212925977e-7, 6.996100069735676e-7, 0.2518609614609756, 0.28948801719393413, -0.2570516740643978, -0.4354022148416787, 0.338084317021074, 0.15839198839834953, -6.520799131354922e-8, -1.6527496373242092e-7, 5.479147835164712e-7, 2.798545771400147e-7, 0.09105648816383838, 0.5020608707158858, 5.147226715534111e-7, 2.2374603493466014e-7, 0.017547933505058892]"
0,5.819639810862474,9.777022236309473e-9,"[0.04847085386285961, -0.28090087389521706, -0.18260774510084118, -0.21269242135206995, 0.018582004492877384, -0.04188209647424819, -0.048002432034595144, 0.2310799345541599, -0.06728942262496071, -0.29106866602422043, 0.2688637591511075, -0.3257762754075748, 0.3535122329021428, -0.3647720210048315, -0.14582714526533055, 0.040067881417194015, 0.12111496913249555, -0.057175595974608806, 0.0051536454657649, -0.032809041703693184, -0.42455916026180107, -0.06958931565701984, 0.1557629582915996, 0.07346199627179037]"
0,5.825139142455838,9.759924086687282e-9,"[0.2616497218283576, -0.00956167918321245, 0.036210440363354746, 0.23344059904907777, 1.1577891578332607e-8, 0.04427636149818233, -7.137781571671993e-8, -9.227693631135418e-8, 5.025749195182505e-8, 0.05105415532929682, -0.06356207154983505, -0.49028229670864715, 0.061443282458559303, -0.01696872799228357, 0.27891051386859095, -6.0286186553072e-9, -2.0482864586332345e-8, 4.2775513245381903e-8, 3.836754206739575e-8, 0.10406073104647189, 0.539444494778653, -1.032741895400011e-8, 2.099495106806141e-8, 0.49292515616955446]"
0,5.825569379258846,9.760557526359897e-9,"[0.022096544320154284, 0.1391359777716101, -0.02808339218740074, 0.04851980231121405, -0.06422015328179974, -0.17034346032178715, 0.24977250995754252, 0.3472399834165021, 0.20732744066126907, -0.026538387534113344, 0.19643238646416272, -0.34155192247819405, 0.03851441780040882, -0.10402860467161851, -0.053222311949469234, -0.14437595974041773, 0.12447697785745557, 0.26883780174511096, -0.2743303560792888, 0.34731377773480243, 0.4470889355503417, -0.20232330340787077, -0.023167229946214056, -0.031306577029789576]"
0,5.827043468339373,9.769255941421665e-9,"[0.24322972699161505, 0.34026595993623526, -0.32995839238772817, -1.8778015992208668e-7, -0.2470471015585442, 2.7275136971935935e-7, 2.464387402744733e-7, 0.028519851719628078, -2.919608675887595e-8, -0.16292279354246408, -0.3444356227256604, 0.12718702710384, 0.23182021944302036, -0.17066290450845584, 0.27675795197606046, 0.16347117397546826, -0.16347121195205294, -0.29332738567707356, -0.2933275047194742, -0.23219211406931184, 0.23219250007367226, -1.1870362130943703e-7, -0.012974072580951825, 2.499803777427204e-7]"
0,5.827462034858202,9.762569656552095e-9,"[0.01988665089017457, 0.0702722176135577, 0.03731622051627289, -0.05925643253508148, 0.014663104398634072, 0.17687857599123624, 0.3612800251113568, -0.4475871274460963, 0.18261656142578872, 0.01807787652628641, 0.14319263883928432, -0.2486956666982498, 0.09012153239273532, -0.16253446215121314, -0.039480792911336514, 0.09093770182193264, -0.12389973407822179, 0.3520390616536998, -0.19550916185717854, -0.4097335030357189, -0.2496863469929289, -0.1790046700052636, 0.11897957825412832, 0.1143540600930581]"
0,5.828347592749519,9.766135380743814e-9,"[0.17218801902417102, -0.23200177998603774, 0.44852198352271533, 0.08969362150098416, 0.04268965874595004, 0.2239246182433044, -0.17420737043332762, -0.079140809059475, 0.03315976262564829, -0.249209630926012, -0.10183487593249492, -0.009835941424939383, 0.15624491383543793, 0.23487603602073118, 0.44238714348414754, -0.3697253151948573, 0.14802170320689131, -0.2287782400067201, -0.042750342627841276, -0.024437169037622417, 0.10177450675662894, 0.06107616755974425, 0.058858528527861415, 0.19710799436792786]"
0,5.834205335698074,9.745036081241632e-9,"[0.18422670092841079, -0.2269809020979887, 0.3774187696146302, -0.34019295758472107, 0.14197600727630555, -0.08719936738310258, -0.04294873360894936, 0.18193991708543017, 0.2474962264638154, 0.022111869758829318, -0.0925335606853248, 0.06361068254333312, -0.07668066458458042, -0.17157660727743967, -0.5053150622472926, -0.01123007969220267, 0.2374716556791086, 0.10457476128792598, -0.3435112154040687, 0.15876644150223726, 0.05679290977960723, 0.10190756458846485, 0.04147905975170205, 0.051477077609118974]"
0,5.839827381440281,9.971384757967799e-9,"[0.29729165173952815, 0.23523356606362225, -0.17346311400538295, 0.11480348545356531, -0.06862472507625875, 0.0424691528518606, 0.05701977324234691, 0.06294703938040838, -0.35841481238352346, -0.066623618814237, 0.2950274508202009, 0.49868577771917233, -0.05549443097835882, -0.1951203006784607, -0.02772635689034128, 0.02151541224187845, -0.01924104508972905, 0.4438735432845601, -0.2144740241512249, -0.1215986983872164, 0.12509630891045517, -0.10662759116836862, -0.008734830596863854, 0.05478187453425803]"
0,5.841275273741403,9.743766957239652e-9,"[0.0692731984999569, 0.06742591429508078, -0.20916872939389272, -0.004412614030087766, -0.0644712522368777, -0.20893268951805322, 0.295384474171001, -0.09227527534002367, 0.15091957510538456, 0.18996153019676681, -0.20748580025411498, 0.03505141947751997, -0.020418042144545623, 0.3429609812391249, 0.2920533716512653, 0.08764440216052621, 0.31745237156336803, -0.07804955140971406, 0.36673793032404944, -0.2721317574880381, 0.17852284351929176, 0.20440810261450193, 0.24344838028711685, -0.2020162769742585]"
0,5.842500837080228,9.758636109879608e-9,"[0.06866784138781439, 0.05407552133524728, -0.11935465854664158, 6.550948651344291e-11, 0.10391637094765094, 1.4196695254535074e-10, -2.0908870265664038e-10, -0.1951330273647363, 1.463796926283541e-10, 0.17102896873366785, -0.16671298572075177, -0.7429289013108009, -0.05031221813603755, 0.0470456657846046, -0.05538736149702604, -0.19297444125274366, 0.19297444113506057, 0.0638388375773975, 0.06383883782761653, 0.18657039210158458, -0.18657039197469674, 1.0824816464814215e-10, -0.4002419017352931, -1.9456273067396154e-10]"
0,5.843717558011258,9.977192913747005e-9,"[0.018766648973138664, 0.1828356343543778, -0.10224536787459579, 2.7007557060374396e-10, -5.691013669118734e-7, -3.42986866850732e-10, 1.123218848127103e-8, 1.0759756049855702e-6, -2.485693385815198e-9, -0.3882361902045376, -0.10328273922414262, -0.41171386990347214, -0.3733135809692846, 0.5573270889414885, 0.33293035219917155, 8.015892609920428e-8, -8.922615913178337e-8, 1.827114299421941e-7, 1.7728878775445178e-7, 0.17894513262556067, -0.17894513249420782, -1.928260807075582e-8, -3.5764638799646756e-6, 6.975586569654376e-11]"
0,5.846884892293738,9.760439279136553e-9,"[0.22687003007867082, 0.3355993980037986, -0.19704811385733356, 0.036804159094601274, 0.13577357572498666, 0.10072339165393854, 0.13011839815987913, -0.12669850912956537, 0.40655411607002256, 0.10052255312166117, -0.40792298374638003, -0.2881083622047691, 0.006606708084877257, -0.017105199315346632, 0.33769138562062223, 0.026443135769912085, -0.1558124101553957, 0.16065376541903492, -0.10885961022176639, -0.2639298262290124, 0.21365315757247755, -0.0847208164617336, -0.035436241191659, -0.09279256473902521]"
0,5.85042733359966,9.74122713470319e-9,"[0.16501317592416126, 0.33107345311738773, -0.2504369039474261, 0.17713096375288634, -0.12385898403028112, 0.05694607732566075, -0.06523436184940262, 0.046188083060105155, -0.14942269285713977, 0.05085747496735554, 0.03866254063739455, -0.44251019519533175, 0.05743067240924875, 0.35412285553038125, -0.0006262619337360439, 0.3453919967621253, -0.10150170049836262, -0.08966377979756705, -0.1693885369721546, 0.35559340662400307, -0.10571185861868537, -0.25742571543059717, -0.12132084421673837, -0.09072025168391051]"
0,5.851661113382236,9.731208491885006e-9,"[0.0036186843807484883, 0.23413029482740416, -0.19936229620433477, 0.15698564066220116, 0.10107266414169941, 0.014020411939702975, -0.1663798571534319, -0.279406244482177, -0.3794906008073369, -0.013622936897868169, -0.24941318762975312, -0.07450071320728016, 0.10820999019272805, 0.07503639603047019, 0.36253303991119934, -0.40176037256726793, 0.15893703773648285, 0.31010191189021497, 0.29059013791548294, 0.1473959601734543, -0.03458462952572478, 0.11526267330934922, 0.00028200526085285407, 0.0201553282538771]"
0,5.85976920751138,9.999677274649993e-9,"[0.0069148721746374086, -0.008870030140031265, 0.5657505267757347, 0.003114524972242659, 0.07735411757421863, -0.0009356257296958765, -0.1643365044874791, 0.0026656207834977724, -0.0037421411861594685, 0.00129699593454626, 0.0036906507108064395, -0.01399850632714861, -0.010734236906944944, -0.4980160098064833, 0.5372500917709563, 0.06246284392924417, -0.11062727267832878, 0.037166481469035756, -0.21651988023385219, -0.005402023548769936, 0.014026235304276935, -0.13122086510735848, 0.060118332397692584, -0.15598933489147557]"
0,5.859968455396033,9.998901824415802e-9,"[0.11414202062534348, -0.37883923706723693, 0.3143307846288712, 7.060710501851698e-12, -4.99903200949241e-12, -6.76685861295382e-12, 0.14617778635232126, -5.04904332621636e-12, -0.02877099251715169, 0.0358758030476534, 0.14816951426657043, 0.1805610119908602, 0.06212762926715878, -0.2188751754664646, 0.09240688011091472, -0.24812785585985114, -0.24812785585766445, -0.06255557826729939, 0.06255557827749442, 0.25081756033842056, -0.25081756035049674, -0.5912054947999423, 3.3809592065125106e-12, 5.763553633364035e-14]"
0,5.865340427609855,9.75659770827332e-9,"[0.32096197780323515, -0.015902588590341434, 0.05747857895655964, -0.02705048104271164, 2.00841962975666e-7, 0.12950183007592647, 5.873141676438593e-7, -8.240449817402727e-8, -7.944508781397262e-7, -0.0826288331085733, 0.12077362009314135, -0.7177054604418232, -0.02439086176602974, -0.20884258544446876, -0.025269456706620223, -1.7545602611308376e-7, -4.123865655939933e-9, 3.655994388503152e-7, 2.329954114269165e-7, 0.23682947882816419, -0.037029271860331815, 3.633380414995245e-8, -6.620677117353297e-8, -0.48693049145858924]"
0,5.8676446363430355,9.745267837757418e-9,"[0.32178062664032064, 0.24590153647150723, 0.3932714656085049, -0.028327697775175978, 0.16087150076711787, 0.014876056865920303, -0.15819757966338133, 0.17970863008744395, -0.09916774304059578, 0.018990360475219056, -0.15976033439966586, -0.045202021578358384, 0.176624169973523, -0.009381202792684395, 0.40275796140081743, 0.07492097226778566, -0.06501421335371088, 0.48509823848737527, 0.17905031007987604, -0.02914253005022703, 0.19742959917008668, 0.09217462476202343, -0.09378632711717313, 0.1774923346064316]"
0,5.86864735854705,9.76542041341734e-9,"[0.05998693227525661, 0.06864303678444603, -0.10694701285842849, 0.16884374313468567, -0.10560542629585791, -0.2077512110083038, 0.4754636874539627, -0.34159352833142764, 0.13176102899158532, -0.19983492533966107, 0.16386765760049138, -0.0716855306708924, -0.04294492029048065, -0.3798234383406468, -0.08445412318846314, -0.32944443412662106, 0.2530585982361463, -0.23377409677542316, -0.009771890862583031, 0.16252120216207613, -0.058026885701620234, -0.05819420194001492, 0.16294787816109307, -0.15847067727555292]"
0,5.871402368290996,9.758058579435376e-9,"[0.16724009932271017, 0.0908314483759887, 0.42123229937409823, 1.8760240283310466e-11, 4.506188358849309e-8, 2.8198186146205065e-11, -6.570778799859132e-12, -5.571331748566081e-8, 1.9433189774302972e-11, -0.27604029934910995, -0.2604393739681617, -0.1555427315100434, 0.32833104060066276, 0.2371343577455477, -0.5393457064637854, -0.28565322026760753, 0.2856532202683725, -4.7729946433994055e-9, -4.7710635724972775e-9, -2.846875879098459e-8, 2.8472350446135348e-8, -1.1948575946294802e-12, -3.184664515465484e-8, 1.2240258859829307e-11]"
0,5.872876988090772,9.980595779532945e-9,"[0.17924959798475662, 0.24240775544157103, 0.06208968085284852, 8.032276009833425e-7, -0.0593645213532338, -5.690034355011628e-7, 1.2973435342836682e-6, 0.30702213421273533, 2.8728187785933885e-7, -0.014979361743309407, 0.365885086513408, 0.03149959914397626, 0.05488609738889945, -0.3247041595213927, 0.4643525441820574, 0.13290529094826625, -0.1329062625344077, 0.31435133796010684, 0.3143518850956868, -0.2382408179047126, 0.2382423757616949, -1.486273813901381e-6, -0.0427697785972867, -2.587552537473857e-6]"
0,5.876947714343273,9.757811614244493e-9,"[0.2732037083705435, -1.3980923518143285e-6, 0.17833923099542848, -0.08753808660733212, -0.0019207748176568523, 0.056627966464047844, -0.32324032743522896, -0.05654585116376495, 0.3033390486402735, 0.07174456519895726, -0.2461858667600309, 0.5754688168274427, -0.003147637840227704, 0.18757283751566897, -0.06651903132996864, 0.034515398049954, 0.05827005099231225, -0.07230763058710629, 0.14501434069222857, 0.11386987718294511, 0.0553296761513989, 0.02301508100992556, -0.3534054675276519, -0.27230628553615566]"
0,5.883456511378315,9.754284946487723e-9,"[0.156301027589001, 0.06470961045748891, 0.3776767295514946, 0.0029402840346223046, 0.01716354400444304, 0.027876966681641458, 0.5916844886585317, 0.04465609925274616, 0.27931755220052545, -0.11320922057336465, 0.12732092740207424, -0.39270451986065, 0.010828782163910897, 0.002246347794156808, 0.32464918523162467, -0.12914107861132146, 0.13668697746208258, -0.00039255775758893844, 0.16556684376814784, 0.08381134530341067, 0.058069833765927205, 0.004124498798738871, 0.05563976409386833, -0.18031604731738252]"
0,5.890635072551456,9.971269997239535e-9,"[0.017030802149646775, 0.19392442663994827, 0.4539473166342622, -3.790281513280759e-11, -0.20727356710890363, 5.856526848332349e-11, -4.9042917468665145e-11, -0.16450921709439756, 5.584253351609228e-12, -0.20601194749885132, 0.01755118012966047, 0.11733674663473762, -1.3111051961231273e-8, -0.4290859113322743, 5.018835936017449e-9, 5.559174439892124e-11, -1.2105223194220532e-12, -0.033460076378459325, 0.6665270538829307, 1.5571889616121055e-11, -1.7943341935597852e-11, 9.667732637661742e-11, 2.4817272647039046e-8, 7.845948821727889e-11]"
0,5.896863271234367,9.739372948468092e-9,"[0.11975108931637127, 0.005448747408192861, 0.408630055595407, -2.960770355508105e-11, -0.3630148294188955, 1.4746776330594362e-11, -6.142267935100243e-11, -0.20000021526803657, 1.655856541247023e-11, -0.12659078722671618, -0.09697151291055685, 0.25118251538774206, 0.10945857489086097, -0.06144935830087224, 0.059779131648018555, 7.254598006605556e-11, 3.1805937165609506e-11, 0.13413429626565215, 0.7194239556998745, 1.7558340392473167e-11, 2.455277817145541e-11, 7.884273373055442e-11, -0.05879345092624714, 6.041162301071849e-12]"
0,5.898029938072338,9.75105326341806e-9,"[0.11367160630788219, 0.005604447326661909, -0.41858691278731475, 7.614672115525399e-8, -0.3592409286644751, -3.487838156840295e-7, 6.195304790619487e-7, 0.13264191762764, -1.1901104829836399e-7, 0.11797540980458152, -0.16163866877791364, -0.23514927232694155, 0.10313501638674377, -0.09842793185182877, 0.05968726818902156, 1.505422867101683e-7, -3.546471314874012e-7, -0.724762229285784, -0.13299535425928405, 5.407190559501467e-9, 2.254935677906239e-8, -3.0910713058681126e-7, -0.05466699133891725, 2.7069987239101986e-7]"
0,5.904175298423829,9.688846897904582e-9,"[0.015507414493026941, 0.2057568213403511, -0.3982989220115927, 4.376678863326016e-12, -2.1658327013937288e-10, -3.137654569566888e-12, -6.617231834748273e-12, 5.7563416668000276e-11, 1.7381611431173987e-12, 0.4689397298334562, -0.29468510649195223, -0.2543500547398342, -2.3456025035590305e-13, 1.1260002896826203e-13, -0.4401834889007855, -0.3417472624953446, 0.34174726248724296, -2.184267010741988e-10, -2.158251060688403e-10, 6.0124275248317e-11, -5.7881082868621756e-11, 2.5188128601795834e-12, -1.4837392426273393e-10, -3.3958900359465823e-12]"
0,5.907132305984251,9.756056319593304e-9,"[0.05522597974090346, 0.19497104815814073, -0.4399505956682908, -4.149192739914218e-12, 4.169523816045001e-8, 6.573056642405024e-12, 6.815834554024012e-12, -1.2083440960579512e-8, -1.3771529000620496e-12, -0.41591696926146493, 0.25996213345402774, -0.1281842087934985, -0.14336864074918074, 0.059739012211232574, -0.5501483350697893, 0.30132616884620345, -0.30132616885594354, -7.872331500873602e-8, -7.872605550384948e-8, -1.2549717861025545e-8, 1.2546595828534226e-8, -2.0061655027010306e-12, 1.1342120258894416e-7, -2.3646754973448046e-12]"
0,5.911098427124459,9.74629311252048e-9,"[0.07931256693141787, 0.04786124203650432, 0.4113441669066668, -0.34735656218646443, 0.06714612950049201, -0.1776320906608097, -0.18116917293983284, 0.015654002562251607, -0.10223592653622546, 0.2330165487477761, 0.10193048643372951, -0.05197516764528047, -0.3142109243588385, -0.14050496476039132, -0.47427523165840124, 0.17334322061657925, -0.2977471044319352, -0.008123876337434784, 0.1405403780302007, 0.17713070463326702, 0.12172904266848397, 0.0851249434997234, 0.09504157006357852, -0.10094870839882303]"
0,5.913143254403502,9.765164246934155e-9,"[0.18312383369173885, 0.046032710290579634, 0.3957033445164319, 3.524229449328927e-8, -0.021414680507424913, 8.037306911878841e-9, -5.506432544852238e-8, 0.17521609086860013, -6.045441828819963e-8, 0.299218325940803, -0.27169751868893466, 0.1165053863823772, -0.35767753625668647, -0.09128089220341161, -0.5400337522713134, 0.2282967709663694, -0.22829656085987104, -0.15184401661702274, -0.15184387903140462, -0.07280553659598234, 0.07280558679070563, -5.414300769416143e-9, -0.10405054137087492, -3.773741821946212e-9]"
0,5.91647431754962,9.749281916220986e-9,"[0.18479377808662373, 0.09107255301903036, 0.43467464736283096, -0.07403424228566902, 0.055946308998515465, 0.029113814126773586, -0.2691090498827656, -0.21086633424183465, 0.10992143447266356, 0.23047057783059754, -0.13332145314128402, 0.02453390034194565, -0.1481270371205506, -0.12524553011752285, 0.31881164114253496, 0.04204022973887735, 0.20879193582397282, 0.043785654724965414, 0.16295183319234313, -0.0483982541044998, 0.08053470555983021, -0.11526181710962077, -0.4080495893571726, 0.39620355894789083]"
0,5.916731406498089,9.95414309954035e-9,"[0.001417125846904405, 0.1802491754927492, -0.4399303447094932, 2.2696798440586798e-7, 3.5711103256532973e-12, -2.2276971191227326e-7, -1.2788464740921755e-13, -1.0127858662302491e-12, 2.3120728715926302e-14, 0.41145905778870784, -0.22573357356585047, -0.13684566028082373, 0.21638557801804773, -0.048335305361258935, -0.5517830940948045, -0.3011353333934057, 0.3011353333932344, 1.4202623583999088e-8, -1.4195744677770707e-8, 1.718802399565082e-7, 1.7188148657770677e-7, -5.0410675520352294e-14, 3.869846123179711e-12, -2.2506818039810628e-7]"
0,5.917607045051214,9.724324064654571e-9,"[0.03881387608575977, 0.006803983553072539, -0.18784535499559366, -0.023133902444720446, 0.16172323618101217, 0.09233715747083693, -0.032088806867362256, 0.5021046558946758, -0.1786839606153269, -0.025474004226089114, 0.11726692544469358, -0.021527421058634644, -0.206101708338389, 0.03450634568853243, -0.44140385382373315, -0.03197951154769661, -0.0011311555545057083, 0.3689486122236898, -0.40920993404169564, 0.1445022066669165, -0.12267283125446893, 0.15772411888569704, 0.03819947795496262, -0.1504777935282196]"
0,5.920302810275792,9.99454254283481e-9,"[0.04416585580229381, -0.07502577803853301, 0.10156279124465839, -0.07688102573651581, 0.09555589447562204, 0.12739358751885158, -0.14582041637802723, -0.24470341222369058, 0.2519096818367479, -0.08788512568714256, -0.26449460803967995, 0.6160991127841651, -0.008675762710093717, 0.0017570059004660692, -0.026728715880202585, 0.555090594497099, -0.0019082922620860736, 0.020528498133124358, -0.04951988376465067, -0.012731845380485284, 0.016278234517588627, -0.044691733529972626, 0.1753900431358116, 0.06318135475818565]"
0,5.921182521084457,9.76420332372085e-9,"[0.08762725616933577, 0.010807210386564677, -0.012055810074845817, 2.406449533365058e-10, 0.03149764520675473, -1.8429559100654633e-10, -2.2988709870890566e-10, -0.3818308618351105, 2.2766417516951143e-11, -0.25366974883143945, 0.12777556072030655, -0.25784943899175317, -0.21989114485380845, 0.15299706855134543, 0.45337335682669877, -0.05389966678311105, 0.053899666984995376, -0.29481706127836965, -0.29481706135734065, 0.21307082653363144, -0.21307082640535746, 6.901117065134138e-11, -0.3877636231493713, -2.99561188256134e-11]"
0,5.922150619999597,9.998306046930437e-9,"[0.013358746528589054, -0.2362009922147602, -0.40983462351366934, -1.0729615502929625e-8, -0.17384837237355216, -1.8138270570814914e-8, 4.456484983064035e-8, -0.1430013323720579, -5.662624189406253e-8, -0.4178300351266281, 0.11752844215464117, 0.0421450384338098, 0.02855401246185086, -0.04053283832558848, 0.43828678158627055, 0.33175748488770485, -0.3317574419655308, -0.15373749643564918, -0.15373749391803254, 0.010091913789648712, -0.010091894885241084, -2.3670023250529488e-9, -0.2703124102801039, 1.258915282981947e-8]"
0,5.925406381985799,9.959201636345843e-9,"[0.08222576436371705, -0.2592981148184744, -0.15687012114516047, 0.0037415302378453166, 0.3175703686948236, 0.10867851103142531, -0.10734121394171844, -0.2363401314799666, 0.32297129555668846, -0.1957890804378144, 0.1473245567377443, -0.2462779799553081, 0.09981027219827213, -0.008895812341034655, 0.27063448937829104, 0.338767846708376, -0.050703580223903234, 0.2067859671478146, 0.09058612748619171, -0.31939896913912713, 0.25285905015971244, -0.025453669470494277, -0.06261891642836102, 0.27245508655660877]"
0,5.92646244562999,9.736824323880183e-9,"[0.07572321194097312, 0.2239228768654617, -0.3747129394191649, -0.1585363303974714, 0.051823936300938477, 0.2710971472317091, 0.045324418114407065, 0.030662824355320216, -0.0833230306044835, 0.10947959949669417, -0.2894070772407583, -0.10678146184333336, 0.1682521418442855, 0.0742951847234703, 0.3760835096897188, 0.20281211225716, -0.3283878636192116, 0.1819933080227377, -0.012474814946465792, -0.2642028429502581, -0.07511040014623377, -0.17709410669602346, -0.16829961356147594, -0.30442101605732175]"
0,5.928273631263828,9.990864165275998e-9,"[0.09320884196541818, -0.07045697363804101, 0.2682503074578392, -2.000572671202149e-6, -0.27528251638510604, -6.5501165517375495e-6, -1.0117095275380357e-6, 0.01141261493106343, 6.014961521146179e-6, -0.15681587924965842, -0.0973624961672418, -0.3193586849909726, -0.07583248533060113, 0.0600828583970707, 0.1810275417639497, 0.23163538472021244, -0.23163506243795084, -0.22795178685252693, -0.2279553865992479, -0.2510575624938699, 0.25106796911005214, 1.0526072345152752e-6, -0.5683189261099432, 3.025928061774038e-6]"
0,5.929275958974705,9.9966547591785e-9,"[0.06543055608794544, 0.07685290767956432, -0.14932340953302445, 0.2978735997285079, -0.15855464231813032, 0.29239136106163144, -0.05806025192093464, -0.29130630647564415, -0.29726992171883093, -0.20309612812299396, -0.03288425259494496, -0.06043114116212854, -0.04409403539078231, 0.04752146522697289, 0.3749145702654902, 0.18696773979770318, -0.23529631303648407, -0.05807541388768607, 0.392953242266364, -0.3597053106424952, -0.07862019702837561, -0.09376900630359966, -0.09115709059686634, -0.005642651673198244]"
0,5.929726168861788,9.758402483792923e-9,"[0.08968446123494547, -0.14551899340624044, 0.22037066322352433, 5.007696046342269e-11, 6.615293478554791e-11, -3.4705036040083434e-11, 0.2128519409599523, -6.398145272235285e-11, -0.1941784308105199, 0.3848954110023213, 0.4288744742690004, -0.1884645621732301, -0.1501294288638111, 0.25949193794742575, 0.35145638928791023, 0.06088607932006579, 0.06088607931665857, -0.3003079551753789, 0.30030795512608677, 0.1271645884354735, -0.12716458850693138, -0.19516060203448882, 2.954815196730952e-11, -2.9026514388101743e-11]"
0,5.935295735396936,9.756763642762139e-9,"[0.3104841501311331, -0.04413746781591791, 0.18339497604477614, 5.399808016512394e-10, -0.02846372357920069, -2.420731891451202e-10, -3.5205023330577105e-10, -0.3715768450596645, -1.5456677720292445e-10, -0.346218872492016, -0.15299414977512607, -0.21439068663231953, -0.042932405825234526, -0.05304871463060251, 0.34842777651220513, 0.05025692710257472, -0.05025692662018921, -0.20159221125635474, -0.2015922112039012, -0.23625233371461607, 0.23625233374002708, 1.5134848186758166e-10, -0.4646290775927664, -2.1095571183269095e-10]"
0,5.937415368736665,9.763126290821005e-9,"[0.13826054590606116, 0.016985148255996868, 0.3374393437436417, -2.386586798035514e-7, 0.04601528972947221, 2.657495524952494e-7, 2.595589122278221e-7, -0.3669462280461227, -2.5175875652486837e-7, 0.33139629135177223, -0.155394087889547, 0.15269997568698357, 0.2644637372247131, -0.07222043252440585, -0.5570901100396837, -0.13763340011057879, 0.13763333913412368, 0.2059320068883942, 0.20593187065322804, -0.02552328300843178, 0.025523335846889584, -3.121524477334557e-8, 0.2513249351976703, 2.3513727217182458e-7]"
0,5.940052299162038,9.973665085104354e-9,"[0.2121410885901985, -0.02413743125033607, 0.3538190455317158, 3.048425081832771e-10, 0.31115326671161, -2.0213118327412222e-10, 1.2228275838148703e-10, 0.10856363904076069, 2.5579407758000817e-11, -0.405933000403106, -0.21694403982113208, -0.13282173720222118, -0.1787500079110303, -0.10655893165895217, 0.468999204944084, -0.043213109875885426, 0.043213109817690526, 0.11512063616978686, 0.1151206361496519, -0.1934158594069868, 0.1934158593611604, 1.6519751133332677e-11, 0.3504411412528783, -1.6421377615791917e-10]"
0,5.941403723039294,9.952550122499262e-9,"[0.00039845495859358067, -0.26245375835227197, -0.29150593944779285, -0.02083711522804769, -0.05719911715416088, 0.04605424430047335, -0.06863295580894965, 0.24662491956778607, 0.33653678971280254, -0.07568607050190002, -0.30945671123914514, -0.12891365872064386, 0.09759572202050398, -0.035035208198989504, 0.31120889632554183, 0.0026411653922476432, -0.10803802028383426, 0.21243687144866905, -0.39207876283558063, 0.1508757841194888, 0.08719962560878694, 0.2925524945428238, 0.0418649598621936, 0.3279766306263313]"
0,5.943350509297811,9.999507560775609e-9,"[0.08379241941941265, -0.028222706016476206, -0.014501676814107902, 0.046101498790821635, -0.022020314307308674, -0.021680776624274638, -0.11966295396270102, 0.01635047796586926, 0.03135437982766542, -0.14303346316910967, 0.12310676301352519, -0.7586584239645455, 0.020319515699918682, 0.011522096361559004, 0.061154482657098795, -0.29470977520512065, 0.08208986447112603, 0.07725398701275593, -0.24929997802503295, 0.26707641179572356, 0.009557996605093374, -0.0007113296511293431, -0.09793398344659165, 0.33931710847808016]"
0,5.943806935686822,9.977441905600649e-9,"[0.10796353068932091, 0.0031207490465520143, -0.023321846283519992, 0.06574680902648297, 0.03355216283248412, 0.023973015887239296, 0.029886437174172116, -0.03339827279514825, 0.05594329773943886, -0.13965848441719372, 0.09352866626338956, -0.779055277562281, 0.02445394775824644, 0.01259634834495987, 0.04208541318122479, 0.2986128877237769, -0.07771233425678031, -0.0671289893156245, 0.2841903756935583, 0.20644906911113592, 0.006265100450752984, 0.010635527459643277, 0.09315573260188144, 0.3270945617835357]"
0,5.944500275954473,9.76407748285111e-9,"[0.029938723972759772, 0.054309980554655225, 0.21719275089554205, -0.041449188812676147, 0.12452450262528418, -0.003092377009792712, -0.44066780618283846, 0.491996005975464, 0.04674216899905888, -0.2761132556987782, 0.09442043659793473, 0.048041230596851676, -0.2968205396905894, -0.3723320986152279, -0.032069463923852015, -0.016046062460289102, 0.053575642933704204, 0.2964105728548706, -0.2186436139627847, -0.10626195403226023, -0.049367959294607355, -0.15469185698473092, 0.03293819178451601, -0.023564423542364002]"
0,5.945971775469675,9.75507103405569e-9,"[0.009434639781455697, 0.010790062019500692, -0.18627544469833576, -0.01081299499326046, 0.10558584959918771, 0.14693925956669204, 0.06480293759639227, 0.5399723502965841, -0.09251663481421118, -0.0058708261926582435, 0.11285589722985338, 0.027075085841929893, -0.25402236520694954, 0.08279052576901733, -0.4472120437556487, 0.07932277588863845, 0.0754443812090707, -0.3343625183581794, 0.43812274298627807, -0.03397254807171547, 0.05646068114980539, 0.13969247573375987, 0.030416321556081666, -0.05011583753320156]"
0,5.951757694064927,9.98192945476232e-9,"[0.21571113319555596, -0.10693832718416271, 0.022108512517928905, -0.18493646572997158, 1.505908633865481e-8, 0.04270466745232011, 5.6171798905119585e-8, 6.187453929191685e-8, -3.744142787360408e-8, 0.1333692978434202, 0.06975610327937083, -0.6538302887553569, 0.12202810404669855, -0.0619135473184988, -0.19035573220521385, 8.516326706221993e-8, -2.9166842269551813e-8, 1.096384550440116e-8, 7.058001368513545e-8, -0.35970474208385605, -0.19448373204257985, -3.700307800795115e-8, -5.245768180529869e-8, 0.4829086104378083]"
0,5.958510088201674,9.746286872827531e-9,"[0.027899461797178865, -0.2834646808400596, -0.18012310589594455, 0.023389095720743804, -0.3867357171812724, 0.07039879534907673, -0.002675304716901815, -0.04892955643992984, 0.4612484091942415, -0.09665018395312171, 0.011979165006603655, -0.03465468243848822, 0.0889695092853515, 0.17132722645141946, 0.10942777352531637, 0.08263269178892682, -0.20471997046565177, -0.3697458467100091, 0.06582565126378047, 0.3797442947167015, -0.07105662116670754, -0.11462175220591866, 0.12180193767369724, -0.2987730760149353]"
0,5.960889387048737,9.961168872488448e-9,"[0.027020394614317454, 0.2937389379867207, -0.03312583701251027, 0.009394358768207902, 0.045114007278070065, -0.03854710678627339, -0.292183518525743, -0.047626525208373946, 0.44401300554524603, 0.053938506592222366, -0.4170208118591452, 0.5066494283268318, -0.008885441687296016, -0.0066499192863450456, -0.1846687077616771, 0.07904685151972238, -0.2994035248610454, -0.05490649257273206, -0.055069052578384056, 0.12146077751024834, 0.16300882054664972, -0.012506923644156405, 0.07268014582916829, -0.0840052014748299]"
0,5.965621450283439,9.988107124472609e-9,"[0.0037172007881460557, 0.11924979555987525, 0.16291502271004196, 8.868629363289739e-7, 0.024252738927803007, -1.0941185282056447e-6, -4.261020427672289e-7, -0.20181439866841122, 7.280451769059843e-7, 0.04480072369911672, 0.07853918416879324, 0.4200019138767883, 0.5383238298572761, -0.5254628340619052, 0.34280115559859375, 0.004927741473986323, -0.004928553390373142, 0.07999197092611016, 0.07999156356486516, -0.12049603897064509, 0.1204977476526911, 2.6189496556709757e-6, -0.0896029667364793, 2.7594586077806365e-6]"
0,5.96589188904368,9.95960804745676e-9,"[0.11671021411913997, -0.15692169486533733, 0.4114193724999475, -0.3102612581313885, -2.633605238167246e-7, 0.26015381349575006, -8.970893564110308e-7, -5.6343417322465755e-8, 2.2426538523369914e-7, -0.17225343094752676, 0.003175113309682037, 0.24842389645722085, -0.048635592207698745, 0.02890605129762828, 0.36566562867788, -0.07110879378378135, 0.07110876513762027, 0.28909986295761336, -0.28909948575670763, -0.21599227270496268, -0.21599201887034247, -7.254828879783764e-8, 5.956305276607804e-7, 0.3600873327929204]"
0,5.96694704019615,9.963679155165521e-9,"[0.016057469883693838, 0.3515349794652987, -0.4448077604657713, 1.4478765940592622e-10, -0.0023558601922071686, 1.4385723934547926e-9, 6.999831872868428e-8, -0.017676423548503444, -5.7847548021442645e-9, -0.38404883680700763, 0.17168281437557237, -0.10460165532796759, 0.01806756894540879, -0.01506071450740085, -0.5735761103126625, -0.2571018385471222, 0.25710179012916323, -0.06838142717713878, -0.06838142320659912, -0.04204838491315178, 0.04204839110001168, 2.0449647663073846e-9, 0.12429677035643083, -5.301824668515619e-9]"
0,5.969074218655567,9.758750460005875e-9,"[0.13682977362631565, -0.16721855312776107, 0.23555845973691975, -3.0929644446477197e-7, 0.27640965579305776, 6.7536540092936846e-9, -1.000959033820943e-7, -0.08207479305116878, -1.1979745320521237e-7, -0.2757227650269059, -0.2236253202552541, -0.5081655000908505, -0.05163607528065617, 0.2842160306641917, 0.0581688807574338, 0.17169890526536646, -0.17169873077099856, 0.06482050112492263, 0.06482045726738624, 0.20203467674400039, -0.2020345567501703, -1.599902671485238e-7, 0.4411311863625047, -6.390163177784385e-8]"
0,5.970241346726736,9.67282423738148e-9,"[0.23975166907353077, 0.232050296082689, -0.24674888187745772, 6.809628524819015e-9, 1.508354248683017e-8, 2.0084237946021475e-8, 1.5614636099498637e-7, 2.3117732459212328e-9, -9.01424448404428e-8, -0.03330123074494798, 0.29302579225035036, -0.7888464613831139, 1.6690316386172256e-9, -0.1857162852860035, -1.6457789718427885e-9, -3.460397572072223e-8, -1.3481936042808247e-9, 0.1905806829965958, -0.19058066874848636, 1.3281447694230182e-9, 1.8952227089585063e-8, 9.631837151271858e-9, -0.10678217723171703, -2.1919398485032867e-8]"
0,5.972918367071926,9.756259001991237e-9,"[0.06198207743751934, 0.22141199316445792, -0.2729438265394207, -0.06473461714679392, 0.1389770049680881, 0.12064719368824947, 0.3298498920488049, 0.2990024325457218, 0.10805602728660169, -0.1830615787047261, -0.12016905380373602, -0.3401470947973322, -0.027445544171807237, 0.4332848547334739, 0.21499442821889259, 0.09542137819264308, -0.3344183578365245, 0.0321535776053978, -0.11820917119950493, -0.04765300915599549, 0.14065364418248708, 0.02888173485333108, -0.2398047052861138, 0.09994759153472667]"
0,5.975844639859182,9.756256337057859e-9,"[0.06941887872702783, -0.19757386740417435, 0.028640714845610874, -0.03714758492721991, 0.07628818917705271, 0.03646508387614816, 0.17541278211560624, -0.08367904760247616, -0.15952438782079076, -0.2076631338682746, 0.19676761222247946, -0.5227216750401382, 0.04212815446335309, -0.02052229295449505, 0.17699935942581987, 0.16010239037212304, -0.16090345147883053, 0.20573627784127624, -0.09916986046236048, -0.4500946428913426, 0.005389441392455882, -0.03059689731006543, -0.04376863652542224, -0.4310694784443925]"
1,5.9781589762114535,3.233682115213815e-6,"[2.587228762343924e-10, 3.50730249440291e-9, -3.0373871953543615e-8, -3.47945159449053e-7, 2.356097306481047e-9, 3.923196472857387e-7, -6.079974558462553e-7, -0.6297617875214723, -2.3303571590366476e-6, -2.0945129123438775e-9, 2.4063951521350417e-8, -8.282248507781644e-10, 0.22232075069592916, 1.382154953502243e-8, 0.4631343058436388, -4.288202499752153e-7, 4.833422676741688e-7, -0.4119962381373563, 0.41199428307686714, -3.682396430665958e-7, -9.95801643754273e-7, -8.148654487028532e-7, 4.491926015614951e-9, -1.6881937776171069e-6]"
0,5.981688045288877,9.761172654951783e-9,"[0.09462890502488412, 0.10869606797782351, 0.14511461065418235, 0.18248800509633978, -0.061708206975299135, -0.15528675904284134, 0.09844411548257162, -0.4214540399572053, 0.11398900190696269, -0.1471341762047266, 0.07805031645866026, -0.13743648465825253, 0.004416687872136631, 0.0654547622048161, 0.4132390521604783, 0.22627744954988954, -0.11517864532901936, -0.4536854805768365, 0.08563006553019317, 0.23440829217099168, -0.09787882024820425, 0.24555811687024176, -0.11595237529192018, 0.24297933070911593]"
0,5.9820919617369475,9.764063771351818e-9,"[0.0398843494181863, 0.15056979518388644, -0.03787613240264784, 0.1152682547636179, 0.21967094862051673, -0.0020981101837049725, -0.0791257399143285, 0.19582896045917753, 0.3812906951483437, 0.03352009111067579, -0.23081878065027844, -0.5027449247891702, 0.1870313266427923, 0.2231496578417995, 0.08312302489862977, 0.17424486511635756, -0.17468777231163768, 0.2522887490793504, 0.04452234234397211, 0.05969634342767462, 0.29148812896748344, 0.268803050025131, -0.1605060388391299, 0.1042589747094641]"
0,5.985127423677099,9.98706558284115e-9,"[0.07727141011651703, 0.2973508666562295, 0.2788838562914355, 0.03071954270490354, -0.17184653358659827, -0.08687399524947018, -0.11566700870365881, 0.01133533415142994, -0.18217025680369747, 0.21680925631848402, -0.4055269439664009, 0.14043627840289297, -0.1289396163871005, 0.00535458004249156, -0.3217941826239609, -0.42757133524432867, -0.007873390286231767, -0.1499636224526622, -0.033030505433543605, 0.23282287309259755, -0.1738538363190964, 0.16682666063006407, 0.13957160492682913, -0.23136848185564898]"
0,5.9855871473083075,9.966391514490411e-9,"[0.09244381192304942, 0.2471964968953717, 0.2984373427642801, -0.01300851161380703, 0.14402032494020256, 0.10012254575267612, -0.1850306433466983, -0.014748413106302795, -0.19857185487680298, 0.21124987061095957, -0.3869731250320905, 0.13072366058806895, -0.11307762066362774, 0.016879045666281248, -0.33366375380493585, -0.4764661107878162, -0.02479000646763279, 0.1556718889306174, 0.03009985079164446, -0.19275384325288306, 0.1796951704990421, 0.1521456188070025, -0.126767110663749, 0.19788833005667433]"
0,5.993786610228821,9.996841017135514e-9,"[0.23831609641558155, 0.10526727085658928, 0.1908695110296899, -0.06328653985465907, 0.21726136495740456, 0.09905140819149906, 0.2189327518314802, 0.041842619742710085, -0.1788771028355417, -0.14984143231683347, 0.030815686998143615, 0.40418294384895115, 0.07143156909176278, 0.22069602624912638, -0.14953938416310292, -0.08861836507559794, -0.1671611347993325, -0.05580648930331651, -0.06594076852599169, 0.2194430107035143, -0.1872376198961963, 0.152186594117533, -0.1666405839643692, 0.5591565693653258]"
0,5.995099809212857,9.763061725927499e-9,"[0.15294253658954482, -0.17226069418137116, 0.29172076553896287, 0.09394614709072988, 0.16224553465642505, 0.0015041838219740306, 0.37567219834143095, -0.19674072770893342, -0.10902702991912916, 0.30515493767197766, -0.05838622610816929, 0.2700101265893612, 0.09562103424320828, 0.31213850923834935, -0.07755566468180412, 0.01879162289085638, 0.06683721292342619, -0.11865646856206094, 0.17048393705813608, 0.2891967445103467, -0.00043784785396265146, 0.17011219442760683, -0.31863050576456775, -0.3014515268781901]"
0,5.996341371429603,9.99340886646598e-9,"[0.3029533706731436, -0.38149358077809875, -0.279527678727028, 0.15760959846915712, -0.08112298923433198, -0.023082777631512903, 0.09189339984728095, 0.09569675794975978, 0.2698465241080168, -0.2127698614446636, 0.10524566815887174, 0.010408268195523002, 0.22275897444005235, 0.3361242882720925, 0.2521969849933141, -0.003201461932456109, -0.17520868927069394, -0.11186215315598988, 0.04539570070906562, 0.3334137345444109, -0.2908531286665786, 0.03563957475876297, 0.08454346608978494, -0.17335377318962714]"
0,5.999567534582552,9.750891350868684e-9,"[0.14558469600561413, -0.012353680326152885, 0.3048870986001284, 0.13637642054216875, -0.13704643963616864, -0.26819628618214253, -0.23268120939542306, 0.12667259557641203, -0.3408189670997026, -0.06900357843607993, 0.2520545056438952, -0.056930309081593286, -0.12324665011918565, 0.047342145387686566, -0.2635179462232557, 0.48119374070421816, -0.16312682241653984, -0.12793964316717385, 0.02281283782732029, -0.029680617236216636, -0.06718555317211929, 0.17296912512379706, 0.3383883381114596, 0.0822766599272208]"
0,6.005766922636625,9.999192304941186e-9,"[0.005164908577270954, 0.24219819327192998, 0.33378102705353013, 0.06374998466829912, 0.016975738553638993, 0.058603808377699795, -0.009599239755100955, 0.3105797832160424, 0.07737056605789017, 0.16894034617587006, -0.010302483500663762, -0.18502608727924338, 0.02029664322485955, -0.30339345433677056, -0.1399745954019977, -0.026176734688517223, -0.13048816324468082, 0.5264320338445547, 0.04138465522986035, 0.1382599499931795, -0.20962614481640343, 0.27329095379487167, 0.21693238060963493, 0.25155999489609715]"
0,6.011574011037641,9.749890460177224e-9,"[0.21845140763489482, -0.11791475680456934, 0.11679677450683855, 0.03977100715719271, 2.266810145457253e-13, -0.008581680513029159, -8.711844070544399e-12, -2.3315713137806003e-12, 7.297818701989975e-12, -0.028358255890123793, -0.1939296102620455, 0.8549207996413919, 0.003903271212135146, -0.15663029348252394, -0.026233345939500153, 5.027409972131658e-13, 4.999994512333703e-13, 1.9605132740299445e-12, 1.958186046754902e-12, -0.08001680921597137, -0.0800168092159712, -7.765991367831335e-14, 4.0512910068002764e-12, -0.3401968804312612]"
0,6.011870331844737,9.96134727825463e-9,"[0.11643177866291533, 0.16579608183122144, 0.06408146923419025, 0.04203083424682692, 0.030992388886605753, 0.05067545893121486, -0.14750113942136822, -0.43925447861186107, -0.07178559902800065, 0.4035288439137059, -0.0831562447772189, -0.07201449684513042, -0.011109401202381738, -0.07788118799280193, -0.1994544817844871, 0.26303512531603734, -0.046447211528630794, -0.01573925519263722, -0.2631109979778178, -0.33714057864035185, 0.3056546595491654, -0.031040923936288455, -0.30263868043210085, 0.26139956204678194]"
0,6.013729546720178,9.759118225411238e-9,"[0.030566027408987395, 0.24968945066532475, 0.2809137641542885, -2.42659789942243e-8, 0.08576831610902337, 3.0866017511860786e-7, -7.684291051119762e-7, 0.11853836778222102, 6.210990702801233e-8, 0.01341705436437102, 0.2548760566107568, -0.04542081067451799, 0.054179863889607306, -0.41821158598311603, -0.07706216227469978, -0.038566897868529466, 0.03856773381792583, 0.40448731818385597, 0.40448744392790387, 0.20634399872839904, -0.2063445364923553, 3.4914841369466627e-7, 0.4123955573438295, 2.860913926517923e-7]"
0,6.015857837855764,9.747178138211122e-9,"[0.007412373258832346, -0.1922210899971444, -0.15660519150370586, -0.08846564280805895, 0.07345738697447224, -0.04279780378572588, -0.10902370843244621, -0.18488934468339374, -0.3723055954614848, -0.2881203166694285, 0.1138279003814066, -0.19044972087160378, 0.21639915647538877, -0.08785497518630468, 0.3679830990805362, 0.30859336300140927, -0.23830060320586322, 0.2547583588577266, 0.1366270322533356, -0.36817531331521847, 0.03316782820764762, -0.021868620027911956, 0.08629736594757013, -0.19071212614434135]"
0,6.016567672480608,9.746222330809801e-9,"[0.17934443275539025, 0.05181492451057866, 0.2508564725178302, 4.46647215337445e-13, -1.0435740641696955e-12, -8.176194682833118e-13, -0.10127099202035446, 5.814698829293712e-13, 0.4413432935785747, 0.16010677354054903, -0.15648664687159441, 0.27177610887407977, 0.19040468812179065, 0.3717353435920144, -0.44317656838244035, -0.3780667259568778, -0.08720453998249243, 3.6922148750060924e-13, 9.528844729631514e-13, 5.416106443472751e-13, 7.020508793383377e-13, -0.22762235373038167, 5.70625566199492e-13, -1.6892483682507326e-12]"
0,6.0175045559431775,9.755658373137047e-9,"[0.31315713885698415, -0.03835853514984709, 0.09784854709251158, 1.1254002700326452e-10, -1.5330400024978175e-8, -5.638362198597809e-11, 1.1056858264867012e-6, -4.029604202880152e-7, -9.381165241809856e-7, -0.3553159252486996, 0.222147307391843, 0.5961072927370212, 0.2509797159275409, -3.796947378510797e-11, 6.905606590360118e-11, 5.725113308762277e-7, 5.398899314886742e-7, 3.0104748314085596e-7, 6.889254538210136e-7, 0.23553665979050453, -0.23553665988236486, -3.5993065099800106e-7, -1.3219448688744874e-7, 0.43127520165252753]"
0,6.018299957886019,9.75075194457146e-9,"[0.010334940862968054, 0.038832473463921206, -0.32471904647400485, -0.13292164161942638, 0.014695532352768523, 0.31248114592263565, 0.1431252496807528, -0.24668455348310558, -0.24428616492705013, 0.01743076032691904, -0.1759728185424811, -0.08624019903524259, -0.06522446866737466, 0.11124499108017666, 0.25312606545392846, 0.010463905134051259, -0.30027382027867533, 0.43571804493118504, -0.31841026509036, 0.20110039660326046, 0.10330386609877401, -0.0770771641395497, -0.16779945368540491, 0.22421072153779834]"
0,6.026276517689203,9.975906694484176e-9,"[0.09916638816454303, -0.12757135744565135, -0.3782881568794656, 2.741688628368988e-11, 1.9237752028028673e-11, -1.7582722750059927e-11, 0.45141490590795436, -4.2138269462850666e-13, 0.06620689366008295, -0.35296568239896664, 0.08085138462655748, 0.05305816863353537, 0.18514847019728148, -0.4358294098178723, -0.08462013627196135, -0.1452071664198124, -0.14520716643196818, 0.11132601479835642, -0.11132601487070895, -0.30427957954895746, 0.30427957954419704, -0.07195039549824121, -2.8297986629685618e-11, -3.388253944489631e-11]"
0,6.026655031614444,9.762355428293014e-9,"[0.20237069471116315, -0.09349996060758206, 0.3142752063769589, -6.907640862863545e-8, 1.0408314926730291e-8, 4.2784638989673996e-8, 0.0937645820796342, 2.0882157687851238e-8, 0.3964298938499472, -0.3639137441673619, 0.12505972088375888, -0.02316404259850647, 0.08319746627032629, -0.1178815176202439, -0.2723066396052055, -0.180330528442756, -0.18033056295881197, -0.3611280257821848, 0.3611279977160352, -0.12754636636852681, 0.12754628415894412, 0.28914836433691093, -2.4869610751835548e-8, -1.3306394514374138e-8]"
0,6.028619550813432,9.68831606098594e-9,"[0.06566270052372139, 0.3587454899683883, -0.37093473124491805, 0.2316263823430367, 2.2094123108772062e-8, -0.08001516078477995, 3.379655850684149e-7, 2.3023470567763155e-8, -1.0079654521688864e-7, -0.022473890360351165, -0.014160013276489363, -0.4404692392959379, -0.022276232143784887, -0.10447269843533179, -0.3220921557848414, 0.28486654285884394, -0.2848665673471591, -0.037682302938062656, 0.037682266986982335, 0.2030719383547626, 0.20307189996818023, 1.5838902658353422e-8, -4.3461809536265e-8, -0.33445060997022347]"
0,6.029983275323797,9.764665022526908e-9,"[0.1722152166438615, 0.22215360961595582, 0.24273688337661012, 0.24423662570291207, -0.2600966505472757, 0.06703512663116502, 0.36706874047776056, -0.026692320589514734, 0.34775341535283577, -0.022261944367440382, -0.2730458703045341, -0.2856272546740808, 0.08761578683306798, -0.1377429865046331, 0.26674000928789154, 0.06061962351362289, 0.1695859425481121, 0.24138835069759806, 0.022191216573931027, 0.26011196498069455, -0.12102041240727361, -0.047008338568902165, -0.2002844145376915, -0.06027797488695094]"
0,6.031053357214232,9.745613467716875e-9,"[0.0582110173833272, 0.058211017511556364, -0.08004228885837313, -1.2730776100577618e-5, 7.191627843983e-6, 1.2730845781013319e-5, 0.09726554647585417, -1.2310388183393322e-12, 4.597927192232456e-10, -0.04304553251293526, -0.6876093309430886, 0.6876093378710856, 0.021447237624852268, -0.022888017125866158, -0.022888015479410665, 0.09726554921907427, 0.09726554607144719, 7.192236559546578e-6, 7.191005940129337e-6, 0.00010168121521085005, 0.00010168077035279237, -0.09726555224168877, -7.191641818856789e-6, 2.63714324098396e-12]"
0,6.0317762413114195,9.9778535460038e-9,"[0.007804264951416931, -0.1191222505129188, -0.03577878742734194, 0.11549389535694848, -0.08448517986356968, -0.23490406299732214, 0.14850816831667268, 0.46713535465488853, 0.1925237032447666, 0.22034636479187186, 0.07898051508535775, 0.3603978080201342, -0.017045881294008063, 0.033556124054595175, 0.0057889488279241445, -0.0016589673610529522, 0.3309950258268437, -0.33525700205400333, 0.29146868841984297, -0.24699028575400306, 0.04858263251672044, -0.04507014270454386, 0.27026001721643644, 0.0013319675522179104]"
0,6.0365415835089316,9.761608835443087e-9,"[0.021045651936862933, -0.2438986936793154, -0.13677804106676933, 0.022984156523389584, -0.05692587513763918, 0.07457009356486871, -0.21407667130359784, 0.24491001761976477, -0.38711488176741715, -0.3441346596290996, 0.1700946220902101, -0.10924712695232841, 0.09719886098711158, -0.07746839899291988, 0.3702270404701258, 0.2896321283552685, -0.32287015529621527, -0.17267222272580218, -0.14986408673626475, 0.27496038023187586, -0.04478483799914717, -0.026965047089167242, -0.05863631077872495, 0.14957004013588376]"
0,6.036692784423912,9.968447246899072e-9,"[0.26545992065262236, -0.03406920674636896, -0.43790460477753157, -0.0642992579955417, 0.018844137038797105, -0.10442696017155119, 0.49288051402913235, 0.003926760362063565, -0.08583233860480986, -0.18226281858659704, -0.10279046829807825, -0.14164053098579255, -0.12313358791983069, -0.09275768447106669, 0.23252963942166843, 0.3059270494799401, -0.15887170815903273, -0.2511683689909773, 0.04266809733101505, -0.04074678591273491, -0.06489862732957827, 0.05403427750369589, -0.1539359567071618, 0.33614314358883796]"
0,6.037475054942368,9.758214715339685e-9,"[0.04181108601803234, 0.21890323692465485, 0.18316036682483453, -1.1444721183871371e-6, 0.21602991302569235, -4.025343491092134e-8, 5.902842984237054e-6, 0.0979643374599832, 8.080051495326835e-7, 0.11537403592230663, 0.3072241901934126, -0.07538395185150332, 0.07078013750292625, -0.3839023388619285, -0.16291094796631356, -0.10784917841699551, 0.10784314652181701, 0.36122739149282224, 0.3612263321479067, 0.24013112199192213, -0.24012750082020473, -3.092870613997772e-6, 0.41067344183933396, -2.1277105456724514e-6]"
0,6.037610297030363,9.997232532618896e-9,"[0.018249908409967146, -0.07810908084860561, 0.1400310637049779, -0.004842376880262303, 0.01766099846589355, 0.0035148870866562546, 0.020220038508237215, 0.5293632024203923, -0.23180079169458256, -0.09396562824011642, -0.056734882316889015, -0.09096376090082468, 0.15091236021297438, 0.04561223230993523, 0.43962982832005315, 0.09419098369160772, 0.1521473096682886, 0.35742703807772314, -0.27579077744789593, 0.21210494022757656, 0.08231226254908916, -0.24572394580884588, -0.0027979891652570427, 0.22979156250736837]"
0,6.043339880151436,9.759534445424036e-9,"[0.11456706420919312, -0.32000497442769965, -0.38253325170549723, -0.10124063917713413, -0.12584931006404193, -0.16479969449492735, 0.033568055015178386, -0.1466784883302703, 0.05119346399236192, -0.08644331675376361, -0.19150872279988262, 0.013969521929291788, 0.1615868270596989, 0.19767964430238386, 0.48798672577768154, 0.18681724920586273, -0.28634285556731376, 0.21487973496071194, 0.21711862134927834, -0.2004145509613373, 0.17220365210019023, 0.13579052405857117, 0.016766760226563315, -0.11498664867645453]"
0,6.043476926270881,9.748442200443745e-9,"[0.02523765564048295, 0.057173943306129196, 0.14563970131826925, 0.15011784290357605, -0.2248083425941571, -0.05115193170638894, 0.309662152268255, -0.2555091766221444, -0.2216508421882854, -0.2050708258455345, -0.08541124730227974, 0.4499674718824771, -0.11877225996650975, -0.20983525990735555, -0.21407868561664328, -0.22466366644556224, -0.002351945671701097, -0.19612656043160268, 0.35554837360987424, -0.016224028914448078, 0.2167122238474334, -0.17999884363318555, -0.10617974546932134, 0.16382917672921604]"
0,6.044065257462333,9.74297877822446e-9,"[0.15271664250592693, -0.2470085338331276, -0.4402987276647398, -0.007327201374055916, 0.009519121020540458, 0.004039921732805501, -0.48384815940874926, 0.012516697951633455, -0.014201654210577185, -0.215636763402897, 0.16413218087259673, -0.05658425711883266, -0.010036890974042378, 0.006944902193279055, 0.44221065254711983, 0.20077004818604782, -0.34803503948950143, -0.017167489875784685, -0.0939396416706045, 0.08779282897631352, 0.05994161019893024, -0.005286978414618877, -0.08006304662435926, -0.1629074136293871]"
0,6.04519964187989,9.975583162233184e-9,"[0.019387726503034993, -0.1125472526134882, -0.3449128715310757, 0.05641103477277989, -0.11291518853046001, 0.22207261622866004, 0.16964014644400646, -0.027877150988709153, 0.26004883033318116, 0.035947999559441585, 0.005903968192411151, 0.029142155169788693, 0.1034380312798301, -0.15377841747267362, 0.3837682538277935, 0.1147936261564986, 0.29287728195107354, -0.1416105680428153, 0.39756849946944384, -0.26994726581722783, 0.07778066330848071, 0.3392178835887151, -0.168876632703464, 0.14894183427955382]"
0,6.046073581230637,9.95743412516144e-9,"[0.09067054298755615, 0.1458693525665687, -0.1499686143952387, 1.250412057686254e-11, -0.14406326217246887, 8.877690042827167e-12, -8.591036199878905e-12, -0.04922165923899252, 3.654294833937877e-12, -0.0402473346720957, 0.5159362648349025, -0.7663903096332148, 0.021494093986830404, -0.058660621256479556, -0.023007237559239932, 4.021482532534206e-12, -4.444735569296778e-12, -0.240955166590745, -0.0007310636277040301, 3.0745198220335546e-12, 2.9191085166399663e-12, 1.22059078737655e-11, 0.08471656121089075, -1.3939505040301367e-12]"
0,6.049879811022232,9.656850398557487e-9,"[0.12217278555336566, -0.12799825773269924, 0.4524267174901817, 2.5572731244272106e-8, -1.0413676972314426e-8, -4.4393059268950545e-8, 1.703906789278085e-8, -1.0889181227076696e-8, -2.8178895218196213e-8, 0.4224360957090201, 0.1349100449174951, -0.026020735443340035, 0.25131631907948304, -0.08164472819110563, -0.5827224610526778, 8.705045962232739e-9, 1.2438911572696587e-8, 0.2804273801770351, -0.28042740931074833, -1.0519675242439108e-8, 5.731691748664014e-9, 1.5660967894299496e-8, -5.811001130503451e-8, -4.737372377751799e-9]"
0,6.050161740554562,9.755221229251148e-9,"[0.042607265795539084, 0.281273563486903, -0.3856399217865049, 0.2866947792673137, 1.266777002640622e-7, -0.1850209075279958, 5.594038433185064e-7, 5.891283790521631e-8, -1.6761237814092347e-7, -0.14024342609168844, 0.01375439471243058, -0.41592585725465536, -0.03799148730524546, -0.06687011527238348, -0.3077858366678889, -0.18921349271873344, 0.1892133676043979, 0.12287040170640616, -0.12287042736153778, 0.19687032246070188, 0.1968705315890783, 5.642942227221345e-8, -1.2326229457321868e-7, -0.42557321598571474]"
0,6.051917862296739,9.998226325697682e-9,"[0.025823158731101727, -0.10056173171470982, -0.19986267479209152, 0.26089626729148574, 0.15284704423001266, 0.16630396345849663, -0.29246322698898686, 0.021927271607750893, 0.43047165454526803, 0.06520817091479397, -0.19174522360032775, -0.3574731914390623, 0.2178736443046801, -0.19323386881623517, 0.20651515023317474, -0.10617351948260816, -0.13608610261039938, 0.06679501035317227, -0.2722930500734294, -0.11433577543491383, 0.3031899062407907, -0.02973825737228178, 0.21927028117886793, -0.01574243961743084]"
0,6.0565443294733825,9.766728379290523e-9,"[0.12685896311781533, -0.3284415874470701, 0.08052030855904532, 0.0425267584515677, -0.03903533574644068, 0.02942653227990972, -0.23736601397438345, -0.09563136677047646, 0.4988452167032589, -0.15084406217656188, 0.11129399806898468, -0.5100516442345799, 0.010464420448935497, 0.0062977937217628035, 0.18191843026473675, -0.37577952237482204, 0.11319605719768683, 0.05141611289249366, -0.07532941799925448, 0.09945102024132228, -0.004945950143672059, -0.005697583850043677, -0.009155418467176133, 0.22384645927757577]"
0,6.0579494166069585,9.962474875453162e-9,"[0.1092174914903172, 0.1418141925038734, 0.12119016147499001, -0.3456879831813914, 0.11484426410223326, -0.06633245992168278, -0.29463588590302237, -0.12595429552887488, 0.03299157157013555, -0.0568067751810226, 0.04944590139668435, -0.4234516660208314, -0.02042173314686946, -0.28897322449027135, 0.04037856713357216, 0.0712964876292968, 0.17482325898893597, -0.22001311684031571, -0.01332472670263334, 0.2159219903586707, 0.23117147457547946, 0.08097693636932597, -0.2835666204235495, -0.4130676129935776]"
0,6.059128335272364,9.704699639481437e-9,"[0.08629750485220745, -0.1687481725241609, -0.3434604023653858, -0.19718951588284198, -0.25954356531138034, -0.12631715952196815, -0.09456990736192503, 0.18574674975541977, 0.18621270370891707, -0.3134863588669695, 0.08729806906399185, -0.10030372609282406, 0.20816195946127433, 0.08089324846358784, 0.42222999292629015, 0.33255591125986705, -0.017667480585593223, -0.20931942076969917, -0.05926831235743216, 0.33428399858589225, -0.03364067634812102, -0.04912307733624127, 0.05543718977457342, -0.15837649909189427]"
0,6.059510950127454,9.984037461700226e-9,"[0.2903461230449835, 0.12069919279437306, -0.17094107760642813, -0.09138715223054024, -0.09221309347233345, 0.1018105165121986, -0.13974469008909424, 0.10279516357809197, -0.4384593347826705, 0.2549907962382856, 0.2649088232159571, -0.15799196717829822, -0.008849481856893947, -0.02301997772308262, 0.363960613949215, 0.1660962075404045, -0.028428896436762153, 0.08483829665903755, -0.35904921639110154, 0.17622360967988832, -0.1815537752253185, -0.2797113878499047, 0.1493484709337838, 0.006612060507244343]"
0,6.060534805272431,9.95518001896631e-9,"[0.0023034295773352227, -0.26922893647236174, -0.348324105939679, 0.03803381880608756, 0.03558715484289364, 0.10819523186391188, 0.020619357038655705, -0.1354941010906355, 0.0035493314504647273, 0.0005043603233654523, -0.13240534921556502, -0.022810496768677524, 0.30450957896736797, 0.041424249485087675, 0.04497366249913175, -0.09246170763037505, 0.09031224806341473, -0.09456108098342528, -0.3793615648724731, -0.18098372121385048, -0.4125762361528583, 0.3622663937534716, 0.19326995908051817, 0.3425226814443435]"
0,6.06511143659259,9.75973494890831e-9,"[0.07558335703916338, -0.4006530684955415, 0.24653996943448303, 5.976040971093472e-10, -0.14959707524066906, 1.546752135575518e-9, -3.3700817211798236e-8, -0.3807483866496859, 6.151860527483805e-9, 0.14293932265069303, -0.1980451067451181, 0.20201841568348872, 0.056870515465574686, 0.039440463112182855, 0.49239863149311724, 0.30333601169870195, -0.30333600706391617, -0.15739473362509432, -0.15739473522844938, 0.05462285517831106, -0.05462285394331258, 1.4299268024520715e-9, 0.13558591540120937, -1.8527073903930953e-9]"
0,6.065983191052535,9.631676931625295e-9,"[0.007092547476881117, 0.3819742133966223, -0.37858008451874153, 0.135367354564693, -2.3236583263144755e-7, -0.17225138942131174, 5.21851676358771e-7, -1.0120410044739275e-7, -3.310325305558751e-6, -0.26755041072082875, 0.32052535244179065, 0.13156508954235835, -0.0984520007243063, 0.15791845042731767, 0.5593860386534173, -0.2097419419239982, 0.2097440520202693, -0.003827943884857319, 0.003828934235212476, -0.06604513925106278, -0.0660451365526171, 6.486350523896315e-7, 7.65229443591215e-8, 0.16375988397306313]"
0,6.066113745869948,9.974812573128775e-9,"[0.29745333315510786, -0.3719069996481317, 0.10090531779499239, 0.14438514035779643, -0.08370949686458451, 0.020977261381154563, 0.07692912323812631, -0.3776565362968006, 0.31132027582413835, 0.03650335215544223, -0.040556009759398985, -0.017088175119823475, 0.04131756569725885, -0.0017371702960827708, -0.0622981672167774, 0.15363241304712594, 0.15363241304712558, 0.06805495077092595, 0.06805495077092572, -0.33265012663237903, -0.3326501266323808, -0.20382802716552992, 0.07276901131583886, 0.3946958954484601]"
0,6.067378517678196,9.767462596417316e-9,"[0.0145152846527722, -0.22552702155112997, 0.33556158723748075, 0.0739019748125237, -0.23580115200640717, -0.19215203939673592, 0.07587906225005384, -0.057149968219651376, 0.15136340153754438, 0.11043223345911582, 0.1319395165620799, 0.251350536923754, 0.015356004907370633, 0.10746787553871756, -0.2825343713872023, 0.08450886600725488, -0.15013670013738611, 0.3858814391056338, -0.14563938035661245, 0.3402894545671331, -0.1107657243224475, 0.07519258439265705, 0.10461486633819034, 0.4213681227088263]"
0,6.070931192480318,9.95971931604098e-9,"[0.07958283339365814, -0.12799526197934152, 0.13414154942970524, -0.045818375211219536, 0.007911638235531804, 0.10240598626886657, 0.015914310278754836, 0.010822139714688844, -0.06811834741333936, -0.16714497597715744, 0.28032913841032203, -0.6523428365553228, -0.07549237201237552, 0.07216438044025354, 0.04282696564253591, 0.09859838619966908, -0.11930974253113756, -0.25627819974191257, 0.20325062706505342, 0.08490650430225814, 0.10797341629285721, -0.011375810262191461, -0.01771859535285051, 0.49654800668201704]"
0,6.071114208760865,9.736087650042468e-9,"[0.1681273608919876, 0.10508783319816695, -0.4423897307240123, 0.0007008461172303148, -5.9533178599456796e-8, -0.45423345277387694, 5.90789369290996e-7, -9.782704290480595e-8, -1.5328481290447563e-6, -0.15126124101600522, -0.13151215150593162, 0.032716977057336935, -0.13986226659674925, 0.05082713829413317, 0.5732930339036832, -0.23493803248995632, 0.234938066667834, -0.15217871464164728, 0.152179634174472, 0.058548926265367375, 0.058549117985813484, 2.2394051312490884e-7, 4.963866726301803e-7, -0.05506565828600132]"
0,6.072169681967339,9.761436141159586e-9,"[0.1334919149903558, 0.20285326821465052, -0.36652581900035697, 0.13882357113861737, -0.07770455956146083, 0.07340747176584814, 0.4127548571419949, 0.023095478757847183, -0.15501342248455724, -0.16026311641105487, -0.0061119962043207745, -0.45843086667241495, -0.04883797619420731, -0.012543925054770465, 0.003408451261660817, -0.14874681701752185, 0.46062630036361596, -0.0571917997362214, 0.032801834252518244, 0.04328460343160759, 0.013733678068756677, 0.047888370441732775, 0.15562621529699594, -0.2745958125322391]"
0,6.077204669794599,9.761692726919888e-9,"[0.07529465868107446, -0.2939743345066575, -0.3188194703214423, -0.07412327745257184, -0.1881232134317447, -0.0008618045026365825, 0.22304488178553306, -0.19173575727683942, 0.18080056231355, -0.08143718412302323, -0.16163626655736768, -0.03743367182773304, 0.23701164231450977, 0.21691586876293723, 0.39755757599819797, -0.17586067687917895, 0.14839509086123437, 0.2936669763357699, 0.22105778569143933, 0.30054100736098355, -0.21191155681584908, 0.11455927726099437, 0.04747681156557843, -0.10988778567221594]"
0,6.0819450825624966,9.707484141081241e-9,"[0.1035929537278444, -0.15722782370578892, -0.2744125404058715, -0.09723770233488588, 0.04757276605705925, 0.0056614900568727235, -0.23577023357995885, -0.22192712648305601, -0.19960579743609966, 0.026451535689731447, 0.11148631016031112, 0.32812613019783854, -0.10523930221317723, 0.40947769386200106, -0.14983728404547336, -0.19579926553674645, -0.2763702350786348, -0.29905636206327624, 0.34874349473733635, 0.254322355684038, -0.044166620730152636, -0.028856306683473994, 0.09412156520424578, -0.0933954484178105]"
0,6.08272615551837,9.762239050222063e-9,"[0.023838164181946047, -0.16062032251592043, 0.3087205543237312, 0.005657371621143012, -0.21174287220043797, -0.24096655803583072, 0.2797024203694978, -0.2417414400774648, 0.06712983877824438, -0.07763190549970267, -0.17173076752702307, 0.1346950988824957, -0.03856788648774343, 0.2572395524204575, 0.2646315871939027, 0.4473250287202247, -0.07748435155556037, 0.12253161709285462, -0.18354242707374177, 0.27270643411641216, 0.2978895980689722, 0.06970687228983966, 0.13677668641719007, 0.037202495044075815]"
0,6.085226572188797,9.759973227097288e-9,"[0.1568121513243248, 0.3029508074527854, -0.416260463854982, -0.16876504601770098, -7.197945155924764e-11, -0.32744392427103675, -2.270788737630165e-10, -4.5819773084579316e-11, 8.308796227417924e-10, -0.1414722856983019, 0.05793532377017695, 0.21564189788616905, -0.04394922441202411, -0.010959124604301953, 0.49020367006961935, 0.297565649713319, -0.29756564989501366, -0.06682793775531327, 0.06682793740938914, -0.14865046147678967, -0.14865046154126338, -2.201015498603406e-11, -1.4360864756879425e-11, 0.17949013687636517]"
0,6.086257909285292,9.765002879926094e-9,"[0.2007360159242305, 0.19137795965174123, -0.18842038986393342, -3.3428522849969323e-13, -1.42936904615945e-11, -3.88706294303652e-12, 6.055996501273612e-11, 2.6392618493269052e-11, -4.074792481863834e-11, 0.020881513640727066, -0.2800207389820679, -0.8714858875860834, 7.561441721484669e-12, 0.16392190930119815, -3.885067134283907e-12, -9.340448304454635e-8, 9.345904432777421e-8, -1.1111352012935962e-11, -1.1066116576890226e-11, -7.082423968938353e-8, 7.083915401303292e-8, 3.660660221341707e-11, 0.14957134976744113, 7.563434270069067e-12]"
0,6.088574997098031,9.759259093439736e-9,"[0.058312167772091396, 0.2799182532389164, 0.32643854000694755, -0.049137175437417975, 0.0663118470229386, 0.24654907165905332, -0.028862174842884787, 0.124152953421725, 0.2831241119869643, 0.0738825800077703, -0.07510775129938006, 0.11826727507774014, 0.09412166225697877, 0.17781426769901312, -0.2724562925363383, -0.20544840019573163, -0.23812590133884037, 0.16450746249739467, -0.20586842229214244, 0.01764978981152884, -0.3257332572071374, 0.05167485806472765, 0.44456705760996107, -0.18111158919984022]"
0,6.093408894091769,9.951632186477642e-9,"[0.26762609237940704, -0.04844284263375931, 0.032927659726781314, 7.864761663921576e-8, 2.357994986364367e-7, -4.231472182892576e-8, 0.18233583237588671, -4.569097311542783e-8, 0.010590695987493152, -0.09070636354708272, -0.16005977905547686, -0.5628912782088076, -0.05929553740987692, -0.2572794989823526, 0.12020233049161713, -0.26459346993460686, -0.26459333435811727, -0.04649461419449395, 0.04649465164919709, 0.39192756387307537, -0.3919276976899483, -0.07196368597283516, 3.905374510434505e-8, -1.782740067100671e-7]"
0,6.094533469353689,9.985560880618407e-9,"[0.042370075924853076, -0.01618143390105523, 0.3111610514206126, -0.06815698736089354, -0.011900769409622904, 0.08546509976366513, 0.054296225135560976, -0.04482204611807973, -0.33669693214344776, 0.012757863625415066, -0.348414660404889, 0.05333199382181192, -0.5042195175586837, 0.21747326538560152, -0.4929883729584762, -0.0550375692780628, -0.05503768753989692, 0.028862079902374115, 0.028862021598887164, 0.1427132683720645, 0.14271309934251059, -0.02703700580366756, -0.004361541371220883, -0.2291959136398814]"
0,6.095067628254993,9.96769827932338e-9,"[0.14406713273940783, 0.4497178183937275, 0.44958271048928017, 0.0071513361056598345, -2.4352991204694962e-5, -0.001185181356033416, -0.14827887875675544, 0.019580814072018875, -0.14940302201000583, 0.19761623748452595, -0.1979716319863885, 0.006569651696384807, -0.0004286191764613506, 0.000692255658059909, -0.6451944451311522, 0.13070995662060791, -0.13089095254272426, 0.01715174423765364, 0.021891911136911843, 0.006003065143563203, 0.006109849921584156, -0.00012597012365623268, 0.019529325012893953, -0.010940660446005824]"
0,6.097132626121536,9.96787000942853e-9,"[0.014479594489773177, 0.02222378466134404, -0.21598237848946528, 0.10060957323994621, -0.11857707696639744, 0.10655077757452008, 0.49258221636212884, -0.4220029910849876, -0.12384089853342797, 0.30566504905520964, -0.14848276417494427, -0.014311069772430528, 0.2398678414582638, 0.4183912228037961, 0.01120969868847068, -0.0020374572481925536, -0.010611315609117405, -0.09038936939806354, -0.15468966128643663, 0.051981389580364024, 0.23934220187935762, 0.18240102561043536, -0.08155011278902999, 0.023068212273093018]"
0,6.099216325689357,9.75259749746174e-9,"[0.027740419535941807, 0.34266922541243955, 0.15438114077670442, 0.039932632220278944, -0.15643841178549728, 0.07060887034086627, 0.1612113267179182, 0.34811167786967373, 0.35205569148149185, 0.2082598613212084, -0.21340977479247777, 0.1285402172136699, -0.044921255359444356, 0.02700206290252913, -0.4455104253287551, -0.14232583144832894, 0.2826611789762522, -0.20764874248273996, -0.1796287041073521, 0.22701171122197544, -0.0894748496646266, 0.011158312547435673, -0.07304256130391626, 0.09275873912265484]"
0,6.099535847343187,9.95985606003626e-9,"[0.13863888530777688, 0.14914008345940696, -0.15434513197106292, -7.1227950617662095e-12, -0.09229039023394173, -2.4746353665156757e-12, 1.2209037430042764e-11, 0.006970432470499232, -8.975704437576687e-12, -0.047932243278629584, 0.2914399864796786, -0.9093619434111884, -4.680346682997465e-13, -0.0980995552653518, 7.709345612251475e-14, -5.0494014219140475e-12, -5.048616227514453e-12, -0.034282208446839574, -0.03428220844683927, -3.191036200076429e-14, -3.159474689459684e-14, -7.2550738348943006e-12, -5.0848902052648957e-14, -1.5010940718761936e-12]"
0,6.099811320146726,9.734490294280432e-9,"[0.08647494929602591, 0.45763117222714245, 0.013992253109938095, 8.937682368716188e-10, 0.00824919754053782, -6.055491223311482e-9, -2.126964758391588e-9, -0.5437477930921569, 5.037188547434015e-8, -0.03981539630119467, 0.021571360377984395, 0.04695805724983332, -0.025993664240308627, -0.02327965823237427, 0.6143331485436713, -0.22721924814272287, 0.22721924173217617, 0.016279157876843763, 0.01627915261700563, -0.0007989015139481697, 0.0007989588016398509, -6.593691135297526e-10, 0.02243547550705664, 3.290024431266683e-8]"
0,6.105271156755825,9.723456682778611e-9,"[0.16432714375399243, 0.16285173993293203, -0.21758534223734657, 2.2119780415437412e-13, -3.478570480641325e-14, -1.1051575577989041e-13, -1.7475184014889077e-7, -6.711494714594044e-14, 2.839067117444556e-7, 0.2249547837477495, 0.24993061531569166, 0.8388486112470133, 0.08426522592088043, -0.1349639190381705, -0.0027921730050491853, -2.9144396602530865e-9, -2.914394146284334e-9, -0.16892583535972577, 0.16892583535973707, 1.2049637650220334e-8, -1.2049735616382971e-8, 4.9312144668053686e-8, 1.3662374208008213e-14, -7.847538014863367e-14]"
0,6.105518346101723,9.98960603638466e-9,"[0.09915403640987751, -0.4221312473198724, 0.0018280004330970586, -0.00014644192459278772, 0.0001134676268578565, -0.00036883812593958826, -0.24840594328112067, 0.5425327327935456, -0.03895090692034967, 0.0002746318895561821, -0.0001807929439950843, 0.025095191381033954, 0.0001163725088441316, 0.00015255219423719328, 0.5812297596465663, 0.23879798551194886, -0.23880336622124143, 0.001447223100947122, 0.0009194402802923015, 0.025054084668754376, 0.025252208476944742, 2.6746104112870046e-5, 0.0010975005054204901, 0.02503446219645143]"
0,6.106432631729762,9.959289251811997e-9,"[0.17717474212406753, -0.05620861545128352, 0.1043994065888385, -0.14564499277699006, 0.044091894947519444, 0.3047826347514704, -0.2582836331813928, 0.40711350890370873, 0.2470241256324912, -0.22164766517644846, -0.03192000151226185, 0.02829779089694784, -0.07236525431944153, 0.17276853511142679, -0.2786109072003833, 0.15657343231287063, 0.1884705233524348, 0.047706404356704424, -0.09569524355943482, 0.21551560725924332, 0.2978409988861803, -0.21433946177413243, -0.023728158032869866, -0.35810765126993416]"
0,6.1067897816246095,9.717136105941904e-9,"[0.0837561880000556, 0.17551533924059165, -0.3396772286238498, 1.956258080152575e-8, 1.4094003146767197e-8, -2.224457322470324e-8, -0.07801205020342004, -1.0506608072562148e-8, 0.13203954150239877, -0.2857090272954218, -0.17969074007509805, 0.4575693782958916, -0.09111244857023648, -0.44796875131332425, -0.08401317346957844, -0.06500048370656115, -0.06500049508178046, 0.3448894352346199, -0.344889470939858, 0.10945403773191337, -0.10945407348709033, -0.1168182731506979, -1.2108312910185083e-9, -1.5749604544763468e-8]"
0,6.109595480860397,9.76863112022877e-9,"[0.06499309492978547, -0.01269154821655866, 0.23132604992455652, 2.0402908791791807e-7, 2.609229925064362e-7, -2.4523530956426145e-7, 0.08176421476839016, 3.147616347430409e-7, -0.4329093370833458, 0.06881480785005861, 0.22724435035675117, 0.21115481175921777, -0.3999515058638605, -0.3739318759838068, -0.4730377505573399, -0.1977727629708515, -0.1977727629708506, -3.276093737193617e-7, -3.2760937397069887e-7, 7.585649227693999e-8, 7.585649328997293e-8, -0.2127587199027313, -3.3868010736461897e-7, 1.1988229759238666e-7]"
0,6.110501980313772,9.7495375247909e-9,"[0.302312971407516, 0.22474541387468455, -0.18323438024522598, 1.6154178925960925e-10, 0.013185545350206027, -6.585745583944596e-11, 1.770953796508154e-10, 0.11476186754826082, -2.1364367593514974e-11, -0.18217318467374977, -0.37940252437017497, -0.6397133331283233, 0.05689829900795315, 0.27464413673228083, -0.05762904095860308, -6.233414441199073e-11, -1.24593504684458e-10, 0.057010001997887076, -0.156569399444697, 3.029144743966231e-11, 1.6754046072083882e-11, 2.983499205041988e-11, 0.33920325501028203, 1.0700674688097294e-10]"
0,6.111775329191967,9.957113675288973e-9,"[0.01760394887317155, 0.08061943340022779, -0.38070390872680027, -0.04368894059491969, 0.04820759685839382, 0.17224665933607486, -0.3584710919981109, -0.052873610489348674, 0.1168939987057409, -0.1823139022463173, 0.11717860584036423, -0.08584647856196839, -0.04593903734631173, 0.31158238533809357, -0.10612747507355622, -0.006940780047371619, 0.03893000642645805, -0.3817081989550395, 0.20081087533972652, 0.28965033459724265, -0.2393596919351294, -0.22860270095688467, -0.1424339431088294, -0.321355698928083]"
0,6.113544815617445,9.984985518126543e-9,"[0.17698133948172853, -0.31899302347291364, 0.06485326852835263, -0.1983603938715749, -0.24731879956953373, -0.1286892167561442, -0.06611016135689415, 0.374318469112618, 0.3510914198870724, 0.07696442537869402, 0.2506068684407278, -0.2673895497446822, 0.0728560178754521, -0.32656880949566036, 0.3190655229617505, -0.01682859871895733, -0.016828598718957366, -0.15490996841115695, -0.15490996841115698, -0.11528536900747077, -0.11528536900747074, 0.1504308555590551, 0.12259193321834827, 0.10539429696920528]"
0,6.113725150387389,9.738684073601756e-9,"[0.17837738474858178, 0.10343713777054507, 0.14587937881472238, 0.044750565753253146, -0.02235111190223627, -0.06153560334844261, 0.34040595646312466, -0.33960600810012187, 0.3143993229387081, -0.10531970470970592, -0.3831067644560932, -0.139605122527162, 0.1889232292020168, 0.002217628233285744, 0.2385348464470132, 0.3118324784953954, -0.16662775311519118, -0.08629675699981876, 0.31466841502609677, -0.12055831463690281, 0.16357217488906095, -0.13548441652045617, -0.15305371905603157, 0.12397415487622293]"
0,6.116362577785379,9.97569739508787e-9,"[0.04400236148545388, -0.281385608716767, -0.2596264335611201, -1.284907730568112e-8, 0.08392057060600311, 2.931119270291056e-7, -1.6891337340424012e-7, 0.20367683141455462, 6.885395058822126e-8, 0.0046485163341383855, 0.14220741924367628, -0.24636462316344648, 0.3189862613924091, -0.324636663159823, 0.09164033930612836, 0.14163066222208226, -0.1416305701008311, -0.3013436771504786, -0.3013438274617839, 0.35778529509073653, -0.35778540635957545, 3.506015158193086e-7, -0.1694656456218735, -3.6363121855177135e-7]"
0,6.124458884499979,9.982945690097222e-9,"[0.03632690333904447, 0.10592959225267878, 0.40957298855741386, -0.008189059017208525, -0.006507085087583842, 0.006574765057420677, -0.2797514800788413, 0.09373464935589461, -0.10628732354813045, -0.22929288532093484, 0.13904582870798493, -0.13499703910279087, -0.043197954646504125, 0.03940395791934249, 0.3444461653999483, 0.09864003705654961, -0.10798554950389777, -0.024244241643406245, 0.5515715365465517, 0.07879984049171015, -0.16169359711793163, -0.032663401254728566, 0.20894203876058742, 0.3251613308854139]"
0,6.128767280984246,9.963787674745771e-9,"[0.003916042730242373, 0.005423217512659876, 0.27455117125383166, -0.020704612000194706, -0.0477113328837473, 0.024679754003975245, -0.12148951862118701, 0.19561314032352145, -0.3647020324694814, -0.06316708631093759, -0.26922819322416336, 0.13230410343739724, 0.42050755825007535, -0.2817705255993257, -0.35384350974245216, -0.07302374981266002, -0.07302374981266, -0.08966936856171442, -0.0896693685617145, -0.13769016206340431, -0.13769016206340434, -0.14356280263155186, -0.38502925149619904, 0.16218864202975308]"
0,6.128883816990938,9.755092979523493e-9,"[0.12810260280164015, -0.25617511351614136, 0.3764592733671766, 0.0910031182909668, -0.08583270835539988, -0.1023200837349558, -0.22308115592421227, 0.02240053580270147, 0.10738763881267133, 0.016951721564088564, -0.14458610879865907, 0.023876190971736246, -0.21666311769355057, -0.15303970259316885, 0.34541578538042705, 0.11485670275277443, 0.3389977212360843, 0.15369205352616602, -0.35870725575262863, 0.3467929996171413, -0.07628314912127558, 0.02740854570580908, 0.05237300264857752, -0.258658301038338]"
0,6.130769295419337,9.762768858185117e-9,"[0.08662849324627864, 0.30192589602060343, 0.40984518539953757, -0.02399209734524918, -2.675094812567091e-11, 0.10232910248957658, 1.0570999473613213e-9, 3.4957369830799627e-9, -1.3571017365297673e-9, -0.19377684829938596, -0.08968446637631561, -0.09452378260590047, -0.25320548193131787, 0.08172223911050491, 0.4712367660680884, 0.16818966740438768, -0.1681896688722624, 0.26205986809201864, -0.26205987255963636, 0.25197582726179835, 0.2519758293291311, -3.0883948244112234e-9, -1.7204484857344338e-9, 0.2324290282258386]"
0,6.133599046554563,9.750010931611433e-9,"[0.0643886211544496, -0.04265224503287605, 0.06313948387894597, -0.18433982683829908, 0.03302112902517916, 0.36895677305489394, 0.027180337605578985, -0.3261264614070779, -0.21992116123939265, -0.06379922985122184, -0.359271864395891, -0.47248244508332643, 0.11904551218600473, 0.2593791885664878, 0.10036242220618541, -0.06057186482506617, 0.011262707343079222, 0.08915126630046805, -0.17274364234680423, 0.0057378730754368, 0.011502058952399582, 0.06803872036825362, -0.40875180865976934, -0.04494599022027074]"
0,6.135573147385505,9.759584099132666e-9,"[0.014140186978204898, 0.2637926260694553, 0.19542300695592862, -0.040111329364175684, -0.08386461231777917, -0.0353205046685553, -0.03372545129093891, -0.3380284147141832, -0.11660281813380524, -0.15599681597627796, 0.15914725416686698, 0.17565191061228105, 0.2266076922369228, -0.2804100964277289, 0.02420156590538957, 0.06053868566144519, 0.16552636902628887, 0.5815948844652441, 0.10953296417897906, -0.29441102871163405, 0.17146070747908942, -0.017611857141291997, 0.1443850317742777, 0.1533164192091366]"
0,6.136728614840864,9.750241198510104e-9,"[0.23319012322318045, 0.09655063016143904, -0.046161427605062595, 1.3727791534272115e-7, 0.11213736257706489, -1.2998586068711342e-7, 5.12134358465695e-8, 0.5209185493061934, 4.577166145659882e-8, -0.3388570563115679, 0.03279546458988837, -0.032624085990685184, -0.27424998019542196, 0.03848557407945667, 0.5561005816870641, -0.004514355623801973, 0.004514303766558065, 0.1982457025790883, 0.19824569899202354, 0.14012034079602198, -0.14012033247678635, -2.7632328113109475e-8, 0.17152732747014432, -5.358618521296132e-8]"
0,6.138378265208322,9.999450700806892e-9,"[0.24370440930115111, 0.09914943154764491, -0.2385724116077848, -0.00017996519206439816, -0.12650512851873297, 0.00027902474995309014, 5.7000853370382635e-5, 0.4844454960115197, 0.00016145919254333596, 0.34241116127927296, 0.18044844748357747, 0.004400730963024861, 0.25143327351710193, 0.13867846977111808, -0.5716636977732801, 0.13342328218684285, -0.13357727917939832, 0.1030296692058528, 0.10312165876258586, 0.05930235713277035, -0.05916115244207226, -0.00011236144975476318, -0.013514766788071194, 0.00031844809913009127]"
0,6.142181225296863,9.95816488743607e-9,"[0.3327345135152375, 0.36072519008097964, -0.23924606761883566, -0.00620135579594419, -0.008071917657029639, 0.03512090166518983, -0.13771965608891065, -0.0838183878277966, 0.3789501684705213, 0.01126279892450473, 0.007559405888715081, 0.2572986439604369, -0.02937529032335983, 0.05955997000114967, 0.16481277091299587, 0.004483125024826038, -0.019477478835419774, -0.00929189803997065, -0.13067491419423016, 0.262430243594891, 0.307265862457866, -0.08994784320212904, 0.1465170444661867, -0.47183913987898574]"
0,6.145022745505154,9.764709297883706e-9,"[0.0004873405894841792, 0.05494033637895144, -0.414760401875843, -0.1906183819292971, -0.09341985498453811, -0.013844369054125763, 0.3898683351316201, -0.05061376840951039, -0.01723427469246866, 0.2255921753664865, -0.154126049867286, 0.002890240179718899, 0.03345398793389523, -0.12197052690695778, -0.22798067000011757, -0.21339101910919017, 0.21354817553487127, 0.040257508702257874, 0.340444912437648, 0.04383847320977305, -0.23012502868390156, 0.12889316950371166, 0.30222945032677745, 0.33274789561818174]"
0,6.1455617731384455,9.738843539400585e-9,"[0.047846654589378916, -0.06301985797721243, 0.17817503083610753, 3.3364151101097854e-7, -2.265481839631618e-9, -4.0413694021049916e-7, -2.296107652101294e-9, 1.5021485963764867e-9, 6.725819656415908e-10, 0.3227016402518519, 0.4347965870741411, -0.08928407861586041, 0.4365918057583657, -0.2826595539031368, 0.5545096353723005, 6.4054123445794e-10, -8.547817479195321e-10, 2.4519484553954827e-9, 3.951050993401961e-9, -0.2035278232445537, 0.2035275098384171, 4.233359201258176e-9, -8.205303517992002e-10, 2.97682982525526e-7]"
0,6.147380036574689,9.959755236797547e-9,"[0.34242693821673587, 0.1400278406915557, -0.23259077320303942, 0.0014690909733238112, 9.918935678680997e-9, 0.22134278255195516, 4.704643799848531e-9, -1.3908228645726185e-8, -1.276117148355259e-8, 0.08751710169865902, 0.18178709490000491, -0.6242248266161057, 0.04913270966429395, -0.3020496528276211, 0.0197180928438778, -2.162903312640192e-8, -3.3994780149454024e-8, 4.976865421076623e-9, -1.51584373488399e-8, -0.18766040936547937, 0.05188498727121893, -8.027604793723467e-10, 6.503835755292526e-8, 0.4446740570672276]"
0,6.1485507441851075,9.957291071447106e-9,"[0.18226716450995253, -0.115529371265822, -0.4370942540633422, -7.757711857456178e-11, 2.6142993751419155e-11, 5.123249185704222e-11, -0.0941024731582375, 1.8159888840054324e-10, -0.07671879940661316, -0.42240054673454763, 0.13175861897843918, -0.049804802926501496, -0.21685470749961422, -0.09391291913882185, 0.5454831867431502, -0.04418573770634459, -0.044185737697413796, 0.3097718293889471, -0.30977182950733706, -0.0064798852486162555, 0.006479885187308569, 0.008527469201160393, 1.4638256370345389e-10, 6.170830485137516e-11]"
0,6.149208750178765,9.750744679812464e-9,"[0.10845263028046029, -0.2349193512046279, -0.40405270443878816, -0.121705826524564, -0.006009371601540225, 0.005685609475363992, -0.5181625965151895, -0.024540830331109487, -0.09786606823769392, -0.07925532470039641, 0.16212929086478423, 0.055043384319324734, -0.04276442019884707, -0.09073538164083964, 0.2842158012806618, 0.280405729813091, -0.3109450315774607, 0.01849151426660356, -0.02522652615046451, -0.18796934145764643, -0.16284317768095574, 0.012121177679911556, 0.008366213229416174, 0.3338291329567844]"
0,6.1522982355562,9.95596601938911e-9,"[0.060835136015300904, -0.03922080405017271, 0.13997825658751598, -0.2032014653300847, 0.20770332310835427, 0.013477475724195833, -0.08280973096656175, -0.26430926897805873, -0.038984273219680274, -0.003019090842133962, 0.4059722258536338, -0.5842899826729773, -0.0009485795171559529, -0.19857477033194737, 0.07519495874331733, 0.05463769053328925, -0.011568333126154937, -0.16789344656174965, -0.07873194648182347, 0.13348245243095821, 0.12857477907452397, -0.2526424798555227, -0.34927016273694367, -0.05779040519699237]"
0,6.152890303828584,9.759433484823397e-9,"[0.19978370935361345, 0.10267680475342363, 0.42726906289519645, 0.029222166957102717, 0.1524859251554187, -0.10938714392194929, 0.22427176157443912, 0.006941998433360089, 0.1578227027254762, 0.14475653815198614, -0.17377220477890132, 0.11695743064848818, 0.10172036371461064, -0.1354473746304286, -0.4798700885102462, 0.2857402751090671, 0.3577379523010098, -0.08725215402489464, -0.07444345412992745, 0.0904780878323961, 0.04311023639249875, 0.307602983531154, -0.012961165626156467, -0.06519166547507146]"
0,6.153524503646605,9.995459975042173e-9,"[0.01510305821555006, 0.043483231620330555, -0.42630765741416765, -0.0787418273637491, 0.16758056954999945, 0.05035697148618166, -0.44378296716650034, -0.042700668646324526, 0.030213766284878624, -0.3017539638515617, -0.04266680701898593, -0.02553291301133595, 0.19234558703702181, -0.006983857236195842, -0.06122156100474, 0.13266730623179263, -0.11334773205710198, 0.10948466416169361, -0.1279565679230964, -0.28474315711721443, -0.0562457702449535, -0.054254591739105074, -0.10474673063016875, 0.5369885399929211]"
0,6.156601382678872,9.763702598509163e-9,"[0.0062362023270040295, 0.04536610426644232, -0.06321129184237317, -0.014210229574755942, 0.11250177347458407, -0.003911939569848415, -0.37462603433628905, -0.23009070195883352, -0.0725722732138486, -0.06520135987641147, -0.07617661323874522, -0.13327781451350568, 0.05876812451710653, -0.06057532617431714, 0.035336127906720784, 0.033241082127819385, 0.045335896979843186, 0.05243208057689948, 0.14829931954271153, -0.5767506706919969, 0.5823314494152414, -0.04308671114967992, -0.19988200194126238, 0.06949038415339726]"
0,6.159790794904295,9.762661202712159e-9,"[0.052627074314263445, -0.1487966562995544, -0.29347206750152244, -0.015263876391352094, 0.17437246013436736, -0.07959238709852268, 0.5039709399650643, 0.15769464323942572, -0.08478527819196652, -0.05136459411522522, -0.19580699435065538, -0.17112352633603917, 0.06057180254144186, 0.2805867114794607, 0.3445295586883792, 0.12724731011006862, -0.2781039356725815, 0.1640765319348918, -0.09510733385630973, 0.31359693606373423, -0.06998201863780573, -0.08525622874929503, 0.21907717581615527, 0.08113557213609437]"
0,6.1608831717269155,9.967595859311782e-9,"[0.13244000277254872, 0.3576427611849723, 0.29599832197856213, 0.06285326242864775, 0.1594107812002305, -0.0464560846820171, -0.12940543962817588, 0.17660547439803842, -0.3023851997088268, 0.07838953470346394, -0.14534671238888547, -0.009666649942180375, -0.07292667273514043, 0.29413929799206434, -0.22747613228497443, 0.006333819853841564, 0.18718198635831967, -0.004804525717387808, -0.2143127160697888, -0.11807942034385882, 0.36086196253746927, -0.020605646685300058, 0.3506178657112529, 0.27666994133063105]"
0,6.162639599864367,9.75751182093886e-9,"[0.10704027134634614, 0.4226149786132491, -0.3997037856271317, -0.10874643900157246, 1.8521066611737543e-13, 0.004901239548609906, 4.972290494889686e-14, 1.6267619453514947e-12, -3.891479824717191e-12, -0.03454259131313719, 0.17411503884989615, 0.23734387810509397, -0.049546261073024594, -0.11224125548174015, 0.44543807871945873, -0.28669658146987576, 0.28669658147125865, -0.04137541192902272, 0.04137541193343448, -0.16141533097211086, -0.1614153309719239, -9.115718306858778e-14, -1.6903746239454111e-13, 0.3421887480822984]"
0,6.164994978693182,9.976046117023707e-9,"[0.0006118343924919431, -0.023235222945095488, 0.12087006052743816, -0.020580095781844172, -0.02336729707866651, -0.18931411825278446, -0.09831169412661916, 0.42536467464230643, 0.14306382705000356, 0.04320351378697959, -0.05968846610922018, -0.010683854541449447, 0.4214995769942752, 0.004074994065281742, -0.530932781673077, -0.10471250929862892, 0.03265674427883221, -0.2567848757744303, -0.21823546511993458, 0.18102989760728258, 0.08612262283645433, -0.26044364242504825, 0.17066558686007172, 0.09549226362248764]"
0,6.167217395102776,9.757313749800447e-9,"[0.11098968094193039, -0.020971044529292764, 0.011629356815043993, 0.020631043544356548, -1.6630397110956923e-10, -0.17397162199809274, -1.879222561060903e-9, -4.8357101315527924e-11, 2.0423639559216797e-9, 0.011746420882838594, 0.09490650052333724, -0.7888975270922356, -0.09878508036120744, -0.23110840189498527, -0.048383824977952614, 0.26582218798651813, -0.26582218779860106, 0.16459424131333844, -0.1645942414914205, 0.02935567161837922, 0.029355671249277116, -3.485138341518235e-10, 4.822471737657757e-10, -0.24934008435038318]"
0,6.168354769406908,9.987215908084415e-9,"[0.14789279768849972, -0.14705887625203415, -0.3356367251230338, -0.2361904609116984, 0.15085584493641332, -0.2699956427368781, 0.010880469008542771, 0.10112061442184364, -0.2549518544584917, 0.07661683763641641, 0.24719462999748504, -0.07928536861356941, -0.045192677001727466, -0.2282548797762709, 0.5130579920076218, 0.16250786892322083, 0.19901824848875888, 0.14182571285518664, 0.3152585692498465, -0.09694629915859271, 0.09017969132986611, -0.1433064635360129, 0.04971095143342856, -0.019313208965989245]"
0,6.171749888037067,9.978843851017106e-9,"[0.11914475649367252, 0.13382730967153403, 0.2627420933995544, -2.431072992940308e-7, -6.912635805482578e-7, 5.857103577399394e-7, 0.20044636171874114, -1.1079428494225637e-7, -0.1981036169888934, -0.14456836981112076, 0.14202008015967876, 0.27500225585212873, -0.09025699060597553, 0.1196656539831977, -0.41054487375842025, -0.34254831255264245, -0.3425481724195696, 0.15152731803407943, -0.15152609471523226, -0.21245385436859, 0.21245384109522222, -0.37530758380186224, 6.352739827800449e-7, -5.205300589941034e-7]"
0,6.173119031682628,9.969504526170512e-9,"[0.11193954137475637, -0.23809847101386278, 0.32043806669468317, -0.22350480374660886, -0.22072695894934038, -0.12354540283572829, 0.13506870344260152, -0.006909901178097058, -0.11741386591700673, 0.20587586448508638, -0.2613346470138015, 0.2509230402238837, -0.06615062968606533, 0.06154687411929276, 0.1290691013972579, -0.0360177321472807, -0.11090562032223296, 0.2952266426745729, -0.26696101987324705, -0.2635884660005431, 0.18442007383349307, 0.020588075449875842, 0.29205082055894216, 0.3498360317989053]"
0,6.176064524086975,9.989553248888216e-9,"[0.06063915808436524, 0.2744222786236405, 0.07286699328342183, -0.060225229267407976, -0.0021196444501618587, 0.08868916654312015, -0.005041702405901098, 0.07674960180513424, -0.5960295587975091, -0.28493302391556913, -0.031061918637104703, -0.018785178166733772, -0.22087514381070317, -0.539889873815706, -0.07014079744282879, 0.035873308125218696, 0.008647335277889221, -0.1930652296419642, 0.25898267179880563, -0.03819238703825685, -0.08223816799398795, -0.020740451653443032, 0.024873988800679248, -0.019274019135979422]"
0,6.17662916997319,9.990228174423369e-9,"[0.005070399649941015, 0.006066544110804158, -0.30122631715003617, -0.15458269714963313, -0.07538104611037746, 0.09379344930982694, 0.027635748107242872, -0.40443039338845427, 0.07383694608671733, -0.042382594822696226, 0.23824174996330405, 0.05022141560813123, 0.4514888341548999, 0.16125508638937913, -0.5320328478682705, -0.10087719096194925, -0.1428020747901075, 0.021931286423197076, 0.035393489958784476, -0.21607046872316626, -0.0015661231039068753, -0.012987296095921527, -0.15891411885448534, -0.1504984466445371]"
0,6.179873099562945,9.758901645582277e-9,"[0.10811953899416571, 0.11204745248209606, -0.15488250938910253, -5.995788154589837e-11, 3.505959795474465e-11, -2.9492581811931994e-11, 2.701806656699858e-14, 2.1875333637187553e-12, -3.9358308732276087e-14, -0.17029072145578816, -0.33712128327521146, 0.8879433690433767, 2.5178874053561258e-14, -1.9759811985031703e-13, 6.72927798883568e-16, 3.2207429651647536e-14, 3.096448981336321e-14, 5.927138003899803e-12, 5.927031983018079e-12, -3.762732713120544e-12, -3.762204837777818e-12, -0.14378395559355917, 7.070658267988922e-8, -2.72157979073629e-8]"
0,6.186234351160294,9.696591690222252e-9,"[0.12662142755673048, 0.4323251925084924, -0.40087075965825864, -4.2368678427299087e-10, 0.09736521113346089, 9.55655165294237e-12, -1.2143479405562483e-9, 0.07257236071600848, 1.631724210941328e-8, 0.04133991844576034, -0.26418849276791323, 0.10748155958233849, 0.06544597856985537, 0.1908333449435942, 0.5633098790182263, -0.26611038771367806, 0.2661103915825601, -0.10481423264226582, -0.104814232552768, -0.07360586812578873, 0.0736058654011698, -9.977545231550855e-10, 0.07813626299923804, -1.8385953606025666e-9]"
0,6.187610699764172,9.733150534323241e-9,"[0.12034218106181681, 0.23628539988381023, -0.0218663975312781, -0.1679197371685746, 0.0420103727125943, 0.024735911593896424, -0.03522110425102465, 0.06898033679772901, -0.45126435019118505, -0.14994557055148586, -0.21971706740167002, -0.3260770599231877, -0.04913041472539602, -0.1788780456501119, 0.19170746744474543, -0.19876911699569128, 0.23393582562051585, -0.21224109533039198, 0.35711210980049957, -0.11102692103341033, -0.06799169122815671, 0.2117008474129295, -0.033136565828245035, -0.3332757229508071]"
0,6.188029456511363,9.988213167737557e-9,"[0.17724004723636502, 0.04400562100420766, 0.354910964675097, -0.18257850215238547, 0.23486486555703284, 0.22800525366205465, -0.36553926641989465, -0.1843906309976317, 0.0005686839594744835, 0.16743109766906078, 0.05384271718384512, -0.18001930171206937, 0.11064912430501046, 0.13442054444749096, 0.32434468329672583, 0.28002339743324756, 5.28517478779595e-5, 0.23239083392284887, -0.24886903839977886, 0.18365270032156844, 0.2186354827395795, 0.21899828794708112, 0.08745675728794144, 0.04734778418379767]"
0,6.188733220043183,9.987789485323494e-9,"[0.09629695367401979, 0.1247305923595323, -0.35282259236683283, 3.684117750477964e-7, 9.888993501012499e-9, -4.28747147494478e-7, 3.512232392565704e-11, -3.2959905838627586e-8, -1.1982797697701047e-11, -0.36702294949236314, 0.3972884261309688, -0.03296592272132173, -0.3223727428557651, 0.2633341467216169, -0.5904779098937183, -2.600234370760484e-9, 2.5853715618606382e-9, 1.6770794079910806e-9, 1.670379537565721e-9, -0.13251683085909272, 0.13251706533875424, -3.8395456222369586e-11, -1.8688917731489885e-9, 2.6201247811540267e-7]"
0,6.190373886299541,9.568489654087225e-9,"[0.33333671328130815, 0.2968082000721083, -0.3511325019479623, -0.0674466056657116, -2.304097917607983e-9, 0.1268820930925988, 5.284838180371318e-9, 2.4171769681266473e-9, 2.972528873028066e-9, 0.009963393015308112, 0.05288336667195773, 0.3824114191120317, -0.003188565157465407, -0.07704384716094193, -0.22456482095115882, 7.161804188874797e-9, -1.2398006694465933e-8, -8.238946493304165e-9, 1.1184277724625943e-8, 0.337067986078167, 0.14302914396077965, -1.6896104538552714e-8, -2.2459254598893902e-8, 0.5632650595590307]"
0,6.1913342186426386,9.986499896520928e-9,"[0.0903604763566455, 0.11813205166547329, 0.44311369548598184, 1.3630525018594987e-7, 7.697148215186317e-8, 1.0239695133168971e-8, 0.2808863241185985, -8.89564034022523e-9, 0.009824320091933717, 0.1598603119112984, -0.13747982789884772, 0.16396695453096885, 0.27235326733899234, 0.2531031012789974, -0.4658617035857357, 0.34785549097920476, 0.3478554320144853, -0.12945336640653882, 0.12945331177362496, -0.01170438369883147, 0.011704476149971447, 0.011552147265117324, -2.486828453317132e-7, -2.7605281085280004e-7]"
0,6.194402429815028,9.744994835809352e-9,"[0.09982870083179347, 0.3312288241988782, 0.4199475929764723, -6.837360121709215e-11, -0.024981645447241185, -3.7378938867071e-10, -1.9868659763130216e-10, -0.14014886820832026, -1.5103492500662053e-11, -0.021280699429892178, -0.08106765107621436, -0.045725448049517135, -0.023869607604695954, -0.17937795044351867, 0.4640953993004181, -0.2505128654603127, 0.25051286552806157, -0.3273605971370593, -0.32736059728966427, -0.18561701305023368, 0.18561701300208316, -1.963246287091424e-11, -0.13305212598678678, 1.095139577489958e-10]"
0,6.198119728525945,9.738060084619396e-9,"[0.1642850291634846, 0.23234856068109305, -0.37901389392846396, -0.10534552222432009, 0.015506124809724464, -0.05674505428158312, -0.06794637241649867, -0.051549974469148246, 0.05512824474479647, -0.17729430424536652, -0.32976415005793697, 0.02793034824990217, -0.1587618217120753, -0.023603153756569552, 0.43232166137735945, 0.16958830900246627, -0.27338676823055574, 0.11413692217499044, -0.34753889229254054, 0.08274858581182354, 0.08343018195404625, -0.2721576611992126, -0.2672778839978611, -0.015914016539194397]"
0,6.19882449254442,9.747329502129904e-9,"[0.05712500893887878, 0.08489480746627141, 0.44254670799270185, 8.700216765493598e-8, -4.818247544305796e-8, -1.1870115655444709e-7, 0.33789385925117055, -5.0280322355966285e-8, 0.04364493314265912, -0.2655035620842734, 0.133218639853136, -0.11799407060773487, -0.21467841796272408, -0.29607688522768427, 0.4664393961757426, 0.1948088493493198, 0.1948088894870394, -0.1905320980703053, 0.19053215737354345, -0.10876560725671995, 0.10876579687856197, 0.22795381522108002, 4.580135302416162e-9, -1.1610181041835576e-7]"
0,6.199788215883035,9.763582966250669e-9,"[0.017151332318074565, 0.00526597712158808, -0.36366125157660517, 0.1418938395197486, -0.17038719285661386, -0.1750768565307023, -0.3583126369776005, -0.027500239264815957, 0.15791222151702505, -0.2964407888822096, 0.2246867984572457, -0.38616808977033557, -0.17802836124138116, -0.1660738015022874, 0.12331706589131895, 0.007635292999822648, -0.10958995901171095, -0.11753049623840713, 0.138165399627108, 0.15465102117821777, 0.1021898509365124, -0.015146755643455396, 0.08136566423360427, -0.4305588302912615]"
0,6.20007450510741,9.983641253172376e-9,"[0.3216580774235643, 0.23980521944880107, -0.23058905481623296, 0.057185455211427094, 0.044414843105388464, -0.1738770942931548, 0.06413823430020985, 0.20077865702601377, -0.36387992529320023, 0.07394686122637702, -0.14123928687353635, 0.4333565350838732, 0.052546002556990434, -0.21549196199059667, -0.1574829600555866, 0.06538325302267459, -0.06997778316975214, -0.006561941794747011, -0.10600421225915656, -0.11794128480111479, -0.13357729497066106, 0.03818970520231424, -0.13805515666580676, -0.462181675344679]"
0,6.204236040793423,9.760384431188742e-9,"[0.10551368795276864, -0.1868082435269531, 0.1933761398149118, -1.009259911085933e-10, -0.012347145132356702, -4.031518052165173e-10, -1.6462702998248123e-9, -0.04443771774410773, 2.9690298679428474e-9, -0.1113511894673105, -0.16150311378852336, -0.7536306273897457, -0.1374134312751957, -0.22311588132839247, -0.03715806936806451, -0.2586617555530605, 0.25866175510789413, -0.018396375120410487, -0.018396374421831292, 0.1837917036146805, -0.18379170303690512, -1.9332261620257175e-10, -0.1895132481294003, -5.900636746684805e-11]"
0,6.2056082426776555,9.995791151912969e-9,"[0.06307252011359299, -0.03347940045966103, 0.1070375944134826, -0.20502156216110928, -0.3152871098378861, -0.19218870760020806, -0.062031908388418225, -0.014187634793140785, -0.5601873057375786, 0.0017328431070078244, -0.1552628286308416, 0.009536246897973527, 0.03255041687990131, -0.0032313322851549877, -0.19516811234058745, 0.0007795163829654846, 0.18367233596429394, -0.3626111999786592, -0.1998155280311184, -0.02940143842339286, -0.1807506363090629, -0.10414091183246368, 0.372515631350246, 0.18854654037248328]"
0,6.206362278337277,9.762066809024208e-9,"[0.045375501758708046, 0.19754066356681907, -0.08184379792201776, -0.053481392372221076, 0.07130588184332609, -0.10152847712984464, -0.3596322597802918, 0.4005008723893897, -0.17912459080187465, 0.1353072880917377, -0.14919109913617545, -0.30939203500022183, 0.044048708635700214, 0.04357762570637348, 0.31476273939880445, 0.10338887300218855, -0.231870935991918, 0.010587161252724582, -0.3115758491857372, -0.28991146454879113, -0.05432582588597899, -0.06381862402431557, -0.17198560170665206, -0.3010721352842346]"
0,6.211090968823811,9.99283596186973e-9,"[0.3239814509596782, -0.31072117774838526, 0.2157197187162482, 0.05128400986719027, -0.1433579760853137, 0.021010340421493832, -0.06076422163123678, -0.5022877128398473, -0.0033497415917817614, 9.093718227030519e-5, -0.11806497540895294, -0.042910113864592696, 0.06302465490277827, -0.15989964866764494, 0.5316827627196713, -0.025386343407473352, 0.02746091427592496, -0.15948311231441736, 0.2726916933806036, -0.18516438268477853, 0.06614403133235047, 0.040284992276256704, 0.015344541690571787, -0.05112067373353035]"
0,6.21237103936264,9.967517681262565e-9,"[0.05112245597011033, 0.05265964293169561, -0.32396200706438244, 0.15380982954762173, 0.004663830818153649, -0.30480411812528785, -0.10524021770249196, 0.24011872663367734, 0.08942579045161647, -0.20397104755812243, 0.38217266839642067, -0.058308647465591217, -0.13842775788020767, -0.19700171732330735, 0.5091215491256034, 0.03720376831422831, 0.1562995651701432, -0.05314527863404275, -0.15784301331164258, 0.06977549783679622, 0.11097674491841242, 0.12080665474336405, -0.14654922323161973, -0.28513721348465026]"
0,6.212590657092969,9.951151612167103e-9,"[0.09019664868447999, -0.22249798210176913, 0.3779266360955537, 0.18187231298983997, 0.18443524111916731, -0.008425329115904951, 0.16126420451046278, -0.05684097693330077, -0.030366764411740414, 0.13004537809144706, 0.07618206946994888, 0.2947747829001979, 0.1480876359255444, -0.12998117397202355, 0.3660355374795534, -0.08949925134754776, -0.027278253073276866, -0.17552227469271797, -0.39174221277518495, -0.0905233175861633, 0.09044251037689907, 0.28367254641533557, 0.3313889513898998, 0.14179047717322607]"
0,6.213187559231236,9.953539347117877e-9,"[0.05085026679462624, 0.16983034811758083, -0.3937914078162849, 0.021492594397068174, 0.3735966057322314, -0.1436914753743806, 0.30522131144434916, -0.03055063705048499, 0.1642443327338244, -0.07288013473714455, 0.025561820424004275, 0.179776778959147, 0.10490900392215512, -0.05577306006940411, -0.06772884892081217, 0.07570491154680438, -0.101978332717445, 0.30696359962890574, 0.22962175847459276, 0.04671590614492378, -0.23056001190557343, 0.033635070962368736, -0.44263619680534266, -0.24346800449138503]"
0,6.215353234802646,9.959797212991645e-9,"[0.026096195465702084, -0.15090406094590442, -0.37391348251218454, 0.17526831305685325, -0.10123505923621415, -0.0652256276716521, -0.3643293942465846, -0.13704752672289078, -0.24705384272262682, 0.15475176333024704, 0.16155604158604, 0.05102813488223594, 0.2621869385691393, -0.2950035401962957, 0.33260509017481066, -0.05489990966533238, 0.0256234118298597, 0.19171094093960178, 0.2626637796778434, -0.14023276901513387, 0.012521599913374513, -0.12423351320619569, -0.23508795063477922, 0.24489677715587627]"
0,6.215809763005486,9.969511019799042e-9,"[0.018817202511324235, 0.11876731713286796, 0.04036593204723109, -0.013302460517476621, 0.0433511958343543, 0.10528344010281641, -0.18138546446728304, -0.34399581575916066, -0.48922631306070175, 0.07497895912145852, -0.09512088862817485, -0.171876783532749, 0.4183788735400049, 0.26746410423926725, 0.29212977462037804, -0.2115579562815646, -0.10000881061179039, 0.18810236961811116, 0.1082899651346309, -0.018996663130195518, 0.03446269997326838, 0.09389500995432834, -0.09645806291602449, -0.2872765735052759]"
0,6.222556016704819,9.983482196749588e-9,"[0.2853268243923344, 0.2687186925389983, -0.3868637930453948, -7.0361160336877715e-9, -8.594533083883208e-8, 5.8359102608114595e-9, -3.658351674031832e-8, 3.2149949518445296e-8, -4.237126676737075e-8, 6.842717568971442e-12, -0.4969702559745983, 1.4574395980848847e-9, 0.04734279125500945, -0.22229319173399212, 0.5457083123982287, -8.048824542177164e-10, -6.454572476757454e-9, -0.2239226119006118, 0.2239226128673677, 8.564418392064307e-8, -7.263358338041924e-8, -3.54099425721183e-8, 4.2199254168416406e-9, 1.3467835437706063e-8]"
0,6.225395368465912,9.955489943763997e-9,"[0.056733385753140186, 0.03757130268766421, 0.25086670018581886, -0.26344200212201657, 0.15657393811257309, 0.29609476070224305, -0.19599729944300218, -0.016631376054714382, 0.3922532186281694, -0.06520478727081835, -0.23122421558774375, 0.17849832266437693, -0.013104029904156218, 0.24018763406672378, -0.371423352226607, -0.08001791630101723, -0.13240672914173074, -0.062365878553317954, -0.20706486619776363, 0.005503870092874161, -0.2668927556870587, -0.02140694998022316, -0.06013888255507105, 0.35617477385320284]"
0,6.2264707603395255,9.999512452725025e-9,"[0.08155384273677195, -0.06636108201514267, -0.4031817826130121, -0.16635530096334933, -0.20308889846040393, -0.2192416416484968, -0.19140987536061316, -0.1430095425115175, 0.14513477675122588, 0.08256137031344674, 0.2694307576421725, -0.05746297812524735, -0.12009179104389087, -0.08046941241005832, 0.49548651129272436, -0.22633197651276857, -0.1521582948899059, -0.15803194515024488, -0.32038462291213465, -0.0897487614988114, -0.040959150127369975, 0.20102020687237412, -0.02953989489568864, -0.17065017517638947]"
0,6.227367894946904,9.760529180325351e-9,"[0.007092391197528454, -0.06506869612279696, -0.30649964582254985, 0.05968414091230702, 0.030234716618328897, -0.15377612492953063, -0.10708709586422273, 0.0654387951263839, -0.2424338660641442, -0.172949780161248, 0.1744334463285303, -0.1402413289129367, -0.021884328414308672, -0.08107115358334242, 0.11559807089788265, 0.10957512544316278, 0.09819974370537138, 0.11549859894387877, -0.46756710721516903, 0.3097684943002008, 0.31667029002334623, 0.03457503741786702, -0.478784758510807, -0.13575672583509807]"
0,6.227659057105489,9.954358904775128e-9,"[0.09244291897923013, 0.016580659322610786, -0.12924811335235897, 0.20476260162111262, 3.6877713085294006e-7, -0.13119730684593467, -1.9037065458757364e-6, 1.8089663779708886e-7, 2.436820410687414e-6, -0.2685804675313219, -0.16241967596220191, 0.7205757438098686, -0.16313245033311963, 0.19921453530644878, 0.03933657575093136, -1.3958200388608487e-7, -1.6102580092902096e-7, -7.97400871194079e-7, -5.309874150430387e-7, -0.2000961926930924, -0.021661330875338787, -6.656301569757353e-7, 9.785907525218663e-8, 0.4350116582942177]"
0,6.228214120648558,9.751165865501288e-9,"[0.10238913302888536, -0.2631491995955247, 0.255839216317475, 0.06468552641866673, 4.2173419710458204e-12, -0.12686690464954636, 2.524810667524098e-10, -3.118854401130703e-11, -5.24878982193052e-10, 0.031054167161536778, 0.0057766330907533334, -0.6902873660371287, -0.12529908937907097, -0.21008166995940591, -0.10762217219574104, -0.2747442130564788, 0.2747442130812279, -0.11827905942458383, 0.11827905943394121, 0.11036201218669531, 0.11036201214119443, 3.670114764681738e-11, -4.750843534119221e-11, -0.2869086369829382]"
0,6.2296317386753834,9.988290287669203e-9,"[0.10869942732617806, 0.4110433429209459, -0.439463888937678, -1.1544060367451978e-9, 0.024109273936721475, 7.655111460551597e-9, -6.273005357626067e-10, -0.041655219540985645, -4.328750410645369e-9, -0.05835395537836228, -0.16217946026566443, 0.09353370363992675, -0.10284750900341419, -0.19449053198780872, 0.5553906612718593, 0.25738962653198383, -0.2573896241685879, 0.1985093987358893, 0.19850938975838375, -0.08992213210796603, 0.08992213399652285, 2.2704531917388577e-10, -0.03132449549946165, -4.694986913999675e-9]"
0,6.229955483873962,9.952903289913954e-9,"[0.0010209618049060198, -0.08120444368050779, -0.1581169878102784, 8.675128802660318e-8, -0.04445821188063528, -3.7183258538737963e-7, 2.0608304214577424e-7, 0.27566347909069605, 7.65181523838167e-8, -0.12021606721876874, -0.12713884385962268, -0.23422721700835308, 0.10420363471675252, 0.42751316402492634, 0.11428834085481648, -0.022146838459370433, 0.022146451494542065, 0.22504197357864403, 0.22504116924249346, 0.28509828819224003, -0.2850977409626439, -1.9392059642148851e-7, 0.5774430717516571, 3.027565582800379e-7]"
0,6.2322567872658405,9.752155579777477e-9,"[0.25437129101582584, -0.2754016032645078, 0.2734652883501276, 0.04155571491476629, -0.2411123751598812, -0.013452158277875322, -0.4161194265948151, -0.3682034387425057, 0.03966167509852481, -0.035395386585307054, -0.1714883022640279, -0.18265583361771082, 0.01390852212528449, -0.07508905392052471, 0.45650809993012464, 0.0949410289857234, 0.042766295501748444, 0.17624358920711775, -0.12712368110233474, 0.1641875289157319, -0.1464660832427588, 0.10031629568556674, 0.01369546136749692, 0.13906571007974866]"
0,6.233057641736565,9.97804351986255e-9,"[0.1039017776142115, 0.40074573930013496, -0.28687485844155547, 0.0016402950608766405, -0.062254029831875037, 0.01085230220018968, 0.023030060552049397, 0.0261746791563365, -0.45392218949358365, -0.06350571525841289, -0.10136606511494102, -0.029442390045533305, -0.12499426201998323, -0.18393742999673462, 0.41503412749171636, 0.2504716360495498, -0.28682497134463436, -0.2113038435032351, -0.22555615692590925, 0.2075278908484406, -0.03624251932250687, -0.01034028681570939, 0.07426618040964857, 0.08737962049959316]"
0,6.235906175708804,9.99940882961348e-9,"[0.055627144978318575, 0.1203416790566666, -0.23988085922639277, -0.23185490069260395, -1.7794007197388653e-8, 0.14528838843215514, -4.3839272880973856e-8, -1.0404402885775623e-8, 9.164429484252413e-8, -0.2595811710589012, -0.12411187050207162, 0.6363704668576728, -0.17603710987467325, 0.24464724385193093, 0.012294289559211288, -4.242270520896959e-9, -7.969916231760161e-9, 3.8362362075918464e-8, 2.2151463548187736e-8, 0.22356883862729415, -0.038728303990845876, -2.6171361260048587e-8, -8.215674974360624e-10, -0.46881377655418455]"
0,6.2364766723152885,9.992148455849771e-9,"[0.015620540022613353, 0.30586173793094373, 0.2520309857306703, 0.09497494412813814, -0.013411237934968049, -0.015055735292345732, 0.2438904331057572, -0.11270777429366144, 0.3608413928154064, 0.09727488366042245, 0.22863009044706598, -0.14621336870640111, 0.12179707555291427, 0.018574505454944004, 0.019672262483210336, -0.011229690371863655, 0.04511828561550837, 0.059482769907699753, 0.2126754631212216, -0.25123535617898834, -0.34051139961606897, -0.3460244897587085, 0.25632352366165334, 0.3416933787618185]"
0,6.23767902463257,9.954526669901849e-9,"[0.18597688529183767, 0.31680828799446265, -0.1670948514903192, 0.202450284554954, 0.2844129708527614, -0.15501716614373343, 0.10699783971051895, 0.09888581951885969, 0.4610204774701342, 0.037350529239093155, -0.2257742767440275, -0.29120633132057683, 0.04512737429366171, -0.10222776608165246, 0.38050173271327714, -0.04052178777475319, 0.01041735193740733, -0.13271772392595393, 0.04120634149691596, 0.23185554564707814, -0.02137090638732538, -0.03195316917092035, -0.07020522813594879, 0.285981915527093]"
0,6.239492654572687,9.965569365092554e-9,"[0.09062082824080933, 0.25659930626292826, 0.08072814196370165, -0.07367453279675946, 0.02685549251725856, 0.18096230513850226, -0.24318536683729125, -0.23985846242399655, -0.4954793023777999, -0.23230014448022418, 0.15567021844455986, -0.3036944005083112, 0.2516199864682519, 0.22340247655095324, 0.3063861907542919, -0.10758995573470749, -0.10758995573470742, -0.03652272622436227, -0.03652272622436237, 0.006385049198384214, 0.00638504919838424, -0.010458222505763297, -0.08756442556792174, -0.327356186500955]"
0,6.240111111963673,9.963602785097749e-9,"[0.09880685421977022, 0.2772661439791681, -0.45614041903553953, 5.4811442916419056e-8, -0.48406378285343427, -6.081342161853212e-8, 2.054484225361912e-8, 0.11708197032969095, -5.177621828108692e-8, -0.007626686083465731, -0.2204124873035426, -0.009180516665236506, 0.05091589386511716, -0.03515193218969366, 0.5478863680910439, -9.1330618730117e-8, -2.5213186949905524e-8, -0.16318927215498535, 0.2776324928691175, -3.36022117118661e-8, -5.434358619528179e-9, -5.411176315955486e-8, 0.0287830520164358, -4.7482094257556115e-8]"
0,6.240326450088872,9.997881998819966e-9,"[0.20460303645032094, -0.12637953630306897, 0.1561255703685934, 0.1714573222995946, -2.2250503590887144e-9, 0.3083902947774142, 1.6602085824128332e-8, -3.6338786948402693e-9, -1.1694038488437682e-8, 0.0999772435960864, -0.2229583187691464, 0.6774937042636523, 0.08204466427428175, -0.3152211389246484, 0.053041758450545505, -3.977067203532494e-9, -2.5360223375456887e-9, 2.199852567130377e-9, -2.7281182666295606e-9, -0.17049371807702846, 0.1347817533005642, -5.561599031407785e-9, -2.641425149312509e-9, 0.3441533065132202]"
0,6.241235456182295,9.756721750955752e-9,"[0.10581424974679943, 0.0021607811836687365, -0.08625899248775869, 0.1316434963809902, 2.9023772656455995e-12, -0.0861914233357648, 1.726600497685916e-11, 4.856675198550566e-12, -1.603954063737145e-11, -0.27252091156386105, 0.19313031153322624, -0.7928041048105023, -0.15909450881344553, 0.18614713475820677, 0.027636373605225212, 1.0386519980402295e-11, 1.0387015214818797e-11, -2.3097916429667114e-13, -2.3134307532622406e-13, 0.08813527937692156, 0.0881352793769172, -3.0572475882630204e-11, -1.1199879836188434e-11, 0.37447634707176647]"
0,6.242270532493068,9.999424129105971e-9,"[0.0005945174388697983, 0.3139805495126152, 0.31561191763746316, -0.1848381651799185, -0.02561945389754225, 0.12216068155169543, 0.03033962575836741, -0.22327236115293192, 0.24383123795373757, -0.2460514864693104, -0.25472240322145195, -0.0444684867067577, -0.16381572040474837, -0.05149012181166977, -0.19642343047021837, 0.03175880029242023, 0.037342294467685506, 0.08334732822598426, -0.11200994323817093, -0.25148842789922454, -0.21385122140131496, 0.11261191829236054, -0.05516874351311136, 0.5475074232084267]"
0,6.244792222177165,9.758898696392084e-9,"[0.11965631478139206, 0.04126507978927936, 0.020611728372033483, -1.78259746835142e-6, 6.705700742285588e-7, 1.5624240483779906e-6, -0.026054556455459475, -5.127848091463107e-7, -0.4420598688352628, -0.24141851935145672, 0.3417365707760449, -0.21357963683947728, -0.3749238748359789, -0.27420961826295376, 0.38634618011563, 0.23445966049664319, 0.23445929162698922, -0.14358324150885338, 0.14358240695054708, 0.1585247810535323, -0.15852617092494145, 0.017846701728965228, -8.216381416975312e-7, 1.2571356046153472e-6]"
0,6.245981553992511,9.754991072199893e-9,"[0.11440398139976261, 0.0023825140129696116, -0.09232349015302317, -0.07887461145480286, 1.2203465438944504e-12, 0.06684632201454438, -2.300267909491127e-11, 8.735045093997431e-12, 2.124367608358576e-11, -0.28088285093503884, 0.18262229161886545, -0.7749618808602685, 0.1984592944929724, 0.1755480231215559, 0.04543281553507489, 5.085734623523756e-12, 5.084257486916611e-12, -8.329427593453398e-12, -8.329534936968196e-12, -0.1161751208925239, -0.11617512089252513, -3.417647797563824e-13, -4.697126933002497e-12, -0.39448718414295425]"
0,6.246407989905662,9.964827772269744e-9,"[0.030990136470828895, 0.003550890967974207, -0.2618841738447067, 0.08441388638570033, -0.16276659285377976, -0.2738820557173557, -0.37250766688152076, -0.2608424012902027, -0.17601345759544462, 0.25548186613829893, 0.36523358818450974, 0.38306061833558314, -0.12618757424121274, -0.049553038048573576, -0.27150959333380625, 0.09070747250068867, 0.0980460494617843, -0.13577844034181186, 0.24312170839181296, 0.04229606711712674, 0.03129759143537021, -0.21913555927942502, -0.013438440265886467, -0.013401844686324015]"
0,6.2482911672871655,9.96656592037337e-9,"[0.2386842937388588, 0.3647110249507683, 0.3616515761416686, -0.12162529913777975, -0.2473335739749746, 0.06281766594168595, -0.05106352426589698, -0.29025876454903654, -0.12153808774011281, -0.0791474229892983, -0.1423386791623259, -0.04255849629926306, -0.017270426844623762, -0.020706427220961766, 0.5390656328128449, -0.14191413595876032, -0.03852799547426536, 0.13561902363350847, -0.18901605335148128, -0.19789683140223505, 0.03071765378270523, -0.09991597304314652, -0.014807367871099323, -0.2279793351703976]"
0,6.2484689583006245,9.76124514227317e-9,"[0.10161038800293436, 0.31940337039500544, 0.4115509749584404, -0.14113175915657875, 4.904149524704694e-9, 0.2960664210877775, -1.9852824523135022e-7, -2.774789285007318e-8, 1.4953503302404817e-8, -0.19963091202833638, 0.26762588382323094, 0.020419446562981065, -0.1105960124721966, -0.23975123591432984, -0.6039863848767502, 4.4524761026253564e-8, 4.452475886394796e-8, 7.662751736420993e-9, 7.662750040840316e-9, 0.15156860376227627, 0.15156860376227638, -8.944308650780058e-9, -6.901393225807212e-8, 0.135492707806028]"
0,6.248609420174301,9.757513277091709e-9,"[0.053858007452798576, -0.032607232146336686, 0.3671285738526899, -0.19280830653198583, -0.006591303153357181, -0.3198691352280284, -0.11488521467245047, 0.20517773936346628, -0.24473344662112462, -0.023258287647967297, -0.023557684449642166, -0.14778448510581838, 0.06416395557266823, 0.003697266622999099, 0.27307714446052006, -0.25171689195376035, -0.046838676480178254, 0.30165029970316115, -0.12320650002837688, -0.08071283219852676, 0.22046582874399873, -0.16354320071958417, 0.1475971682818049, 0.4790719595755568]"
0,6.248866819569122,9.958072656147022e-9,"[0.00227257207191959, -0.13388889662623454, -0.47132665347916924, -0.04493776101569063, 0.09700728019836309, 0.09903572432775357, 0.1574687800243688, -0.033004989300380136, -0.011533294208888697, 0.14761137594424725, 0.10594660558055997, 0.03269277906227152, -0.25652622755045223, -0.3116852471420244, 0.5058503598394624, -0.032426271612901236, 0.25711077473808774, 0.03532755528290023, -0.3550548329930474, -0.03867125461404415, -0.08491754541184876, 0.1284635839141429, 0.19801317923655293, 0.029233138416671568]"
0,6.251694889476263,9.967097620283485e-9,"[0.0006452280241036944, -0.006427815146466395, 0.4577591670022033, -0.0911088246609616, 0.1886197008093106, -0.25225858054358563, -0.20629484067506515, 0.04632527866141094, -0.0862356009988155, -0.10286076709865383, 0.05587575487831657, -0.12412183863284043, 0.00043492216759319217, 0.11114618307125589, 0.2357398197070032, -0.2609705803781628, 0.043060662276482656, 0.428880528447935, 0.05352293507111844, -0.035047406512707414, 0.08729394635286566, -0.12237719631127969, 0.18306446421197753, 0.468642762300984]"
0,6.257291131101453,9.597136301473773e-9,"[0.09732765039071323, 0.37265271621915314, -0.12658274257469224, -0.09561228815769844, 0.05525389733897485, 0.07340219272097015, 0.025221906207407052, 0.04554827494799006, 0.5430286784923388, 0.10203811270005472, 0.2332027398199445, -0.1712611127940441, -0.11342097792630641, -0.17374726044049082, 0.27274162066127133, -0.19502713258939386, 0.2465411136079157, 0.005094124889173348, 0.32621324104836436, 0.2059247286291761, -0.0666518404768086, -0.022590075029571832, -0.22847262369077537, 0.06385798513195101]"
0,6.258163137113141,9.954943260605448e-9,"[0.3087323269817467, -0.27421640126648794, -0.4525822479342535, -1.287040648469735e-7, 2.557231684494261e-10, -1.56461681624736e-7, 8.721622949979993e-8, 7.485097871843366e-10, 2.182855581522547e-7, -1.210527878502557e-10, 0.31310069360534154, -2.1641643655281018e-10, 0.04608472310154245, -0.3405472152522335, 0.5566272499798317, -8.084766521094498e-8, -8.084766527915802e-8, -0.22214508449644482, -0.22214508449644493, -8.411146528494147e-8, -8.411146519234469e-8, -4.439917381157738e-8, 2.633584705099154e-10, 1.571449415546153e-7]"
0,6.258382771160164,9.76536907266152e-9,"[0.10749367561807983, 0.11212667694800516, -0.015964072716792847, 0.0697908525635279, 0.01653343822921533, 0.06162780801309324, -0.31083668542223253, 0.4828032337650279, -0.2370797476317475, 0.23532186120414977, -0.2912250464834685, -0.21734359752777285, -0.18128888142218444, 0.09953563956113629, -0.08812793368236806, -0.009506976540405585, -0.09694299203129483, -0.047782134071688284, 0.18030198975304568, 0.06936883679757305, -0.011423478988341725, -0.024909954337735796, -0.3297973374952696, -0.4291558928003142]"
0,6.258609346492305,9.956832344426735e-9,"[0.10807827078927329, 0.2884295230821949, 0.42142004376840664, 3.855171718603507e-8, 0.1313901201759085, 1.3730751687528546e-7, -4.907321205030186e-7, -0.020799899821068404, -3.574493352357317e-7, 0.18032671301029274, -0.21799221002374297, 0.11607447949284064, 0.09866161212794912, 0.3034231924978448, -0.5136722784710199, 0.06321396984182147, -0.06321380614109787, 0.2528565581224751, 0.25285652515665336, 0.11484789583802218, -0.11484743513810672, 3.619619206701429e-8, 0.2973571097525989, -4.222586291193045e-7]"
0,6.259282302163307,9.758680327279537e-9,"[0.12167412229518867, 0.313195487330034, 0.19450986238694432, 0.11167907837278764, -0.019901005209198644, -0.13153485764948297, -0.02181705695383379, 0.40077474658709966, -0.343773110404917, 0.13377289161243736, -0.07059794766934153, -0.1076771478627692, 0.15274685300165464, 0.1529043133779549, 0.3666250983316554, 0.14063122048674628, -0.2577325682367547, -0.05025152586935955, 0.21485814362858185, 0.11552644288311623, 0.1446195544298352, -0.10412080958045769, 0.17729348746534365, 0.3358529726208799]"
0,6.25959144756936,9.98180603848858e-9,"[0.04118090280233158, 0.023596660087851856, 0.4359068003396719, 0.019737628480354253, 0.08280804778322357, -0.043163711444375114, -0.23940932191467185, 0.06620237202467034, -0.1321306114836061, -0.1089627379828162, 0.11113641919797353, 0.04582116446008421, -0.05917861727169988, -0.018297479010156076, -0.23674106248572363, 0.0982358390394518, 0.17708595839793273, -0.49887546167589075, 0.18141823275124422, 0.20282499453171415, 0.04368428939596622, -0.2479103017178027, 0.26605517558936304, 0.3676512987975607]"
1,6.26069396467383,4.4993332876104564e-5,"[0.003301460591497724, -0.16147781653586366, -0.39836834290203665, 0.037143509132044686, 0.0013794820855881956, 0.4456522864104445, -0.0007429977972118372, 0.006970628929648086, -0.0002706730599711431, 0.09044474047861686, 0.137633157245465, 0.2619656063868013, 0.06629621159667748, 0.41108558158886643, -0.13314282316668563, 0.004392027751678647, -0.005075407188578649, -0.07202179116313018, 0.07235748697834694, 0.23680051889849005, 0.2358548643202348, -0.0026716542275297115, 0.0016533285358587885, -0.45402381159423977]"
0,6.261533559873743,9.977838330992247e-9,"[0.05697569162875588, -0.15818344487815114, -0.0228570793141099, -0.010060422152687761, -0.04314762958609177, -0.1345374081459345, 0.34030809191904043, 0.4318294847552992, -0.05320540386165408, -0.16339550835640448, -0.14094037982140106, -0.25184646180858794, -0.037765869631756196, 0.30768763342317434, 0.35504750310868416, -0.21690356105127254, -0.044740894371467804, -0.21898597380823404, 0.29451031377214754, 0.15234614464996407, 0.009426556846317224, -0.21130997242535918, 0.24931518191550187, -0.005925556052386128]"
0,6.263144641895112,9.758562863591408e-9,"[0.06568715493165674, 0.19466816080564897, 0.16608647690022613, -0.17039205010382102, 0.0030119682814767164, 0.21834682193009158, 0.31757634043591054, 0.1613413508262542, 0.4693192105139763, -0.22016365580233246, 0.20528487355134578, -0.3610094986571676, -0.13009052070880406, 0.24426141070099833, 0.2727931265861096, 0.03324687358425283, 0.03324687358645741, 0.10589003039778264, 0.10589003039533794, 0.03184958721283886, 0.03184958721017726, 0.03584242800122531, 0.11257125724387618, -0.30622497536959514]"
0,6.266871804730389,9.727890916680576e-9,"[0.03935007055527501, 0.06334563100577903, 0.3318616490025981, 0.014318821034803508, -0.04604330250804656, -0.2323135702891358, -0.2856286972710518, -0.027569760907337114, 0.16832312921604767, -0.02037455275659735, -0.013631660422804715, 0.3577901462567239, 0.0858183193667348, 0.14024797060015476, -0.054112050517864246, 0.1926541608935481, 0.29077617833163605, -0.34964011706373344, 0.09463787489778289, 0.3426751856815561, 0.1924052638378515, 0.04378499857621496, -0.2761337517338183, -0.27069263202944405]"
0,6.267795009087164,9.772361352328604e-9,"[0.1322521219075073, 0.2973525634058198, 0.35821911426563274, -0.07662146258571692, 0.1695942433358349, -0.03013163079489809, 0.2513860784618397, -0.07050598615730547, 0.16792156449799273, 0.15742546826923035, -0.1774524336609248, 0.044698492771825, -0.0064735074853376744, 0.2139926889462208, -0.3862872503294029, 0.13354731995390218, -0.25954911249073054, 0.18272632508343145, 0.24994693507174667, -0.04601881664622796, -0.32778032053626827, -0.021140494388629014, 0.20440505499419764, 0.21838836003532544]"
0,6.26920469064182,9.98067759726021e-9,"[0.2993790044385578, 0.25878279303283697, -0.4564088390195235, 1.3558111485589785e-7, -0.09810483873419903, -1.3911929180995515e-7, 9.475768082561205e-8, 0.0031658289230554358, -8.781539196544546e-9, 0.04259384197530609, -0.28968563072361475, -0.053323924512257634, 0.05999122239927039, 0.3613835921192113, 0.5391568425836339, -0.044332491593135154, 0.04433232691455952, 0.2256514865039635, 0.22565148998151396, 0.021192079489289754, -0.021192075484326337, -1.2923936172603278e-7, 0.07301613973061391, 1.725295388639798e-8]"
0,6.2702933262602745,9.766506254924555e-9,"[0.17813351207111894, 0.17813351607223465, -0.22828510413003084, -3.721717843711202e-11, 5.3054799252187193e-14, -6.617210683640373e-11, 1.1887267474295133e-13, -2.1231461249842555e-13, -8.417961724558665e-14, -0.17813351407259514, 0.6529513717383804, -0.6529515838639248, -5.556852634933748e-14, 6.8136537771406505e-15, -1.838990171501584e-14, -3.7219434639435907e-14, -3.7086033670027186e-14, -5.4620101187644235e-14, -5.5962881238136194e-14, 2.645249850019018e-11, 2.6453696184837544e-11, 2.49321961206663e-15, 3.421750648554003e-14, 7.76720382647965e-15]"
0,6.271900875461493,9.997952729630564e-9,"[0.06136185923629433, 0.270524268312574, -0.07324639553989505, 0.07462654028579357, 0.04308757550428627, 0.04084195972553889, 0.05648446009558712, -0.48702643128948586, -0.36673484555451996, 0.3080504278811822, -0.0418626763905595, 0.03714921468223838, 0.14911269973265812, -0.07057746350416405, -0.364974964487938, -0.1409786505432799, 0.11949495724538317, -0.20772721718013148, 0.16265969086760806, -0.02907920610431982, 0.005909760040760026, -0.025931242829838545, -0.0154030717079951, 0.4119584645673998]"
0,6.2731016021917565,9.796152178589832e-9,"[0.06636261309472115, -0.13453351810963368, 0.1222176429228442, -0.13268553558586127, 0.22764684867037072, 0.015689955641487792, -0.11036177978461996, -0.013254956752324618, 0.3442248466423633, 0.09444038790246356, -0.24623281790929408, 0.399629778019822, 0.03248692999500234, 0.2104120041442085, -0.23131343969738916, 0.006975665180138728, -0.0703683117468834, 0.05330013195802341, -0.38472655553306223, 0.2037116881592461, 0.19632189473724487, -0.11536295738678048, 0.13292823566082596, 0.4087488109303188]"
0,6.276064089548099,9.978074614202622e-9,"[0.12061406841077663, -0.329398095163622, -0.3557256340234412, -0.009216438439602874, -0.36674570729755085, -0.11052438969055824, 0.2712667268370277, 0.07454242689052631, -0.20687480655607818, -0.08136356687179608, -0.09305041534935692, -0.1394832852313694, -0.06500101968432917, -0.06461713030165978, 0.51207562514864, 0.12689412183816745, 0.17465700719890803, 0.12039374219417939, -0.0847200872283729, 0.05349056733365749, 0.2573233131464012, 0.1357756925453698, 0.09952480761276772, 0.1030241901476859]"
0,6.276579394564574,9.767220056962944e-9,"[0.2866524500863902, 0.14442902238644426, -0.40534925302129815, 0.049354239493537906, -0.07934766375432437, -0.02105922735469203, -0.4568431951445636, 0.03486479700001153, -0.035281472644381986, -0.011129209015301634, -0.2954603197071174, 0.17307672944413588, -0.011267586554082984, 0.2092504045917562, -0.3545752970909149, -0.07258135009420294, -0.07176485160021077, 0.11266651693285509, 0.007401446601954921, -0.04585614616020578, 0.18407451070067216, 0.06656275473412503, 0.05893697330699982, -0.3978083610066393]"
0,6.27680024711585,9.984151303621215e-9,"[0.13595319328399702, -0.29770235998005407, -0.3612585437047352, -0.01878165015616346, 0.35528968172164216, -0.10525639173047935, -0.3433900808800666, -0.09434465905228184, 0.16332124120878228, -0.06876280457957334, -0.1380728143878908, -0.15068708159078223, -0.05692551050363973, -0.08720542837144042, 0.49769540328911066, -0.11195379010450611, -0.16443047062816318, -0.12105167284622403, 0.05911765359011002, 0.051706045641733776, 0.26361282712038336, -0.12445623868863243, -0.11370659355124466, 0.0887701388267955]"
0,6.27693139210449,9.762001466385428e-9,"[0.09698858274327898, 0.20010747009418903, 0.46874098061107605, 1.8299533452149326e-8, -0.16619491771826841, 2.540392667535724e-8, 1.61806383891082e-7, 0.0037344878555885717, 6.990100248833495e-8, 0.15494520045693788, -0.17474664512731858, 0.13525281192813265, 0.06700831113781089, 0.3787811687220216, -0.46919130236863305, -5.232123707773116e-8, -5.0533993838978004e-8, -0.25486889376859956, -0.2548688937687398, 7.599247907968032e-8, 7.264640351043733e-8, -1.8889302957311973e-8, -0.3637823679183586, -1.724979570388771e-7]"
0,6.277470670900046,9.986525275677439e-9,"[0.05543153850101491, -0.2576240272092524, -0.2036488587967932, 0.059063562609310824, 0.112095683271567, 0.2992587372772724, -0.026835795243258687, 0.17289944383741768, -0.45802976657690453, 0.13309567291606797, 0.25427368456976907, -0.06299991285032426, -0.16975282692548985, 0.07695396641606239, 0.3950946424598448, -0.12137257811580643, 0.04506892108520469, -0.020805615053421947, 0.16025466795973803, -0.0906502052123676, -0.05513010233009363, 0.36976043684492443, -0.04368707163238206, 0.270421203749724]"
0,6.281699793128003,9.979540685688922e-9,"[0.07744155363532923, -0.1242381418848267, 0.021774415132144107, -0.1033791600826098, 0.07668386615110573, 0.18935981261971319, -0.009459330702771789, 0.02732913223015663, 0.13743036217878274, -0.003148438182701332, 0.445593869712977, -0.5204537278460497, -0.013320451719799096, 0.05030982146840395, -0.0008820938892974976, -0.11712638084035087, 0.02322819161887142, 0.2363722507319561, -0.03245343319423885, -0.15556240219279105, -0.003068987562322818, 0.11469572820331755, 0.1954726512088014, 0.5357640907774219]"
0,6.282097668709684,9.967444929526785e-9,"[0.031163264588641593, 0.15651913627973515, -0.31705586535286434, 1.5444348547614643e-7, -0.09177530456836291, -6.605836082135543e-7, 5.685449303495325e-7, -0.2790754659159842, 9.843702669798364e-8, -0.2061922845355189, 0.3284723944038078, -0.27232996478730975, 0.19184122572045467, -0.06363526624901596, 0.2619051861085579, -3.196058391807605e-7, -5.003514359253803e-7, 0.5412797727934484, -0.10344218448514134, 3.3187527638456947e-7, 9.316447336536065e-7, -4.794552754071637e-8, 0.38729378729175834, 3.9173094029131236e-7]"
0,6.282270547062887,9.954703703890401e-9,"[0.010926282329657767, -0.26680146469663985, -0.36963772803819395, -0.04619801862539816, 0.0418818542003898, -0.13156268511510008, -0.013571855489986948, 0.1486028630186605, 0.021282160225148013, 0.0011329965903435835, -0.019060861264239934, 0.010283524667589207, 0.1762088491890288, 0.37355643591711585, 0.2348568568551272, 0.004457519756600409, 0.10602676550679889, -0.6328856865276012, -0.07539198338013853, -0.28924396373019534, 0.11243239599458821, 0.05093126355591051, 0.03988810396812171, 0.06283710265617316]"
0,6.282378621770566,9.99650694246941e-9,"[0.01803057379395959, -0.3449525437390671, -0.375965623792861, 0.06903432318878477, -0.2150149165738492, 0.08734324187567213, -0.09262078870811011, 0.05249042439010265, 0.14637620762175454, -0.1968358052835435, 0.14415294684510405, -0.11243732674932605, -0.13214995662790252, 0.06786485931740598, 0.5349852106522412, -0.2011494092494024, -0.2996367483705046, 0.022345124743717977, -0.19819627648147528, -0.009654349567867544, -0.18905745548170705, -0.2208600159012019, -0.0006754634638637603, -0.11340986538590798]"
0,6.2828273858176775,9.962689211904692e-9,"[0.021581823991341856, 0.02249976992905433, 0.4616872931789295, 0.1497464999756993, 0.23267582324943692, -0.14561102583245475, 0.2687279861538927, 0.029663228091930238, 0.0051159496755074545, -0.24992544818670898, -0.11748844837316769, 0.014353764290138344, -0.18257012275683024, 0.24541996899551585, -0.3025917267119188, 0.08878238316958048, 0.06829758634642802, -0.05451354640664084, -0.15270583485692046, 0.09484349651007536, 0.2096423346601191, 0.01222416850917834, 0.06956967632878444, -0.5065750649001273]"
0,6.287384708935274,9.765376715599486e-9,"[0.02577866513362951, 0.2417353375346717, -0.3899900017403738, -2.7769420652807986e-11, 6.26199837841482e-11, 2.5085610024935973e-11, 1.8226055721272836e-8, -3.136831451071096e-11, -3.2674661327359485e-7, 0.3592030584904896, -0.37105900320956575, -0.048063350989467, 0.27050780602966673, -0.21595600885146063, 0.6110194877151212, -8.385158237675166e-8, -8.386190150075013e-8, 0.11538911019756001, -0.11538911019380092, 1.0149571920208956e-7, -1.0147474331863416e-7, -6.864921403982679e-8, 3.1062349229001077e-12, 4.010064061888987e-12]"
0,6.288482062135026,9.998554469136086e-9,"[0.14409687575761357, 0.3836053374892911, 0.2401537473894387, -0.03611634333844933, 0.3852386528518345, -0.05352563885428119, -0.18078835642107682, 0.0824062840681279, 0.45243972749277617, 0.009611851248322298, -0.17073800292153565, 0.17084229455672656, 0.00486038648042046, -0.10640705768002255, -0.4643627892974214, 0.08894881955145786, 0.054535944401238545, 0.0965920856413282, -0.12708382636671928, 0.05112843565017423, 0.1644559951931866, 0.0661322407012612, 0.12993348049787878, 0.07043992325795315]"
0,6.289032275124712,9.730095579321195e-9,"[0.01594288081358094, -0.03320459256940264, 0.08195343749149693, -0.04254880365805404, 0.07445573232734168, -0.18940949678740054, 0.08865526518936027, -0.01651534506380037, -0.5191936611912387, -0.06134677901600352, 0.20483068136130214, 0.1592242654807539, -0.10998455923410519, 0.22881840741856527, -0.21572809198246656, 0.004644996319537695, -0.03523881333098625, -0.46322960488494835, 0.24742044808271627, -0.0380114277228885, -0.05834362877823229, 0.38049454023850005, 0.19529878142689333, -0.15527201492523257]"
0,6.289264679455039,9.988781980951785e-9,"[0.01714861248339986, -0.02663746525368229, 0.1483802465652967, 0.05210956877404302, 0.08777801112753128, 0.15549729025318715, -0.11553304714431324, -0.03804476073820294, 0.4748331235554236, -0.06633697590474646, 0.19805252341858892, 0.11672777177916797, -0.09108294230569702, 0.2132244698920972, -0.2709679603769713, 0.04627017639623812, -0.02516667360066903, 0.25920081336074496, -0.46618912693822845, 0.08965369904976703, 0.11758929684936295, -0.3867563983106977, 0.16730649161781339, 0.17593821927170786]"
0,6.290372447806063,9.953827599877715e-9,"[0.2880800337725002, 0.41268581967346024, -0.14828381779821667, 0.040402975816332024, -0.06512446144704177, 0.020189911515881745, -0.0022314907850065294, 0.5093498762356108, 0.12263459854446997, 0.032097875590919506, 0.08575931752316293, 0.031147040706595568, 0.005784924769340212, 0.06365968514616616, -0.5897259594306383, 0.10566286839888236, 0.06807108884962344, -0.13376758304181036, 0.06327176260630515, 0.13395412987118804, -0.0604401786225389, 0.09775616266217624, -0.005822493166606456, 0.11768338111987074]"
0,6.2908718716283385,9.755549323727952e-9,"[0.013663778703350506, -0.020607599550842102, 0.34718237345209363, -0.12015898834613647, -0.004285868645863199, -0.03274545746228562, -0.1519141667889142, 0.2313664578657719, 0.2640120003534909, 0.08832738305591503, -0.09984258293858514, -0.08834099522153874, -0.12641213564261636, -0.18836251903400236, 0.18253261840111262, -0.07110600001297951, 0.1312452398279883, -0.07200130296681775, -0.20221336207725954, 0.15456254644503012, 0.1209583387526335, 0.34191659164759514, -0.4078964097389929, -0.46529319310661477]"
0,6.291021634597017,9.996956197809829e-9,"[0.1423577043528952, 0.28418556079154594, -0.4117723549820536, 0.18654746711149572, -0.08782725708973611, -0.05280693416152549, 0.04993295830394881, 0.17881311558627286, 0.1253538823291261, 0.1934592217986644, 0.14484958815682164, 0.15019401453093378, 0.08057197377018602, 0.1098608649941406, -0.3566272662668186, 0.07018922198377281, -0.018662272947775033, 0.16732014036402745, -0.25536481115803566, 0.15006483810709795, 0.18322820876631468, 0.031046878544989682, -0.003290407866299883, 0.5016712359898592]"
0,6.291457547980122,9.757086230206544e-9,"[0.01815467461789903, -0.23140085136740357, -0.3177798807069184, -0.3077372857329961, -0.05844061757843402, -0.2911599293313882, 0.22730537604572587, 0.02390486940381356, 0.20147705912500635, 0.05591090525397571, 0.35508709205558997, -0.024371660314274804, 0.051300832923270784, 0.21580305963468963, 0.5422276731412832, -0.10461127479304135, 0.08425802095408967, -0.07588869031195547, 0.19375281253440618, -0.07433484018325887, 0.09793006177597399, 0.03346431455674763, 0.12707855854725103, -0.051660156285685835]"
0,6.293047989173673,9.991494781656617e-9,"[0.012554785595784209, -0.22226835454908722, -0.35708957854724077, 0.03219103852916115, -0.14633908627820202, -0.07771746164033587, -0.0738146782025362, 0.10611772901060391, 0.3056725574697592, -0.20059770675844796, 0.10588343284479959, -0.18597107645385913, -0.24947749815587972, -0.3045802820037394, 0.4691726150970516, 0.24866305620362833, 0.1559488522885978, -0.28075391006398087, -0.10448466061323239, 0.06458593699260518, -0.1038843952493282, -0.10181851545761599, -0.13451943675528497, -0.06167207267724676]"
0,6.293611255970668,9.76054294265483e-9,"[0.1420380191823986, -0.3888210129554504, -0.36257423440707415, -0.019222751292532866, -0.3880014846626969, 0.10500076047540598, 0.02540756352818084, 0.0581647750642133, 0.2532589880478575, -0.05019299978691713, -0.1390560032608051, -0.04364423821319509, -0.03977585887000235, -0.11067086160881393, 0.562478368743784, -0.05233892640677626, -0.09029547362392423, 0.07432210546317197, -0.14352468775509625, -0.052113957664247625, -0.24551516621191166, -0.07025946229100422, 0.04594320698455576, -0.07775241264336]"
0,6.294115745320109,9.98058354272767e-9,"[0.1517066267688294, 0.01707652555177167, 0.0800062228548561, -2.7783047982691563e-7, -1.4124758132491253e-7, 2.6481176595731875e-7, 0.11220235936338437, 1.809853357266402e-8, 0.4862743110218949, -0.22213913833602023, 0.1544586212235344, -0.4451715878119239, -0.13768387045106129, -0.3838970499590768, 0.27967102790553316, -0.20481065001502546, -0.20481071009529675, -0.15773415984563272, 0.157734455760477, 0.1265121049702061, -0.12651247842773747, -0.19910792544337702, 4.230646238708163e-8, 3.1878134973837484e-7]"
0,6.29443776382557,9.75597356957901e-9,"[0.059934311001450274, -0.19291463164549205, -0.3007341122512952, -0.2537055224791723, 0.13993490379053328, -0.35002887643596414, 0.018431102264769707, -0.33345227015690754, 0.018483988908417962, 0.06064054951822409, 0.2886546005557118, -0.019871823153745912, 0.07084699314372564, 0.15055276219830463, 0.5863458563676802, 0.08912512431490555, 0.0010184743194224077, -0.08739997881194178, 0.21631832353225508, -0.15418566559812288, -0.013549012677184826, 0.06688532757879406, 0.0019191374439578015, 0.02681774785627481]"
0,6.296976840748125,9.767551507549085e-9,"[0.04913777219393323, -0.3860220817222011, -0.42602250978521633, -0.0316395536403936, 0.0006787672781322994, -0.09113365019754628, 0.0308330720639891, -0.012945998204615877, 0.20204683066040074, -0.15273342842836418, -0.20191281007482595, 0.04481795422390451, -0.14405115497626397, -0.2499441434263175, 0.5456055069959929, 0.24287390900898198, -0.23611231294006263, 0.11963667868246092, -0.12306765025289707, 0.009530194034810018, 0.026738095674688492, 0.009900567240276662, 0.019021695346250915, -0.15282388672697866]"
0,6.2984567996120004,9.997401161246971e-9,"[0.27804595375518604, 0.34611111676595646, -0.40893951620791436, -0.014796977815626736, -0.021512805563047053, 0.0035415359086928273, -0.004918739070507999, -0.025442014950790633, 0.008865389830073785, 0.002262102622859128, 0.3854646093226345, -0.004938668746965543, 0.054924891515548295, -0.2256009635162056, 0.5553457778230685, 0.004931102114837589, 0.002462436115698243, -0.03687050149842948, 0.3481516120322315, -0.005135994659439501, -0.0038937877389213773, 0.0037284812794639672, 0.015308228082461196, 0.019963712365505933]"
0,6.298856920167828,9.737526091266862e-9,"[0.008794831831382455, -0.005665230397259833, 0.40025358122477184, -0.20981678738857654, 0.011997781199397659, -0.05680361842858589, 0.43162685181064425, 0.02705255865028821, -0.014568080612166311, 0.09222146754276878, 0.04896253545756663, 0.06368249302279626, 0.1802693557869623, 0.098408086451256, -0.1826060788555866, -0.4408743694267895, 0.05115258905535158, 0.20654225195305992, 0.38059063918687486, 0.09080678854428997, -0.24941407131902232, 0.12208457092138258, -0.03111775109748274, 0.20914691588693612]"
0,6.300242994973584,9.95947525139255e-9,"[0.05724413437001758, -0.02475950161050243, -0.4168282536784874, 0.10563469807664397, -0.055529308817326, 0.1337295570794359, 0.4217554582841543, 0.0742016447959456, -0.15720972245697756, 0.1032141472625914, 0.13628675006219415, -0.23511149475245519, 0.1292381467496248, 0.25222012461323307, 0.3362316119288142, 0.2715118441029497, -0.06585104927518193, -0.3676486435049089, -0.04536175818045047, 0.053169926065831694, 0.031287224274017464, 0.044570687197468734, -0.1454907770773507, 0.2490540248624909]"
0,6.303917460254787,9.753012596557189e-9,"[0.19069534945759217, 0.3307144737770522, 0.3863204657538478, 4.4811920483343415e-8, -0.19410582699007273, -4.632633149338335e-8, -1.3335080105381513e-7, 0.027554627173693724, -1.4867582347177715e-7, 0.09107052699585347, -0.17593564970511266, 0.12036994284413588, 0.0037641344505610222, 0.29669972450616255, -0.436880671670276, 0.11639179148096236, -0.11639166691122968, -0.2502606535599079, -0.2502605982249999, -0.177205447857319, 0.1772051811211323, -1.0733186695105077e-8, -0.3446438413549522, 1.2712896055667629e-7]"
0,6.304135290847773,9.747941413768797e-9,"[0.273518644281061, 0.19126849803310186, -0.43855390499613073, 0.06270961287521506, -0.05362898378303273, -0.05294345627794572, -0.38904417948991554, 0.06909967794424574, -0.03702787544420609, 0.018344254015476902, -0.3222765553568281, 0.12010776932176645, 0.0022031409275093733, 0.2820834440732268, -0.4770454061455688, -0.05111560857231965, -0.05111560813251592, 0.11827302655348781, 0.11827302753094146, -0.019960215973521492, -0.019960218356812425, 0.007645200775649426, -0.009637465971955889, -0.26313118735974245]"
0,6.304386886873534,9.75723675958452e-9,"[0.03875504794054395, 0.06794940061891185, -0.15844538543010464, 1.106342118972687e-8, 9.565021701439024e-10, 1.3009346301844137e-7, 2.6984471053230687e-7, 9.910120755959556e-10, -4.2399645293529773e-7, 0.1584357990390468, 0.11247356547714338, 0.6344656637797286, -1.1239523158893345e-9, 0.49119733407096466, 1.7228172192951527e-9, -1.6568549629767388e-8, 1.0170853349910382e-9, 0.2607509920473723, -0.26075099441900773, -6.813300408912143e-8, -1.8847712419519716e-7, 1.574405143045963e-7, 0.3888703115999973, 3.589382080111091e-8]"
0,6.307170945746126,9.958850325283664e-9,"[0.06129233230593955, 0.11905620339313844, 0.484758404966887, 4.8410178534523594e-8, -0.1558092221933331, -7.339118074833627e-8, -4.32572771180053e-9, 0.025393136567925786, 6.514127869103853e-8, -0.13506106977376225, -0.11018707723099595, -0.14959502805649869, 0.09440837656978979, 0.43677258426758653, -0.4468243751414894, -0.16805692658939847, 0.16805683654766118, 0.21760599928106902, 0.21760589103117434, 0.00480886754650901, -0.0048088392172755835, -9.831639271691059e-8, -0.34470719059825056, 1.3864245051557143e-7]"
0,6.307792119478366,9.767692721330066e-9,"[0.004907902542612325, -0.3349051535825911, -0.40330994915875756, -0.1214419689724904, -0.14482565911010675, 0.09957627674832659, -0.3012786671029024, 0.12351054444741429, -0.08996825650553293, -0.07434484193561391, -0.006618863207107345, -0.039872618228840515, -0.1996911078633933, -0.19643366071996501, 0.4782707700273394, -0.24350025431875094, -0.21990153923974554, -0.04641254666091883, -0.13515984016295748, -0.09774288028621012, -0.1552920108450732, 0.03827663168699583, 0.22455529611895717, 0.19339656167199842]"
0,6.308271449768417,9.974830241519562e-9,"[0.027013487157002528, 0.23986070904833026, 0.2949990778546305, -0.09145941469181497, -0.02734355001466124, -0.31478117635715236, 0.027651146918509777, -0.3774431504556419, 0.2814214203246136, -0.0584511687555658, -0.013932494297924388, -0.08774164360788184, 0.0025019258602776056, -0.04703927312473048, 0.34032517161878856, 0.21609406938550801, -0.21530972639942955, -0.27806150416867526, -0.014410183551916473, 0.10482871524508733, 0.050519728438233547, 0.009813670469996809, -0.06652992731832115, 0.45397466197965075]"
0,6.31258490306668,9.996167512000076e-9,"[0.2909049800225938, -0.19915293905482617, -0.427817741586055, 0.009821577692296253, -0.04330159032698902, -0.03315986295079604, -0.4206518577423167, -0.056127375397030534, 0.048162483244692786, -0.015402819219604236, 0.2814156641792781, -0.06119989157790716, -0.017103255108001283, -0.12796834252726602, 0.31604193643780765, -0.1444105014700845, 0.06902847213707908, 0.007235918654027364, -0.061287960197091734, 0.13422374569721723, 0.10640831680173887, 0.038808256124658824, -0.058948604255958395, -0.49367943865351727]"
0,6.314713430179757,9.978375802070376e-9,"[0.06797884211871123, 0.19514037330103215, 0.18779145047622361, -0.05201054841049936, 0.049570795864846764, 0.07920355179041323, 0.37602223562707904, -0.1168834030933624, 0.45146672836092916, -0.1966314134772777, 0.1904440937942571, -0.38315748836855457, -0.16808837539340388, -0.17690851644920036, 0.2757352974948072, -0.19467443521579303, -0.19467437863896297, -0.07793505969112105, -0.07793486662131346, -0.17430740149070795, -0.17430746045216317, 0.029360343353552795, -0.0399256177493652, 0.20792364667543223]"
0,6.31504991262683,9.980328822648769e-9,"[0.011710283329306079, -0.22718925514292895, -0.38251622273406116, -0.1389060657823714, 0.15208016760824963, -0.09617632645011653, -0.27944446909094134, 0.13370182127920488, 0.00963356918936133, 0.2164473706779264, 0.27699038509682833, -0.041933769681520544, 0.0372832911045015, -0.16521995289248698, 0.5345310189301266, -0.057598367089758226, -0.038950608899869815, -0.225359984736472, -0.10366425365910857, 0.14236876720150798, -0.03929347205739258, -0.30392374152671087, 0.0038333904248838042, -0.18409218545848327]"
0,6.315794201090971,9.755910555647644e-9,"[0.04568711612671631, 0.14039777671463077, 0.05104324577377349, -0.13214986891999017, -0.20858843451450174, 0.2500950560301595, -0.1531318206495203, -0.28096668573896977, 0.07399570641604752, 0.054829315640577664, 0.03875931622578907, 0.1714434957640989, -0.001694616414214312, -0.28681120266281246, -0.3549671239290263, 0.0318649643785531, 0.06226315811467301, -0.4468751185141637, 0.15067555751543432, -0.44360386307744226, 0.0456249959077518, 0.11365093394436986, -0.2371958055894164, -0.08188338832268179]"
0,6.317797601471934,9.99203819678482e-9,"[0.003703789665426309, -0.19479680849921183, 0.1267024231303706, 0.20550073605988706, -2.868787345135139e-6, -0.03270151898582557, 2.3901080037180487e-5, -4.698118679354349e-6, -1.5583157735108696e-5, -0.2823638947461314, -0.21159892496301946, 0.7277670381505108, -0.17404293439763177, 0.27577182747350637, -0.0390074145305775, 9.797296737409134e-7, 9.293938567975004e-7, 3.70658401299696e-6, 6.696885113309109e-6, 0.12062470836070811, -0.09819837809086528, 8.386386252676908e-6, 6.834547371017608e-7, 0.3412958227048045]"
0,6.31903773472878,9.97814997475158e-9,"[0.13436141492217607, 0.24628346162175252, 0.36904227560213376, -0.0593694288921352, -5.0508693782512804e-8, 0.29516112088832075, -1.4915208989205973e-7, 1.1079516318908519e-8, -5.5167724775331204e-8, -0.23742267415912682, 0.2530035241063217, 0.04138083332699963, -0.1658555385783408, 0.17967058908987182, -0.555727570320717, -0.044620226515376185, 0.0446203791221545, 0.13072407145937578, -0.13072408704430954, 0.24242797843763536, 0.2424278834955072, 7.51220214664238e-8, -2.5540377120822044e-8, 0.21917330502665192]"
0,6.319987419246478,9.99995951989428e-9,"[0.17019809177705292, -0.3432504781666379, 0.36665591939507064, -0.2541374163987642, 0.16768392955130396, -0.15796201180837388, 0.05672519015632532, 0.24137865054368485, 0.07803316143018937, -0.0890019030538271, -0.19909171221085142, 0.009896041490211647, 0.02633492997513141, -0.12185753693516324, 0.5094429387856539, -0.14542440106713353, 0.20296030697826023, -0.21979358997256268, -0.026384622561270527, -0.20133085362399777, -0.052267196214262346, 0.0913566216749305, 0.10182533914223837, -0.1936240268630297]"
0,6.321309708415795,9.758019134922091e-9,"[0.14417071166576229, 0.06858791711045523, 0.10596734589948317, 0.1367696756564649, -0.25995388077012915, 0.006829146792738263, 0.0175784019249464, -0.15934096772040995, 0.36256860521932016, 0.11381772467121751, 0.04722669977344163, -0.36186484833900895, 0.23884612027747726, 0.09983997498414866, -0.1261834171835268, 0.2412512366787573, -0.21262799897462265, -0.38798126827719, -0.0350519540942304, 0.2559466474549072, -0.23298250717906543, 0.19344909166839355, 0.18647431671504278, -0.20874350581426537]"
0,6.322297191893729,9.756746322618226e-9,"[0.08210921100694062, 0.4011327000329774, -0.34419297091248396, 3.511097268898199e-10, -0.1056824072091295, -6.468797183640007e-10, 1.61757541797093e-9, -0.3269891057239309, -3.801023710988002e-10, -0.28124754929853646, 0.2202786082152121, -0.010490050452728557, -0.07922120751238092, 0.08372838603707858, -0.6092488443996849, -0.19910883581671807, 0.19910883436446714, -0.03440512837713715, -0.03440512886749126, 0.025613261213190106, -0.025613260200900254, -3.7183378609024225e-10, -0.024890544326135584, 4.37823689199696e-10]"
0,6.323573678106382,9.998658978295373e-9,"[0.2526675102937362, -0.4354997583660248, -0.34800788420007656, -0.033169240311142524, -6.841499733942844e-9, 0.018058773282076446, 5.559488557066399e-7, -1.5210480265207957e-8, 6.535093219952764e-8, -0.005614900355141577, 0.34375886351180057, 0.017836030663629265, -0.03228974817180659, -0.22597133769793804, 0.6017608688165812, -1.1626426034663021e-8, -1.6673043948292825e-8, -3.985883329821044e-9, -9.13015566391347e-8, -0.004217521122133078, 0.27503274920301535, 2.851263961197259e-8, -2.998046284501628e-8, -0.1247431759651266]"
0,6.323766951298154,9.997368946979713e-9,"[0.26128041609030167, 0.017077441572524023, -0.0015786764890623108, -0.10900914358142647, 1.181708087632197e-7, -0.2839893703502922, -7.724130145530871e-7, 1.2932284375977353e-7, 7.427394989297851e-7, 0.03504901333220338, 0.18430638021132223, -0.6899935667195363, 0.01087788373233872, -0.31675420464701987, 0.039086599818087875, 0.1634208770891814, -0.163420701213717, 0.17757363012669639, -0.17757363853123148, -0.029244309908799247, -0.029244541208767686, -2.909197304791089e-7, 2.2332347728044502e-7, -0.32779531771838843]"
0,6.324432400924345,9.952022975381346e-9,"[0.13718646309904453, -0.36106760365366264, -0.08612694887144967, 7.343090745106638e-11, -1.2627855912920817e-10, 4.7113407106361534e-11, -0.15926432213757788, -3.729640374371199e-11, 0.2499797729365378, -0.023206332189308038, -0.1518705628584035, -0.2581307874104889, -0.040115388919447686, -0.4191066439870986, 0.3208538810768856, 0.3025377802050877, 0.30253778022512073, 0.02437207117664351, -0.024372071050582762, -0.31579570743578544, 0.3157957074274309, -0.03735753683812337, 1.385251396346882e-10, -2.036741387553154e-10]"
0,6.3253203211198175,9.958940171944413e-9,"[0.028512046668115573, 0.27911128812369246, 0.015349911013163596, 0.07835035815527835, 0.07749102748074488, -0.19214537462062847, -0.19383409763254444, 0.17099647126704567, 0.3389464696374902, -0.10673094442056735, -0.027049999894979256, 0.06589256359285259, -0.08538351525206284, 0.20833541295098607, -0.06329731753399, 0.05861219422436189, -0.12605098389087147, -0.16086920503362145, -0.2697613067185598, 0.16910224033561833, -0.6192508014764171, 0.26038335772704635, -0.014348661980987623, 0.145176856508609]"
0,6.325912609537874,9.746937255459448e-9,"[0.25314685920229385, 0.011419770943481391, 0.023018055395969392, 2.5683010362810855e-7, -0.126226672920694, -5.4777477526165086e-8, 1.4982987521214293e-7, -0.12059567627262649, -2.3891312423190197e-7, -0.18494414004044263, -0.26180133730483945, -0.6422964272828402, -0.013113771652125954, -0.26823120381253895, -0.06955756048510972, -0.2370465411263486, 0.23704659123630872, 0.05734988128238422, 0.05734969594109525, 0.20504009285340924, -0.2050400104720957, 5.619554593354421e-9, -0.3308923764736395, -8.221424207905465e-9]"
0,6.326134209053345,9.984945699810098e-9,"[0.25199985347600595, -0.4098776468371562, -0.3543111369017625, 0.04560542198864595, -0.0011639896309653115, 0.00605200773839836, -0.21019950599980075, -0.007879195944326706, -0.014418466815807749, -0.004034506369511195, 0.34226292012779436, 0.0005920090735400713, -0.029283415210913547, -0.22633340891857395, 0.5840019004912477, 0.0022951097057188853, 0.004924704597933825, 0.002936096687828673, -0.030534586899405358, 0.0048868509524493675, -0.26139118235632497, -0.008752503986716708, -0.005343870154463675, 0.1290751069166321]"
0,6.326327336920874,9.950878089914882e-9,"[0.2512209013308272, 0.430888357429565, -0.35725438020357625, -0.048353270702789074, 0.04947378793557068, 0.00034159816536153016, 0.0014155000872088069, -0.037164590012389476, 0.06234183915042939, -0.004872170669391235, -0.3408164858622192, -0.029928890871737272, -0.026054425603237202, -0.22323790008023184, 0.5994839852251317, 0.01524098028927176, 0.027842098345999843, 0.008174301673095203, -0.07194614342797773, 0.0033831327309243307, -0.2510198160808781, 0.02383984220529218, 0.004667267041294173, -0.1292424716206591]"
0,6.327047477965516,9.761186857121593e-9,"[0.012654775365471884, -0.0756575768533903, -0.24060144901300487, 1.1325683146038123e-9, 0.03696907421630058, 4.6490330462730473e-8, -1.2747499273578006e-7, 0.04968289709359211, 4.052870575869422e-8, -0.06222210645158231, -0.02432677232813938, -0.3862440421089366, -0.02882316474562907, 0.47669525601477636, 0.26668261728258513, -0.08531120714167868, 0.08531138534402313, 0.262629300375388, 0.2626293885718993, -0.14396183805128154, 0.14396176724739518, 5.142876147586497e-8, 0.5344161712277751, -4.8646466810936586e-8]"
0,6.328975349795241,9.97215801516024e-9,"[0.07239358683967895, -0.06236433684722676, 0.3212220783455075, -1.5482409859323401e-12, 0.1466625690756027, -1.1153910046525604e-11, -3.123091622212945e-11, -0.14992101881226816, 7.629248845762943e-11, -0.4514964440760951, -0.3174174224503986, -0.11460802632993784, 0.24006783075772642, 0.24768736885759685, -0.4460071511691255, 2.0479673225684685e-12, -7.82705448046759e-14, -0.040783717668802566, 0.13324195607169048, 1.1382308216140525e-11, 1.978089710056596e-11, 6.520753113952663e-17, -0.43432873400829064, -2.2070208561716426e-11]"
0,6.329254333920446,9.771195619588834e-9,"[0.2669878811083381, 0.04598335475950942, 0.33018625221141795, 3.832747182106279e-11, 1.6943314059796055e-8, 1.0696009453245166e-11, 2.3872071208463193e-11, -4.210063526354546e-9, 3.321612173881665e-11, -0.18443931725872142, -0.34146949424960266, -0.0861096388839723, 2.1748942885514367e-7, 0.19804484691412863, -2.3662527481817597e-7, -3.940084506053102e-11, -3.940655431391472e-11, -3.728895124895646e-8, -3.728893899378254e-8, -4.276726826136086e-11, -4.276345728581056e-11, 1.1412350624877301e-11, 0.787606584993359, 1.1891158230677226e-11]"
0,6.32981012689085,9.962338854626666e-9,"[0.15522967573208854, -0.3319847858531485, 0.4327893596765894, -0.11975896497152053, -0.3579012755055284, -0.10343195989996583, -0.27892453503809744, -0.18989652096216136, -0.040081316725549286, -0.01786260672380983, -0.13951457275721119, -0.056730110513340246, 0.006485630094941457, -0.12044786909316094, 0.5634865110763156, -0.0576904594701787, -0.01058500183770539, 0.18703856332715085, -0.04932608744645915, -0.06262795674237097, 0.026651897573714133, -0.03574573365928864, -0.021280326207646104, -0.08657373888642068]"
0,6.330389940843043,9.99122041926011e-9,"[0.04768669019067241, 0.42361072685890844, -0.40064672523879064, 7.28829081056424e-12, 0.07516242518851414, 1.295559151276719e-12, 8.745648106100847e-12, -0.11902101413721777, -2.0126429367061184e-10, 0.2512100405148783, 0.24712843758657443, 0.0244247730107187, 0.1517642117986293, 0.20206244643172885, 0.6201308499592398, -0.1573774410588441, 0.15737744105832474, 0.026367689569903572, 0.026367689591628232, 0.0735879595359585, -0.07358795955253868, 7.62067776000835e-12, -0.05469131278244631, -2.142669175729818e-11]"
1,6.330520691514434,9.83438308714137e-8,"[0.08709839525745651, 0.20715959204256718, 0.30392041257203284, 0.058784028309217515, -0.13794181523907267, -0.07638405273225123, 0.026309341817625193, -0.36961800057889205, -0.019705237599652398, -0.25423852088494153, 0.11407904984742906, 0.2837811873977939, -0.2685119469960293, -0.4145176144759778, -0.14640820547106198, -0.032222941496926165, -0.007110017011094798, -0.0010400748037086769, 0.5054207587941795, 0.0008351469128223529, -8.033491212990944e-5, -0.034602449974157436, -0.09875985732972281, -0.00903575532905224]"
0,6.331879672965091,9.998077556484719e-9,"[0.03075238264113982, 0.3691307159309239, -0.18469710414612708, -0.004165883437102507, 0.0041206410530541596, -0.029966926439743885, 0.1490348901249769, -0.1404155402313007, -0.048507254312434904, 0.18778592794587778, 0.034463102368320904, 0.037173796028714366, -0.1726015514792775, 0.08437517366201233, -0.04216053312766448, 0.1182622592730799, 0.03886559370638495, 0.24330378624382115, 0.023641857770085137, 0.15193683611981681, -0.36227372388407364, 0.048426666444474034, 0.034001972330758676, -0.6883813879781433]"
0,6.332006771488535,9.747202042381055e-9,"[0.11711613466840261, 0.1154425788816189, 0.14261100696008858, 6.18771745146952e-13, 0.12000828605804974, -3.09992700016911e-13, -5.4138628801130233e-14, 0.047402793975297584, 8.378604101985778e-13, 0.26042718545761057, -0.3508221897417375, 0.33437243041189646, -0.05050153714023739, 0.4200356356666327, -0.17169309869761418, -2.971907761761417e-13, -2.9845373099009463e-13, 0.1437290910989834, 0.14372909109898493, -4.5189902006133195e-13, -4.523605604200869e-13, 2.3675841220377855e-13, 0.6192669014535508, 6.022776073729834e-13]"
0,6.3323941969178,9.996872714741405e-9,"[0.06597245322971115, 0.18303285418101137, 0.32266327840940917, -0.13693995598049113, -0.014421680762169554, -0.04008504763482224, -0.249596206385312, -0.3636003470942702, 0.05492184445183211, 0.1807116614091221, 0.11080363638779606, -0.16945600494643528, 0.23375818633548962, -0.37569665142046915, 0.18810750897768086, 0.045404654940022736, -0.0876089500137476, 0.009150369683673687, -0.5168829335079956, 0.03267268183785477, -0.07287948185835119, -0.19569644052828558, 0.11588631947797579, -0.005360123032985753]"
0,6.332501891020802,9.978619548231714e-9,"[0.018503155721955974, -0.12588442950759848, -0.31896983198577983, 0.07248728838417867, -0.029133760991324673, 0.281390330919826, -0.12095260128009616, -0.21017954343053669, 0.07853444236397358, 0.11562342737112413, 0.30298603675276403, -0.03639746410745634, 0.05086651958455259, -0.29178812926057174, 0.54076604773537, -0.1801561118493996, -0.10544826649856441, 0.11792150318691066, 0.07139566113203141, 0.09148776053071273, 0.3133355951402207, -0.25417516034514487, 0.10487495562587557, -0.020774418498776377]"
0,6.333070939937566,9.736139003253412e-9,"[0.02794814802134016, 0.2957644417286813, 0.2638967376363567, 0.1518299227890789, -0.31383253284109425, 0.05329928286645194, -0.3256203587927826, -0.25742515113239406, 0.2833602760560433, 0.11908046326587976, -0.07465534250061796, 0.20667547906073186, 0.05777078547090098, -0.06221327512149795, -0.43555909978919216, -0.09700897068537638, -0.17575087507023915, 0.26579167851874175, -0.02408554979956499, -0.2360834399999414, -0.12426150841378467, -0.1427209474354475, -0.048087465623159714, -0.01889432740806634]"
0,6.333697046098044,9.984971157830503e-9,"[0.02308011725720456, 0.2636179724183721, 0.3548020798002904, -5.25062282390282e-10, -0.053829185953093606, 1.3755425025893557e-9, -8.684035163989779e-10, -0.3264256703684346, 4.3684377458362155e-10, -0.1647204194647014, 0.07537522561700163, 0.1858568768332996, -0.3045874816817817, -0.42239505594328913, -0.10851476854178357, 1.7278619548057207e-10, 4.4144689961265966e-10, 0.5799857199126011, 0.0005114404796406762, -8.81061708925307e-10, -9.159564832882187e-10, 4.072760310634577e-10, -0.08904924704409233, -8.010994255841037e-10]"
0,6.3342371641895525,9.7446986919661e-9,"[0.1491462743273091, 0.297160955438533, 0.27355708215721164, 0.258428069438855, -0.328319642301096, 0.13069539470098335, -0.12474835506104963, -0.12473393114135427, -0.19043051198436434, 0.025431997237761066, -0.05531755589580009, 0.12710267094771602, 0.036852523042026616, 0.02011545057764635, -0.4021607686192083, 0.099098059464207, 0.23528793007374693, -0.31233138685369, 0.042130272214735184, -0.34791107686415157, -0.11640689579834948, 0.10224284111009738, -0.21752309815557092, -0.12387675626971163]"
0,6.334700157964298,9.7640731054032e-9,"[0.04721363087919415, -0.051896374470367115, 0.24089075683263989, 0.1362846818848048, 0.2344087348823371, -0.0902250520563181, 0.18385796852911052, -0.08234138159654368, 0.2939213778681139, -0.13143706937830657, 0.12873563426884074, -0.5264568733668966, -0.03829488744839673, -0.28771704325945335, 0.151170060894125, -0.18647253697036387, -0.02707483332147335, -0.3107182826561369, 0.07929396617798076, 0.04802790238129476, -0.16730935864778318, -0.11299032938661974, 0.02439493040346927, -0.3582028282085431]"
0,6.335216616871531,9.755357571454058e-9,"[0.10603543027908587, 0.019720418490034395, -0.22493634711657437, -0.00663518326878231, 0.15151501696508946, 0.3278563444346525, 0.10644061827518879, 0.13667904607221126, -0.2292372045662346, 0.0793410627921799, -0.29469022620814567, -0.2183295215690753, 0.227309960948065, 0.028052832011148558, 0.30048670228739327, 0.2841003395373954, -0.1360195098726929, 0.11194540666351419, -0.30255485225206635, 0.3469748767290772, -0.19668126925963714, 0.2597616517188466, 0.010417852854043327, 0.10592805342157997]"
0,6.335583145737157,9.987032553124073e-9,"[0.03892008666316716, -0.03857311386819944, 0.07806106152997848, 0.210195433453287, 2.983881807757385e-7, 0.004257857229593985, 1.3766371049644763e-8, -3.536854453145083e-7, -7.369731163721676e-8, -0.07831838138230458, -0.37409939353025284, -0.21665375137536683, -0.5004643933343298, -0.2953518853741724, 0.5076717426144044, 1.9322992843600225e-8, 1.0119937118093582e-7, 6.353436315431192e-8, 6.010023469451834e-8, -0.11594845165173762, -0.29369384984907787, 5.344331402951907e-8, 2.315528131299092e-7, -0.24197629101827317]"
0,6.3379224716183495,9.950494752905367e-9,"[0.07452317458154559, -0.06234604234501367, 0.021111218393626077, 1.9531569423069295e-7, 9.809934840215351e-8, -2.344015972311852e-7, 0.011695824010876984, 5.613529215944737e-8, 0.39348763811591725, -0.31429764169467733, 0.1309640052553077, -0.5307475654021491, -0.16123050740640915, -0.30255920318564977, 0.2026328384321702, -0.16596334697719067, -0.16596342695483873, 0.2146914893877344, -0.21469166677895166, -0.19561241522221873, 0.19561273287295516, -0.23477244598898633, 3.2022810598751094e-8, -1.916842670627504e-7]"
0,6.342153716190571,9.955047216248567e-9,"[0.01849268750189454, 0.10237750078467008, 0.05974973450052502, -0.0019478705561964734, 0.1404801636903102, -0.08263978061877797, -0.3432528981949923, -0.36888821490980594, -0.19650048225977476, -0.2597350937462343, -0.32311416140388577, -0.1381146669090355, 0.206776206485275, -0.07647026964286562, 0.32352464662265945, -0.3270653011935025, 0.10442259018306843, -0.14538608215789028, 0.2622305351332276, 0.1346696464555056, -0.2581323153277951, -0.09808328737482247, -0.030982157216199964, 0.13851462025745517]"
0,6.343637278494671,9.759145598940947e-9,"[0.046994006353857955, 0.07475162201304718, 0.39962700649362226, -0.060451963923462526, -0.12289898278650224, -0.14103858029998062, -0.3308595156573798, 0.037405294228103424, 0.11240320050560154, 0.21982076834191444, -0.1909160649437303, 0.2786374367895659, 0.18110646260098456, 0.3375120333388034, -0.37719946165679574, 0.03592671127643371, 0.11392148270008524, -0.08053176649990715, -0.28705658511128707, -0.04196868359145282, 0.111290477957322, -0.08074023597579914, -0.24311164156538045, 0.18979649024433926]"
0,6.344051148783387,9.98375726005604e-9,"[0.06958616920528343, 0.27792570146793305, -0.10378618501692428, 0.15529748841337931, 0.1515521834023369, 0.058428793243282845, -0.1261219566908724, -0.20964278792055088, -0.24375107982484667, -0.08720073037808401, -0.1381982444044163, 0.2087392239795715, -0.17025548917378497, 0.2560175678277078, -0.3372219938758795, 0.02351478959688188, 0.16729257758881255, 0.1512335729528843, 0.29716924669486955, 0.047120167496275234, -0.500192738955936, 0.02482047214563354, 0.20736446261045266, 0.151977989171442]"
0,6.344969683905477,9.741062641263178e-9,"[0.21009738024200583, 0.019611159999269264, 0.3349462106472988, 0.06854746997777911, 1.3038138150583867e-11, 0.10141351067357132, 5.859366679435739e-13, -5.758094236238185e-12, 4.083863289376816e-13, 0.2051513723646412, 0.30523845838759506, -0.10239023347114704, -0.4967607451323401, -0.17490537853015337, 0.5510438936354334, -0.0012659505956682856, 0.0012659505891149637, -0.10402109502715015, 0.10402109500831912, 0.18456303478591268, 0.18456303478200708, -4.260721130169056e-12, 4.1898926801200016e-12, -0.10852280902933983]"
0,6.345578679271103,9.99437465435429e-9,"[0.03444411081212989, -0.12996444604088592, 0.3179471740813882, -0.29065040210564647, 0.0710663134312971, 0.21062443642034023, -0.11617739045244468, -0.06178149950385163, 0.3223659635828179, -0.001456015697185386, 0.2015111116154697, 0.017955546160631643, 0.2939041590424942, -0.08803391138495079, -0.4480852889426616, -0.09488801425262913, 0.18783030548302504, 0.2816730487655267, -0.3191662102022641, 0.17094445015568666, 0.0587145569099211, -0.17734558430342678, 0.007429624450825378, 0.014130141539726105]"
0,6.347013482757835,9.992062070880874e-9,"[0.09299465752719072, -0.126566543882704, 0.37592487268530345, 0.17400731638618538, -9.569865272053104e-11, -0.45340916084100413, 2.7555265970036603e-10, -7.995436105148626e-12, -5.1465896238539806e-11, 0.11750056924629843, -0.34210138753727604, 0.025306973886033396, 0.09278863583373873, -0.17572026973900026, 0.6066724509016888, 0.04007581392769083, -0.040075814192392485, 0.12782548579438224, -0.1278254854603943, 0.10200905451019983, 0.1020090544161904, -9.642055855832603e-11, 1.3766493556662751e-10, 0.04932992894490047]"
0,6.347390677421936,9.747619289894512e-9,"[0.01734393673628263, -0.20993956763670918, 0.39653474579591624, -0.158346549813969, 1.0165180150448422e-8, 0.4114624726971027, 1.3792784819270394e-8, -8.412003496216437e-9, 2.0428657196351627e-7, 0.12050754872940625, 0.31609197484477336, -0.024254443716138708, 0.07638734388632992, 0.20958203043785012, -0.6069166959596342, -0.11853820844990504, 0.11853817867177224, 0.12121963261891791, -0.12121952698069996, 0.07971029072435479, 0.07971023280520127, -2.7654279953694235e-8, 4.613989039896893e-8, -0.02606376784424532]"
0,6.348253090446791,9.988850681802377e-9,"[0.15554286821815794, 0.15546763203366842, -0.18199640580086057, -0.11095126434169117, -0.01376458981959937, 0.11884359735416729, -0.29002614246608915, 0.23849245909419023, -0.3721032095189097, 0.212703838320035, -0.27432267969517515, -0.25121640366911435, 0.24909497150301788, -0.12277193440616041, 0.31697664157185745, -0.13462811571291916, 0.14086213180660168, -0.2767174641831659, 0.014506218580025154, -0.21040622060533481, -0.10290756322517883, 0.07008726227767342, 0.1049372633863892, -0.2563198070484677]"
0,6.350592837878561,9.763318354449897e-9,"[0.10648313309835446, 0.027801747364187085, 0.13062271080372834, 5.433731836439088e-12, 0.2676383426605785, -4.901370623391553e-12, -1.4214374101480672e-12, -0.45874667045688483, -1.5142809428178767e-12, -0.15124577033422887, -0.02511661408364987, -0.16751747649892235, -0.4984013728522702, 0.01927040279597792, 0.5475429011261211, -0.0501706022995613, 0.05017060230452351, -0.12614136917859142, -0.12614136917877125, 0.0853323763872002, -0.08533237638685956, 2.9019207580345497e-12, -0.1928208680326309, -1.7582012164478895e-12]"
0,6.3535845227371075,9.956623175458769e-9,"[0.21675909652795985, 0.21676009060078688, -0.021943060555633626, -6.42701845593452e-8, 1.9147488652402004e-12, 6.427039339280707e-8, 1.8478783397169457e-12, 4.267937123127138e-12, 4.47811392101093e-12, -0.4172923155844237, 2.2811262670999095e-8, -2.281162402775985e-8, 0.18100145725816374, 6.920786206846093e-8, -6.920783226839833e-8, -4.34400215164838e-12, -5.5395404976757185e-12, -5.385248981625489e-12, -4.31934013892541e-12, 0.03783593381258566, 0.32139906368402016, -3.6301183852443515e-13, -2.3588532154094696e-13, 0.7706657765132233]"
0,6.3605540395200055,9.974829621705754e-9,"[0.02690550897295802, -0.07129412205020784, -0.0244472896727175, 6.526235122228832e-7, 5.858253927462251e-11, -9.364584156973661e-7, -1.3018274408370996e-7, -6.005365954962617e-11, 1.2511218075749728e-7, 0.11921372828626785, 0.09635122538758722, 0.45520397954071024, 0.5357217878089147, -0.5393638099294822, 0.3679343520496997, -3.620803235639018e-9, -3.6505767867446162e-9, -8.719549227025026e-9, 8.660354324677208e-9, -0.1574839390979847, 0.15748461909327016, 1.7202241633710088e-7, 2.4420414108621104e-11, 1.0765099685386307e-6]"
0,6.363580092510499,9.993776670395505e-9,"[0.04601310200022327, 0.3005681936860046, 0.3730776516079574, -0.16878650518538132, -0.22033763793442185, -0.07171478055801372, 0.28663839080845005, -0.27709248372541007, 0.0707877163115081, 0.1312478951945231, -0.10461707529310064, 0.07517001027685244, 0.03421297290027669, -0.09063905278427578, -0.4840935319413975, 0.2146076310979983, 0.14727099239359603, 0.04323829695092131, 0.3125901615605107, 0.1103571055081635, 0.14963361444339945, 0.19585040870731568, -0.0200996530528978, -0.06332397827863401]"
1,6.366280142901469,3.234116870950285e-5,"[0.059333912377452024, -0.07188973690933448, 0.38530790377609003, 2.921920711485862e-9, 0.007707828845836149, -2.642965183782208e-9, 2.4543663775503384e-10, 0.012523657273178565, -4.0528050121599844e-10, -0.40830124102078624, -0.35442949898251686, -0.12554801345096467, -0.35763317359826663, 0.22849969967579217, -0.594380906226682, -1.4720483760892879e-9, 1.2951325025942913e-9, 0.021397020466187668, 0.021397020466499904, 4.070692203888893e-9, -5.028877290814471e-9, -1.1390388130745709e-10, -0.014916974349291828, 1.5678726077977124e-9]"
0,6.366613867430035,9.738203535593227e-9,"[0.11406574028482691, -0.08544561654793786, -0.0860866884849831, 0.4001097864596379, -5.347536597735635e-9, -0.19710092830701392, -1.0875521222778457e-8, -1.8293447191173613e-8, 1.678818653827895e-8, 0.00801792735115547, -0.021896161912021078, -0.5312096373000716, 0.0461666765596426, -0.015879101521248475, 0.2444869068000931, -0.030028309534544446, 0.030028303559086016, -0.14203514097571207, 0.1420351789596194, 0.2650676797424417, 0.26506767462283304, -8.868813810219838e-10, 1.1984811652430642e-8, 0.49576469862516626]"
0,6.367685812440007,9.987193342508587e-9,"[0.040679842156173804, 0.30061777374323195, -0.41615545194086967, -0.1587227417862831, -0.2090650754217917, -0.07185407429700172, 0.28733312123354243, 0.11660724018876764, 0.00900890513145755, 0.1154308564518805, -0.18378320474387436, 0.06889900758838519, 0.02257828890558313, -0.14392156880552937, -0.4828695678820553, 0.21039844405277214, 0.1654086892174092, 0.025768262708013537, 0.30911717798136173, 0.14606033164117468, 0.14549426823919875, 0.20788035124187149, -0.028744283636293826, -0.062164313776274085]"
0,6.368141536474629,9.757666910361784e-9,"[0.00839901259681111, -0.07022855663964683, -0.3062864688778845, -0.08453385585307119, 0.0678861955805447, -0.3856232709497097, -0.11163488764965479, 0.4141172883914367, -0.09060016283838884, -0.07007153651878828, 0.1358059419509649, -0.029402960327850367, 0.028837314905744933, 0.22913257983158256, 0.5378543774367361, -0.056108600041655576, 0.06691489217146887, -0.2790990503459283, 0.2690868989146884, 0.1102183510989998, 0.05118171262558449, -0.021260781549742445, -0.07816914208162327, -0.04963818394787125]"
0,6.368874166693281,9.960868171567514e-9,"[0.17502430046894343, 0.12493452007431023, -0.38583552586625336, 1.728088348244115e-8, -9.467352228192768e-9, -1.6019669326554856e-8, 1.5659291755726826e-7, -6.501174404718548e-9, -1.497461225983106e-7, -0.38608627281577446, 0.4254559849751868, -0.044059443126630765, -0.18068739578093534, -0.22214372781425357, -0.557311561680546, 0.2003495152415889, -0.2003504213629544, 4.829954356977284e-9, 9.9234258077498e-9, 9.3757633872709e-9, 2.1231007671449073e-9, 1.983696367021284e-7, -1.1269154556407287e-8, 5.584871415588472e-9]"
0,6.369933656956189,9.950947997519907e-9,"[0.002758182559985289, 0.3050070779841761, 0.3762214899296261, -1.0945210811082963e-11, 4.068962318973618e-10, 1.8924526092271903e-11, 0.38442458919910616, 2.2681783384650751e-10, -0.28040974666487883, 0.08982807427838144, -0.0898930988896585, 0.22773511712033173, 0.05756718363939166, -0.05696140641040379, -0.4831553387748705, 0.2866044531550377, 0.2866044531484089, 3.1428992844026735e-8, -3.15946711406242e-8, -2.467339701784712e-8, 2.457344286603447e-8, 0.2582896626267648, -1.1386718150152851e-10, 1.5068440543596374e-11]"
0,6.371682314830474,9.986795627954903e-9,"[0.06272552254415163, 0.1971785121306165, -0.3478897776390445, 1.7812214090778936e-9, 4.650108570152475e-8, 6.157219258053079e-9, -7.046749580178798e-9, 2.7025247289717675e-8, 4.069178205370081e-9, -0.253120949207418, 0.06196895139711063, -0.5139865209281111, -9.255525416362881e-8, 0.5335498931858423, 1.2408070906962326e-7, -5.085526001944527e-9, 3.3156939190363357e-9, 0.2008353569922756, -0.20083526805090915, -5.707757432019617e-9, -7.404565183830675e-10, 1.7517504985608836e-9, 0.3724529530009453, 6.489702805371429e-11]"
0,6.373381601765612,9.953567674356247e-9,"[0.03601688600961751, 0.011944621328605793, 0.3201530392349058, -0.01270069468057413, -0.10983946145252102, 0.14723473431376788, -0.46581269947076487, -0.22215807779311514, -0.23063057997114034, 0.07077878739444066, -0.08181394295404289, -0.35292699595218924, -0.21203245928482467, -0.18022284967898272, 0.35054249928735753, -0.22151791458020378, -0.32136421119052305, 0.06129741771178785, -0.03215738005043833, -0.05364382968427805, -0.13346452997588043, 0.03221809858510558, 0.15615948904289137, 0.052937326963296984]"
0,6.374803689336278,9.748918602381806e-9,"[0.051038415252924164, -0.06287635804244178, 0.3834674431120265, -4.263745139721743e-11, 2.5492884917192234e-8, 5.4840192922280614e-11, 8.565389490123062e-13, -4.1305504799947345e-8, -2.655846618489456e-12, 0.390597736995581, -0.35473077980509243, 0.12204539681597706, 0.3742330782028456, 0.23447834032477846, -0.5909043943016028, -0.06670934927630406, 0.06670934927943342, -1.5261890218480056e-10, -1.7682824798358617e-10, -3.3068304608757596e-8, 3.303240274084178e-8, 1.1246241159898183e-12, -6.155225067480509e-8, 2.918543381301288e-11]"
0,6.3767705131545505,9.711579853479852e-9,"[0.05228287443205677, -0.07739521901621756, 0.38491305350685745, 7.885779810036777e-8, -7.764542442307218e-13, -6.863844736954731e-8, 3.3615307347586796e-7, 1.6122863133391344e-12, -1.0667172232422654e-7, -0.38656921150768686, 0.3528297241361414, 0.12517510884803634, -0.37398750222694865, -0.2327003998104159, 0.589942974311989, 0.0757504788135837, -0.07575004346668399, 8.578755546907408e-9, -8.589816207156757e-9, 2.7778818330194177e-8, 2.7779678320702835e-8, 1.1663110676843673e-7, -1.4124627334055224e-11, -6.100570515650699e-8]"
0,6.379997005906704,9.597428533990657e-9,"[0.2530849157200767, 0.21450109319574606, 0.39078943598306537, -6.685249352884122e-8, 0.19363179646658157, 1.12239470735033e-8, -4.7286235672137056e-7, 0.14645905101081072, 5.432096720843438e-7, -0.13470823683253702, -0.23683888300376024, -0.11561360478765922, 0.0522216967790886, -0.07685969666366613, -0.4285639803362479, 1.0443891999145352e-9, 1.582888917739281e-8, -0.1782248089784989, -0.49760617028786325, 1.0712778715357495e-7, 4.727625125585184e-8, -8.906831333299806e-8, 0.3449555604624952, 2.9680212443107004e-7]"
0,6.380278465449378,9.995067079111106e-9,"[0.02952094925469541, 0.13872555497132658, -0.012961122613673555, -0.09375518185529293, 0.011424436052088175, 0.10124069210559546, -0.21264268709252665, -0.29656579623100854, 0.06127979167141085, -0.11454029981300497, -0.3874010080629289, 0.38942704790674587, -0.08061837179441705, 0.23254682023279982, -0.2796944072371748, 0.05031875386428712, 0.023679054004760357, 0.05285570602880902, 0.07049850496592434, -0.30500985654330326, -0.056271867403382296, -0.01940025188483733, 0.0835647156600525, -0.5055194916689743]"
0,6.380498982812837,9.979553509093075e-9,"[0.019290882946749403, -0.18102458625875603, 0.3849442840538695, 0.00440131039842446, -0.0025789434590716654, 0.18625201337833658, -0.11855453452110803, 0.03159744871133707, -0.048285634962703286, 0.0360020395952373, 0.1840549753510941, 0.3699810302029599, -0.006114207468267409, -0.36278850322384754, -0.3298765631842451, 0.031558261699070535, 0.03155819467636365, -0.252944415027503, -0.25294435550854744, -0.11166352573894872, -0.11166335840127178, -0.000860840735247513, -0.43130483604505354, -0.11458426743318023]"
0,6.3806919238823125,9.997326763644105e-9,"[0.03781565359450282, -0.13154587306823562, 0.3402087413748446, 0.15771320168395175, -0.09408310223394152, -0.15290702598542022, -0.05274438576610363, 0.039591163121045686, 0.022127043326157208, -0.291202209589589, -0.400497121609963, -0.1121417889479507, -0.2622488097455489, 0.19257209325730335, 0.4706308815967277, -0.07393203788428804, 0.1540194995130555, 0.027259024878449566, -0.14516431757830317, 0.06222691914816871, -0.03619789468480042, 0.06623842488461744, -0.3965286734676827, -0.02541621017374851]"
0,6.381291527499795,9.758265010236397e-9,"[0.23860287373843367, 0.015934243003575904, 0.4539753434543897, 0.16936614340416972, -0.04477349001932736, -0.0020369959298950947, -0.4163435798513455, 0.025887567783668488, 0.018297594148990327, 0.08222363220224865, -0.12412864338720384, 0.09370044902579554, 0.07491914803019303, 0.19157511438298963, -0.24138970253103678, 0.10143207344203409, -0.24570059768586894, 0.0847375916341665, 0.07563451814601457, 0.08797379972737118, 0.13177848130656072, -0.05146961656072951, 0.13732533393026836, -0.5195946297037963]"
0,6.387193883375018,9.99183378966023e-9,"[0.009060942233144877, 0.11805445936829238, 0.3209951642759097, -1.1559478869304576e-10, 5.43959765331573e-11, 3.528966171053259e-9, -0.4637352197299516, -6.12629492152535e-9, -0.27120197726496487, 0.04430416181225241, -0.03874279899419457, -0.4164851774020688, -0.1899930148534653, -0.18105883063555786, 0.3239471478734578, 0.4308240471970173, 0.24066157300486085, 4.178136740143516e-9, -5.241671535512686e-9, 7.201826972759212e-9, -5.13387718422265e-9, -0.008352420175542916, -1.0692629885227272e-8, 9.894632872371713e-9]"
0,6.389210987812205,9.762989442474692e-9,"[0.25553000111806234, 0.22287029228737787, -0.174184049562254, 3.726625646021633e-8, -0.1408853400628597, 1.1070835911403417e-7, 2.1344304881347613e-7, -0.039726629127278715, -1.4678832901473785e-7, -0.1715725064087817, -0.27881816956763894, -0.6468735900953326, -0.03984919745595975, -0.27172685391933926, -0.0627585941847455, -0.2012403155507339, 0.2012403544441993, 0.05677882363976278, 0.05677881365551935, 0.1565180134874769, -0.15651805099080718, 4.2638930533983665e-8, -0.3030565308782442, -1.0225053375233284e-8]"
0,6.392015082684379,9.977242985777566e-9,"[0.17207225405572552, -0.04849878151594947, -0.40824329051034064, -0.13697641703703595, 0.197442572120488, -0.008059034861895258, -0.37469540392469003, 0.1744479654128302, 0.022264226118338865, 0.09216538542063982, 0.216069714661039, -0.17867597566339072, 0.020532358766405464, -0.33216168425750814, 0.43483702969130067, -0.0641603558202044, 0.08341161985709626, -0.23120991277728242, -0.06221827864147669, -0.16857483273090215, -0.02370293841426939, -0.18935052422380796, 0.008181435396280752, -0.2280263061477088]"
0,6.393082901640488,9.75488914934085e-9,"[0.27820709039401065, 0.32516249408532444, -0.08082544466161505, 0.01305677250673722, -0.1668826167843493, -0.10075331066234093, -0.021027929328291152, -0.039831387050976386, 0.49847418072945227, -0.08477482592475576, -0.15963422687679796, -0.15983205051648508, 0.04598211885610931, -0.15929496280869399, 0.19137473324234314, 0.29188359454204815, -0.14991647007605652, -0.29590233045299, -0.20990631807397053, -0.0013493804725462142, -0.3272242946541202, 0.03205286597442693, 0.18041807166081983, -0.1392319872131605]"
0,6.394207634429872,9.955127725220287e-9,"[0.07157776254436622, -0.06631850726766343, -0.0542043403792485, 0.03638665198882841, -0.19418941847180254, 0.11620832870312642, 0.14952563957302367, 0.08720730774156199, 0.3345467547156596, 0.0050542176985152905, -0.2748197792398528, 0.4174976846320665, -0.009200426342892202, 0.33814702733034085, -0.28979028454226763, -0.17870218699078677, -0.13515162035336253, 0.14637813286027518, 0.008028911220857977, -0.07154061521744148, -0.344042239103731, -0.14098306155274407, 0.018575522148118515, -0.3598052548735394]"
0,6.394325588366401,9.977109862785046e-9,"[0.2301452603396493, -0.39858032826558654, -0.2011770332911263, -0.1349487554800589, -0.08752991757010845, -0.11285981645437902, 0.08348669553644228, 0.43709276937993613, 0.2336316869220915, -0.0013809204204608344, 0.18796400191133877, -0.028236215697999435, 0.0350117097143305, 0.12634465973658027, 0.5778752966102967, 0.07907386213565876, -0.1409514046061937, -0.01674174617163456, -0.12275464854052984, 0.004436731683961153, -0.12852496911830802, -0.026311366298309574, 0.04475145654492335, -0.092304947789793]"
0,6.395641340212377,9.991091893786229e-9,"[0.13567784605011698, -0.25598213934658925, -0.2559822818700358, -6.1777183095549026e-9, 3.4739545820858597e-9, -0.006611362840390879, -0.02340042828592631, -0.006396122617130213, 0.023400430298770678, -0.3161732269129329, -0.31617299791697034, 0.4504930384924728, -0.008671304624402115, 0.008671300563820325, -0.0005477651084964116, -1.125765429361421e-9, -1.1257654308959899e-9, 0.006396118159570391, 0.00639611815956994, 0.006611369843160882, 0.006611369843160242, 0.37043372505074956, 0.39302619172244324, -0.3930298324750141]"
0,6.397600697041258,9.765146809423219e-9,"[0.030766091216524474, -0.04747057600880087, -0.3663899385629546, 0.1583499736684945, 0.06591470847464055, 0.1312559541119258, 0.18503605577097199, -0.21939489805304696, 0.1619289180895622, 0.12236615574257168, -0.056048685333004084, 0.29603386686591815, 0.0633074275624951, -0.014866504992111536, -0.3898547790879627, -0.1437607382854003, 0.05649355042534889, -0.1274580961322473, -0.5581607435972131, -0.07250671665790825, -0.07002155919919999, 0.02758762015335765, -0.2541752985939248, -0.13482117833502338]"
0,6.397902306259894,9.723668036457924e-9,"[0.07033681887966807, -0.04111980809087621, 0.4063315749772403, -0.1627181666870134, -0.1178589336002075, 0.3383552395788291, 0.06152659944899637, -0.0924251218910792, 0.1291783701223319, -0.018467522080956138, 0.022237722769097745, -0.20690415751004584, 0.10913641086103268, 0.32135444726146767, 0.2672229219349959, -0.11884579716480614, 0.10074946522638697, -0.45246751646871786, 0.22955685117932545, 0.07625678284914357, 0.17584218539823354, 0.14478652921323676, 0.07364725886198542, 0.26331794065601377]"
0,6.398155457190323,9.957988393335464e-9,"[0.22802159656160514, -0.3723968017111786, -0.28489821803343873, 0.13737654629910917, 0.059779456487765725, 0.11966070345541607, -0.21591023842390294, -0.40973298716891404, 0.07948206863271026, 0.003829536041812023, 0.24588148510183422, -0.03460481649341322, 0.012763270450742886, 0.15911905178934138, 0.5981376021080207, -0.08264630590202275, 0.08361654847207889, 0.0821215404389713, -0.05213036938888556, 0.009934622567745247, 0.003751977889145554, -0.0027697866173271983, 0.014996088219305238, 0.045058035420469794]"
0,6.399196687210487,9.954896644215681e-9,"[0.0016813423556404307, 0.08301486721210806, -0.4479498848847907, 0.008079773480780095, -0.08697892449450495, -0.015135651480273498, -0.09316493867457003, -0.08762618703787502, 0.07227990813864126, 0.10950510237258543, -0.054294757340189306, 0.19447365369932848, 0.12363076636458398, 0.41242802144094726, -0.41761681072853063, 0.13838269209610068, 0.05554215958590687, -0.28569269375526585, -0.21709624111890805, -0.14869305767066573, -0.14775811200069705, -0.17747464888315712, -0.3510203088936783, 0.028627688667352776]"
0,6.4010628313590265,9.959280711778041e-9,"[0.2234464702815942, -0.40408478181627877, -0.2876211428382186, -0.1354651155867611, -0.06496528924254175, -0.11718666298795291, -0.022013167028926417, 0.384849001625284, 0.15573767669341118, 0.008196103810858812, 0.25563476945768054, -0.009110658877731409, 0.016645932117475455, 0.16668612375744737, 0.611711822086183, 0.07716745663526095, -0.09482538343709523, 0.05978575396987941, -0.060557953757795824, -0.012074932838944336, -0.02946659686711773, -0.011831744730371067, 0.0192495234920892, -0.058692197786795464]"
0,6.401866726071186,9.987765764671676e-9,"[0.28503302613706055, -0.34309117187461424, 0.22820079344612762, -0.0024956969378983453, -0.03920414140432019, -0.08018328681212895, 0.1009048003871305, -0.013577849787713528, -0.31405773437636264, 0.09019157478587136, -0.0037089850134651046, -0.41788487698315513, -0.007498061298114104, -0.1608066444338629, -0.13610548645441167, 0.22096688180849294, -0.20397565019857053, 0.07405118190461948, -0.09704682202094174, 0.19471200982995623, 0.24512225037450652, 0.06215906722638295, -0.013204275670234925, -0.44431119998325797]"
1,6.403370693940374,6.325810580112433e-6,"[0.04782077789786324, 0.04781865646096802, -5.847113525501718e-7, -0.3841252307698476, -8.079491121359077e-9, 0.3841299435704717, -1.952599469666383e-9, 9.85527177573396e-9, 7.923721684437561e-11, -0.09564162027370146, -0.22019429008226582, -0.22019111266058217, -0.06762754432877968, -0.5255831693096891, 0.5255847076267348, 0.0007640131150324708, -0.0007640110184209022, -0.0013223487669692142, 0.0013223422296833793, -1.0559071481099275e-6, -1.0558918051387941e-6, 3.0789941780987973e-10, 4.4824657982789e-9, -0.19273419440937206]"
0,6.4054587135854995,9.988346827377633e-9,"[0.07660843204857813, -0.33683948485604254, -0.4280100019769352, -1.925393480506227e-6, 1.1720902568601276e-6, 5.689869018335685e-6, -1.8249821880389786e-6, -6.09440573864203e-8, 7.944030192240792e-8, -4.4256113892782284e-9, -1.9435436980620222e-8, -6.14798418193068e-8, 0.42853252083140725, 0.5141318109031447, 0.15773635906227768, -0.26549489150731376, 1.7293881777351442e-6, -0.3926038855568682, -1.1889563663681375e-6, -1.0822475872903861e-7, -5.2126869806190893e-8, 1.7495818062654773e-6, -1.2043958517055121e-6, 2.2857683104334994e-6]"
0,6.406579758069403,9.961219624764771e-9,"[0.0050109555745404275, 0.1427491735846035, -0.411082461536134, 0.006777651303698564, 0.08650380492134958, 0.08147223019042149, -0.20807598532738947, 0.026157507455171165, 0.10974697786122115, 0.16910273716057372, -0.027512339616770697, 0.03984255910234253, 0.15042360630361568, 0.2776788585869798, -0.368139218552756, 0.1441036337785893, 0.04854394806255437, 0.3307124723521141, 0.18932282588320798, 0.30990232456215416, 0.22392275481711502, -0.11596398536138815, 0.21502260098142414, -0.3162580064662366]"
0,6.406683036401332,9.965843973147489e-9,"[0.0578059475807763, 0.0192698789988341, -0.11388264475326278, 0.10338718036765485, 0.15671080345589983, 0.042661946330313893, -0.1262711475601423, -0.2464919989646155, -0.09927653619133994, 0.23878890995890334, -0.03098798570523402, 0.6167861711630989, 0.06187492181424151, 0.2547413263108938, -0.07765848348626714, 0.18634509453329584, -0.08469327419845551, -0.2664982878758154, 0.2124235810732804, -0.07902926907184232, -0.18209561840071556, 0.1725355033745683, 0.2297549480114779, -0.25793645913841867]"
0,6.408698011235445,9.996831892735284e-9,"[0.02866895211493126, 0.15649067861998572, -0.4523926459269396, 0.10327416728705341, -0.0156585614651812, 0.050060516976310365, -0.03734200712946934, 0.10340327927858944, -0.06944498549311255, 0.011320064084480089, -0.030953013333927297, 0.17910491311719678, 0.15313819084053754, 0.298360931906646, -0.40064356678462415, 0.06447128866219662, 0.19581093036822936, 0.19980367906135926, 0.3397746975430719, -0.11895764436861905, -0.0835188002093681, -0.18930227782587572, 0.3443253889241431, 0.24528453285196716]"
0,6.410416599207723,9.98269623715012e-9,"[0.05037130810084107, 0.02726750288664234, -0.3669735837826394, -0.04770119952938859, 0.1272542077291987, -0.30304754029166325, -0.20425207896158037, -0.05634760335625129, 0.224010610011927, -0.2792421818511294, 0.13521242938143255, -0.18867001025582023, 0.15960729025400275, 0.40291816744428305, 0.23093145098833642, 0.0119794355968229, -0.019034952410236908, -0.29562169461318666, 0.23870350477099153, 0.03264743378218686, 0.010556241273765539, 0.0756507569319866, -0.30945427439409234, -0.19006981519829347]"
0,6.410900976293804,9.76295682526426e-9,"[0.057445048160096705, -0.08173651694163381, -0.03989240894725482, -0.04730269235389029, -0.22386722123889663, -0.09031927905245263, 0.03652952863438204, 0.07770800913710096, 0.5504350396878526, 0.06765389205614648, -0.17300526174280917, 0.20136143311998017, -0.09447802165747572, 0.19817142168745833, -0.0487526646019279, 0.0828139695445661, 0.15077573787525003, 0.29643680462994243, 0.06414216380131664, 0.19340394676885125, 0.10091481085444078, 0.336562111086811, -0.08118742820531166, -0.4504448254450269]"
0,6.416721066727401,9.967939184771655e-9,"[0.029496350569544166, -0.016185556923092793, -0.31602205718153265, -0.23430255530502264, 4.0224249409384285e-9, 0.344329024016795, -5.366163804420906e-7, 3.8988749258811034e-7, 1.300946172700876e-7, -0.021951759867046602, 0.04239194862360668, -0.4609644833841733, 0.014396534018293463, 0.04362216962117578, 0.2380885653446533, -0.0403552840331924, 0.04035489372381407, -0.17668428204976572, 0.17668399144661812, -0.2786693024068928, -0.2786697267275973, -1.1115535871877135e-7, -2.540512676351886e-7, -0.4805926819420968]"
0,6.417556934829367,9.766086337783207e-9,"[0.0013591463891869874, 0.022195025343804152, -0.03995586561976196, 1.2355434104981389e-13, -0.07495020679107904, -1.2750740593678558e-12, 4.430325725521031e-12, 0.3890019710501468, -3.904823791018605e-12, -0.11776057014055431, 0.22113003711940027, -0.215244403275766, 0.4667018137959962, 0.20778687715584068, -0.498325916924142, -0.15598264515716354, 0.15598264515431975, 0.2601810302466582, 0.2601810302461288, 0.10392473849203739, -0.10392473849358491, 1.3774685817082584e-12, -0.13003037160097342, 4.756704084521217e-13]"
0,6.417910053582794,9.986014238560547e-9,"[0.09930938030145313, 0.19426602220303266, -0.3045462057176462, -0.09107767508628603, 0.08707641740878166, 0.01867720434926763, 0.11589029332824204, -0.0375194167816337, 0.07550165223812073, 0.23864427618894785, -0.07134615476474371, -0.4084343933191168, 0.21793504484853124, 0.023819912847469017, 0.2753583915556723, -0.10721277992935839, 0.017146286803432526, -0.1711923655452776, 0.17249424718565542, -0.21588787907254375, -0.38906970933872587, -0.081567969050973, -0.11278091856421409, -0.4265374941649194]"
0,6.418963811369854,9.994241723602559e-9,"[0.11634498923400328, 0.30225678968139963, 0.21152314767786562, -0.11156782029419389, -0.13483309388685688, 0.11667697349977595, -0.011412540662131014, -0.48614757524873126, 0.11443082543006083, 0.25959118197023023, -0.12040966278393694, -0.02760826687683347, 0.18610633793021275, -0.05542684524464877, 0.5902161583145957, 0.029999212470330563, 0.1237852546810007, -0.13025400609776577, 0.11977744066099032, 0.0702839355342333, 0.13596895532515038, 0.06754391186268521, -0.01696232553564795, 0.10969857226578818]"
0,6.4209797913788735,9.990147434213424e-9,"[0.07227476353301288, -0.08946269932647267, -0.13084133596725997, 0.04646636697791328, -0.3170819533772523, -0.011549305284767327, -0.14416539589650837, -0.040408536397842185, -0.49200261845986704, 0.07249153042057416, -0.21123656870420845, 0.30091665938574674, -0.01493876646742373, 0.27272030912988915, -0.16974128199015054, -0.01107380241682759, -0.003312650395848833, 0.28383900132088646, 0.14770337509213627, -0.17031138675576202, 0.023914847859406348, -0.1728520907439071, 0.027052714629130656, 0.4424887933806988]"
0,6.421300626604252,9.967537003444914e-9,"[0.2302175591039144, 0.430890658447964, -0.41685095028941577, 3.781758036544459e-8, 1.1361002527018668e-8, 3.520966448084848e-8, -6.444690498532069e-12, 2.8273336424114617e-8, -8.904487590018806e-11, -0.01749750271319051, 0.3440250301204564, 0.008668057365380295, 0.0007017833577234852, -0.22682666263892054, 0.6320217077948618, 0.09468794938181369, -0.09468794934075594, -7.191913125493468e-8, 6.79099657998752e-8, 5.384140639116712e-8, 3.383034856903472e-8, -1.5371077673220593e-11, 2.071814464067444e-9, -1.5607114891631466e-7]"
0,6.42155417121674,9.754016291095663e-9,"[0.1443735172839825, -0.15034209960817188, -0.35428572873405956, 0.1438890429183295, -0.16159102672582504, -0.26742410100279346, -0.1827171557624363, -0.1432688641250599, 0.28645566102908493, -0.09830986112173468, -0.07630863387030665, -0.06937546729894542, 0.2855012183318444, 0.3705075343908252, 0.19792672481522147, -0.12307705504734409, -0.1351335973508862, -0.3869049318606535, 0.15946368353638357, 0.08173552434206002, -0.11709160353913672, -0.09586877310073316, 0.044032801793326345, -0.24169996556943824]"
0,6.422102236678868,9.756999927850259e-9,"[0.16381346782832404, 0.030687874973652104, 0.3031070457179126, -1.398261814976065e-7, 1.153421108806394e-13, 1.1418934136555807e-7, 4.507136001391625e-13, -1.8475473408542683e-13, -9.47679376502845e-13, 0.17374839035481107, -0.38435189892198884, 0.12518385375793145, -0.5205127802515412, -0.22839825770092026, -0.5639285790284769, 4.410528865175204e-8, -4.410420162439683e-8, -0.15107759191087464, 0.1510775919108846, 4.2605181978549276e-8, 4.260499582843191e-8, -4.491150831192995e-13, 3.2439053732176807e-15, -3.3552896067479875e-8]"
0,6.422457448717821,9.98074650897334e-9,"[0.22993831234772433, -0.426639983352495, -0.4169401937018, 7.234940997564729e-8, -6.441265265039819e-9, 8.428256966021635e-8, 0.08983045941223089, 1.7456829357374823e-10, 0.0308277910734592, 0.010927297690848343, -0.34155606628723517, 0.0004747081131385948, -0.002547700833753928, -0.22730407676499811, 0.6281421603504512, 0.10301118699451425, -0.09272312949807324, -5.627847184127487e-8, 4.945672984990616e-8, -5.507352778701591e-8, -5.5308188363642674e-8, 0.0047369992023615646, -7.370936351509169e-9, -1.8878268661985565e-8]"
0,6.423963034251752,9.959170533170715e-9,"[0.003049345768617969, -0.0022472719158798584, -0.015287398851726126, -4.223165503329074e-9, -4.842174447498698e-10, 4.7398322721792525e-9, 4.7053679453461384e-8, 5.992030253737834e-10, -5.2249246539758483e-8, -0.11537275556428347, 0.008849681784286467, -0.3083741734049183, -0.5451384736860756, 0.5552364519006251, -0.518454336607884, 3.132157831405872e-8, 3.119381382594854e-8, 7.509420265781075e-9, -7.215162599835897e-9, -0.09222189191221575, 0.09222188878405525, -2.1696393830806675e-7, -4.349389045170407e-11, -7.1583807341884625e-9]"
0,6.425945495548669,9.976007541062905e-9,"[0.21925753568730036, 0.24924710310941725, -0.27179799905862406, -0.16623007868752104, -3.275786647443979e-8, -0.02793940425043558, 2.1097410151061035e-7, -3.381491263229376e-8, -1.0341980648082261e-7, 0.08003549469395925, 0.1679471183340958, -0.6694772198123922, 0.017606902327952735, -0.3302855352349869, 0.0603941882989025, 0.12953250253709164, -0.12953252298196466, 0.15390565062120742, -0.1539055810520129, -0.037075166134084986, -0.03707512704312551, 4.741076226086407e-8, -1.7372962121372278e-8, -0.32859823568868607]"
0,6.429862982716394,9.611852471444059e-9,"[0.23079507349388267, 0.18581389918430205, 0.13090780514039466, -0.20041276004439149, 0.15196082959555712, -0.06222481046355391, 0.3607655123097218, -0.013108833390138455, -0.3428906166087565, -0.15894563873240225, -0.03370207515829036, 0.1873173249576081, -0.06721109615933252, 0.0924963810186569, -0.20530372498042976, -0.007130934662637044, -0.030036744235812957, -0.16656306690116796, -0.198643828399151, 0.23480308265325012, 0.3671716622489042, -0.11361126677593954, -0.15061940281427522, -0.41186930899059426]"
0,6.433083816686652,9.757659164345975e-9,"[0.10095731958882097, -0.09040598101138339, 0.1112771257635812, -2.0429755978379207e-10, -0.13337617791938036, -8.159044037775213e-11, -2.2232007327212377e-11, 0.40633088129282846, -1.6867930956723953e-10, -0.2556404923695165, -0.09838035973219461, -0.2891715103767092, 0.2314234110311838, 0.32273596426760986, -0.45825124172429266, -0.158109831772487, 0.15810983168776693, 0.20836652922931637, 0.20836652988374585, 0.054333007215163466, -0.054333007063766266, 2.2984021615921896e-10, -0.34243621581783534, -6.180520336997091e-10]"
0,6.435322918910541,9.760498676680984e-9,"[0.08477324408476006, 0.29455567669252647, 0.035423320543855386, -0.015060180991675377, 0.02789684372475317, 0.01852861204299785, 0.08135363533062617, -0.3375358637369056, 0.44853272939710037, -0.2681681351184973, 0.13499066723117004, -0.2298246945275833, 0.18291627424458637, 0.18266349264497042, 0.44543390242895226, -0.11678511563125075, -0.16296580391003124, 0.02579640417583025, -0.213337945310486, 0.14847997892283643, 0.13100726810892055, 0.07808200110358071, -0.06355912626087765, 0.19443299234358302]"
0,6.437039742167935,9.958859132209829e-9,"[0.09309267702253994, -0.3402768819068871, -0.3762006916971906, 0.12151269819064126, 0.10335288592897535, 0.009380117213659042, -0.19041213302370874, 0.014602790779930284, 0.15601968823068613, 0.16681491786269378, -0.22415523674074803, -0.09172970487004942, 0.15586318622518391, 0.24082621202224197, 0.4790542394347877, 0.3724340828731787, 0.060919541219914775, 0.08681559205597811, -0.21977250763341277, -0.0027612089502070877, -0.13739765652975483, 0.04686412244858696, 0.09177384911807515, -0.1471080506897044]"
0,6.4451164742488425,9.761120105039805e-9,"[0.013189754472629815, -0.3331317577984892, -0.20976588996418102, -0.004898159885412744, -0.1833830083132208, 0.004201979038712299, 0.016095492444193605, -0.4079334000162166, -0.09280255657787555, 0.06922669068049646, -0.12824946637385246, 0.010005539928601648, 0.11277457266246337, 0.35313287502918606, 0.45881530160471495, 0.02206375510623208, 0.15926889271202999, 0.1430694717487762, -0.41938879963898856, -0.04062191207756921, 0.1466300806168907, 0.12764419779542147, -0.03802333761564322, 0.059364729857136804]"
0,6.447016882977749,9.990274732930405e-9,"[0.22349372178629934, -0.3046331430874899, -0.1129722274420338, 0.1632907807945122, 0.05140082047554799, 0.13029028306257256, -0.2897238143508644, -0.35442650181575863, 0.08805054828715132, -0.017789171061249515, -0.19762502169244944, -0.11170430787729282, 0.05311238898226506, 0.11557960048202012, 0.3412152053381453, 0.24825533414847378, 0.00833801055703428, 0.012595430067569451, 0.3208205385142494, -0.3490735406134026, 0.3157705794095763, 0.020953941997798063, -0.09743673745521717, 0.012475834884883396]"
0,6.4495014799244315,9.76360169678588e-9,"[0.07988537468827746, 0.15108422276405545, 0.22399194404831274, -4.052179077474491e-8, 0.12794492528339443, -5.4708682110700207e-8, 1.6178300013188508e-7, -0.39910222647536786, -7.391558175604462e-8, 0.1830980524552251, -0.13396037697991803, 0.3256524998061432, 0.07803053596706984, 0.03971354437379517, -0.3745154212000988, -1.3790209880951411e-9, -5.596722330604918e-8, 0.5092453637252261, 0.0376120535476839, 8.549589974474823e-8, 3.685336163388668e-8, -4.154807824970884e-8, 0.4228166677211243, 1.1250487032735293e-7]"
0,6.450695614241363,9.96589411888915e-9,"[0.012991172454676065, -0.40898181157504393, 0.29360223479916847, -2.6948080763269387e-7, -3.088402638220243e-7, 6.048580088686045e-7, 0.13937936620541885, -6.415755165961831e-7, -0.13293838899842697, -0.09014495709404069, 0.05522137909353253, -0.12942839722911118, 0.012555831246894217, -0.35375185687248123, 0.5023117475290073, 0.14508669063534635, 0.14508751327111716, 0.07797872207930553, -0.07797805889234573, -0.26715096900114355, 0.26715183532481424, -0.32667986572804086, -6.065358704467436e-7, 3.5620655183309966e-6]"
1,6.451097059189911,5.233215523388335e-5,"[0.10812570532142055, -0.11655860581013687, 0.21135922642754185, -0.05620382370199074, 0.11569032458431548, 0.07510182631421641, 0.04179838265470108, -0.36443117882071685, -0.04448291397273425, 0.33075420353725504, -0.2026343811419079, 0.21191489500772792, 0.2665238955649204, 0.27284914973720964, -0.5283372767140577, 0.0014474005259490484, 0.0014474005265108047, 0.2002157749856495, 0.20021577498911386, -0.005683684731789159, -0.005683684731769799, -0.022164259690436124, 0.2574399118443065, 0.06583252180146766]"
0,6.452387724482922,9.976182032283827e-9,"[0.011541578506160652, -0.1407431735763372, -0.07454009055377517, -0.06701109245137143, 0.046818710265124144, -0.38414120135947205, -0.03164070155845537, 0.4379730420781831, 0.39748058538518116, -0.01575957295066387, 0.01437882930251086, -0.09889916352901248, 0.05423114932807845, 0.23133386975857975, 0.4167668975174712, 0.03255046602184511, -0.0913437285032925, 0.23118765302712246, -0.3066575168863296, -0.03012789060927205, -0.03867444943739513, -0.026664507270575562, -0.03562172639834777, -0.2603505087979683]"
0,6.452538554851148,9.985639861241197e-9,"[0.1513569478987551, -0.026253428307365226, 0.4240817557440115, 1.755475722128972e-12, -3.572677295869896e-12, 5.429596142674446e-12, 0.3666631614512992, 2.7434409145887487e-11, 0.06252369753792934, 0.15134786743299028, -0.17140013841864793, 0.1615032787544246, -0.19702617946989187, -0.3543213242264096, -0.38067834931292654, 0.024224805573868306, 0.5119083363520369, -5.173825620375027e-12, 3.4406771644139224e-13, -2.794325129339673e-12, -4.5969186477388386e-12, -0.08900566392277404, -2.8664430613554306e-12, -5.7325720240338095e-12]"
0,6.454247220158944,9.965132101606402e-9,"[0.06083174714413634, -0.009911222996462936, 0.40514457412597177, 1.0045780090921652e-8, 8.716059292310043e-8, 2.1438596709593136e-7, 0.41735582049751097, -1.3631354221146659e-8, 0.19422895240942983, -0.23844356919445736, 0.08027122345023621, -0.12761540533866636, 0.3334774211786169, 0.516865717693853, 0.015631907723089172, -0.05762754053712585, -0.05762744934216661, 0.2704644889398158, -0.2704644087730115, 0.06681590782585102, -0.0668159236307663, 0.009462234675625535, -2.417413314026388e-7, 4.528281228862159e-8]"
0,6.456700999227745,9.756698467588593e-9,"[0.11743936943990371, -0.10558199928316485, 0.25216642085213076, 1.2649566629228746e-7, -0.10256450071227677, 1.5925763554638885e-7, 7.885784748856886e-8, 0.3315247887727998, -3.295417297782506e-7, 0.33317397354399925, -0.28331985490716277, 0.20921656891523868, 0.27197402926589864, 0.22765807197890547, -0.5146435564271987, 0.08237725995786926, -0.08237681628482035, -0.17318267740058152, -0.1731826889691483, -0.017314905474536485, 0.017314247007700602, 1.410468943821437e-7, -0.3019696578709851, -3.3452928462717736e-7]"
0,6.4599385163268765,9.996076323274341e-9,"[0.026317571826944372, -0.005907652120719864, 0.3062772453594544, -0.028850177673163432, -0.0638224375091084, 0.12955801799588101, 0.4348651839585142, -0.07226421497674257, 0.13645953309815, -0.0950152380976372, -0.12964534811475822, -0.35156788293152247, 0.09929845878317364, -0.39664219355145736, 0.14424409389234963, -0.11673267977302063, -0.11615038115692902, -0.19166330043579902, 0.3481521313038718, 0.12085490433520174, -0.2522949273278876, -0.02798825053633189, -0.10327447864912662, 0.24213147885836261]"
0,6.4645813143472655,9.746395909888065e-9,"[0.0267673121314797, 0.024176111103085485, 0.34499895899067, 1.0673895447819788e-8, -4.2076086721479087e-8, -1.7770566587228806e-8, -0.4942642715979834, 1.6521736123268178e-8, 0.03224048535221983, -0.10014849145029411, 0.11236155283630161, 0.31211645260754856, 0.059350144743790426, 0.45681541082494354, -0.3133959032458966, 0.1211796414080192, 0.12117956376921027, 0.21379715195528298, -0.21379713852859217, -0.20373563338011735, 0.20373569518223594, -0.0065561403726590185, 7.733297462063503e-9, 3.0872430021958904e-8]"
0,6.469833846180849,9.759413113664803e-9,"[0.07198997589131521, 0.32522839610104626, 0.24180216885531697, 0.04447784805133812, -0.1132642368445732, -0.04862930135866633, -0.22616264414398446, 0.30103035669192824, 0.1750570609996556, 0.013184604389542168, 0.07873802833629258, 0.028736683238642875, 0.02756063457457278, 0.09194997098607202, 0.05472866427451904, 0.09590533958371306, 0.19010588089411895, 0.009584315663770233, -0.31078181727000176, -0.18663339996264916, 0.20486988895916375, -0.13348809341975415, 0.3139072467800624, -0.5351684335214786]"
0,6.476932251333187,9.733225069691327e-9,"[0.1225793680729884, 0.2640754260570104, -0.3355048772824886, -2.2345316367085766e-8, -1.6511176862774606e-8, 4.081199137523554e-8, 0.02092160706092478, 9.285896703036193e-9, -0.000890643177790016, -0.02810241190198122, -0.044405542959513176, 0.6108119885028653, -0.05529083284265475, -0.4678628041253982, -0.12306573648937413, -0.23234602478311017, -0.23234603345011867, 0.1920567174274985, -0.1920566560127943, 0.03478599120133915, -0.034785917294626545, 0.07158685971958341, 2.5553808523108093e-8, 4.827788660077836e-8]"
0,6.477855759019901,9.990761188408672e-9,"[0.06305116385528654, 0.39452081651573256, 0.1147006257109078, 1.1933405383679323e-12, 0.03795278457673042, 1.7194862726714212e-12, 3.5407783817664627e-12, 0.5372161591089761, -1.3809308730652646e-11, 0.2979071700771414, -0.07769741571851248, 0.014897412684529418, -0.1831143700852769, -0.0538307097408426, 0.6360890094435647, -1.0250815658056847e-11, -1.0250304950573446e-11, -0.016566149017948863, -0.016566149017949373, 1.2254877101906562e-11, 1.2253390716212632e-11, 1.0363595210069284e-11, 0.024203375943369132, 8.969549121532567e-12]"
1,6.478689494534465,7.549230389283664e-7,"[0.07063705091085544, 0.3930290883881094, -2.8706940536317363e-5, -5.66551827637766e-8, -6.733885741372696e-6, 1.330044908340334e-7, -1.0668354888073277e-7, 0.5603097888884543, 1.1523600411468706e-6, -0.2978793137726071, 2.050925363878081e-5, 2.5798576303872206e-6, 0.18222857109312973, 1.4381111190644006e-5, 0.6361227428620508, -3.1866782416410446e-7, -3.1865977633641947e-7, -1.2406451156884858e-6, -1.2276023298073668e-6, -6.082017846570867e-7, -6.081995216675519e-7, 3.147475230121355e-7, -1.7217017097859707e-6, -7.963127677306841e-7]"
0,6.479868719781232,9.754953563864058e-9,"[0.059343230059014686, 0.17720897523931392, -0.3457636411245534, 0.05456810160948829, 0.09980083123019626, 0.18907802859879858, -0.22629007443473204, 0.10563770908729414, 0.03234701482736555, -0.10424506563156041, -0.15529516849970626, 0.32030425383819905, -0.14477560521905455, -0.13940765936191557, -0.29680778874966424, 0.16422105027957168, 0.19960107989194026, 0.38956097342653595, -0.12910075061457332, 0.005841675827025894, 0.23362827242898515, 0.265777021927985, 0.1766128950059017, 0.275089293219527]"
0,6.480273554157009,9.992105879860855e-9,"[0.0023803289849040495, 0.1545976161465439, -0.36791172600491956, -0.0015177169362072032, 0.03207641019873425, 0.016586613689632396, -0.08907920255950508, 0.07962246010390593, 0.23928264806325333, 0.036473630626400896, 0.009177960856232912, 0.08822406175690704, 0.025516552677843987, 0.30617473088843133, -0.26834213731645673, -0.0029327414138771977, -0.0029327414138782997, 0.26005145641733607, 0.2600514564173212, 0.2951320309133585, 0.29513203091333207, 0.03729415863405562, 0.37935317180203354, -0.3708391650348123]"
0,6.483741995759454,9.961185046113564e-9,"[0.034867318259069635, -0.11687255081551423, -0.10481024809368875, 0.03647762493895994, 0.004611095056744489, 0.03551739219112289, -0.07199178459474392, 0.25795776850978935, 0.1391154204059491, -0.17896868076325556, -0.3034135905058894, 0.61534342197199, 0.1064878809535608, -0.009371981144429109, 0.04287321947569621, 0.08507398675031615, 0.02614268613033675, 0.4503061704158464, 0.14482037849324964, 0.26938302401258013, 0.05763143713891282, -0.1457190298239805, -0.10789749581122282, -0.15495658963893882]"
0,6.486950217339575,9.991185064716586e-9,"[0.015223603417547653, 0.22908630080258857, -0.4268362596211093, -1.9631409105636063e-11, 5.441259565471922e-10, 3.4726646674838554e-11, -1.576903474721716e-8, -9.606518421561756e-11, 2.3289416453814072e-8, -0.19212139625414182, -0.12336996312998086, 0.2768168756179388, 0.22067599671785512, -0.46374396796903633, 0.2339447916519059, -3.194726815606651e-8, -3.194582182895663e-8, -0.3986562594074616, 0.39865625890876055, 8.918520693670341e-9, -9.024040723833992e-9, 1.994413555882793e-8, 5.413796603338716e-10, -7.828356494439243e-12]"
0,6.48895184395342,9.751577683710428e-9,"[0.25560058315705486, -0.10819516290852857, 0.1203964144529031, -0.12301201907168893, -0.01900362841155328, -0.0219085135042784, 0.005742808499197227, 0.03163711829796881, 0.0639134100352563, 0.06441422058774957, -0.3432309415777459, 0.516390693951204, 0.043167156126879755, 0.15292599219896633, -0.17900469228405325, -0.00733272125758567, -0.10768946547413039, -0.06228060781113852, 0.051450424124620905, 0.1726404798102092, 0.1809896264818041, -0.11741290739925367, -0.2719364079561788, 0.5224868515544084]"
0,6.4916216199675,9.955823597850483e-9,"[0.01774156715573619, 0.36098755705286795, 0.33299171220065704, 0.04056261868142711, -0.10187741533582231, -0.06431583236130917, 0.15380502895412645, -0.06669913823946114, 0.08640146561933533, -0.01295219458783857, -0.19423274070777385, 0.02127059536388324, 0.10512543890014223, -0.07051845747793005, 0.041133171979948965, 0.05695793507621706, -0.03243546161356804, 0.2539777627060722, -0.05008868923687852, 0.24605666507807253, -0.21438664773835187, -0.12896671144206212, 0.15248524492167645, -0.6580248285606534]"
0,6.494793689997833,9.98160051213015e-9,"[0.034339678462068375, 0.15873295607580654, 0.45426384136895576, -0.10645246216644945, -0.0057909430112240146, -0.17840571153002788, 0.12522757136201268, -0.0504294581584766, -0.15073255268827696, 0.15503074876677625, -0.04991853930793918, 0.06982641203462946, 0.12855033844149677, 0.3385645486660348, -0.4615823862154437, 0.13177142523374152, -0.12073173589577962, 0.3746102786503992, 0.08317744208134531, 0.09196223052389366, 0.05781295751267461, 0.3051231640637468, 0.058286346415213346, -0.14152651747376616]"
0,6.495029358871074,9.950417136973756e-9,"[0.006761883486957918, 0.33133656168065706, 0.3886175394920947, -0.06724832937539864, -0.07784577631660647, 0.15463540743184473, -0.13769704815397774, -0.15785981118666842, 0.22026193295834878, 0.0953822175865871, 0.007161538050483083, 0.005254381197505562, 0.15221090768059953, -0.02626235549306356, -0.04473964645345212, 0.04401572745024636, -0.04843519667813658, -0.20287015586764073, 0.16982540392548143, -0.12170051741503939, -0.006502800515616996, 0.02871307230838669, 0.49320069941127176, 0.49397942788765636]"
0,6.49523368344083,9.759400913331836e-9,"[0.03986012537171552, -0.1062784205682114, -0.36963845966596925, 1.1079164850307542e-7, 0.19454523502570303, 4.5403664600537576e-7, 2.9876723623361264e-7, 0.2312196701811035, -2.3443653217736546e-7, 0.06743990964066734, 0.012418722621801496, 0.32411360498048714, 0.037726376702005196, 0.0021044248363437305, -0.37136552347056534, -7.319401625855683e-8, -1.2542670455205056e-7, 0.572963238176663, 0.22794661479142792, -1.4736051996910357e-7, -2.513688576142059e-7, -9.613138619698537e-8, 0.36032555539765476, -2.2454786404452933e-7]"
0,6.496164499277083,9.983990446306086e-9,"[0.022050922653336746, 0.11530091844025774, 0.3274215349602913, 0.12354296590831548, 0.1145562259525639, 0.34866981380420736, -0.04610410714375457, -0.15055039021561867, 0.038797874516312135, 0.05567776212295354, 0.016239332598265606, 0.32660432336238, 0.02992466231553028, 0.05099006181397027, -0.39378582035243126, -0.10718187191732081, -0.06902952972666701, 0.32593701938697067, -0.009160343020780955, -0.21197741613559098, -0.33412550665016105, -0.08109330295282433, 0.17830205800877538, -0.3415419609319694]"
0,6.497263696764871,9.752610395288e-9,"[0.03027287590121754, 0.14644849666322368, 0.06706233376607126, -0.04034164413716741, 0.07665599083198567, -0.05579547518494829, 0.46775450019700227, 0.37696756046517643, -0.31349305673231453, -0.24349022890865235, -0.20055746850794776, 0.33741052881185996, 0.09803578168739377, 0.01751026632601102, -0.3468720489289023, -0.081149373171471, -0.07555483571094905, 0.03684276964750467, 0.17828830969222761, -0.15973750871296943, -0.21118339017739682, 0.19190287927228683, -0.032564071296373, -0.0794456260551721]"
0,6.502195146044657,9.766718833292735e-9,"[0.20144451553569753, 0.32201873381107005, -0.19501142346690553, -0.10645506713865889, -0.12299248057475733, 0.15103131928662683, -0.13627142624351463, 0.3586053056228121, -0.31915202447062907, -0.05280992522860237, -0.25563494915083784, -0.09153493175884211, 0.22079575838774096, 0.2879034308853197, 0.39781590997957433, -0.16539334777786818, 0.09118969190235954, 0.039321193158033056, -0.09127084914157013, -0.17099702953525003, 0.0948302284560763, 0.11188651721385218, 0.23055454967617017, 0.05942568114858443]"
0,6.504367490808862,9.741783524663747e-9,"[0.02152548181183786, 0.29583254238162937, 0.25173753578257024, -1.2139536493594148e-9, -2.3020043572974035e-8, -5.879578201612158e-9, -0.3824958556189483, 1.6115134568033303e-8, -0.083544191663839, -0.15936734101042194, 0.13492324698816988, 0.10724032534460465, 0.10496113244905117, 0.4666313432451842, -0.48634131756356913, -0.012710862135630538, -0.012710855986150724, -0.09961339674496035, 0.09961335358415951, 0.278118967624956, -0.2781189950840901, -0.010193097752494577, 2.1240879985963165e-8, -4.587717316922564e-8]"
0,6.505283866353541,9.994934701829388e-9,"[0.027122429655017113, 0.3397814571933247, 0.3357187800568731, 0.030789394145447277, -0.041281264730947516, 0.02765314223626976, -0.05687485708866004, -0.2963868526943836, 0.17568855774682965, 0.221816562925019, -0.11198999620324084, 0.006625670502674473, -0.12992591322146513, -0.07465321129076405, 0.4135882561225769, 0.18778421041027799, 0.12480828436162071, -0.10840814692281919, 0.26351774372147696, 0.10527202099393237, 0.14533570383448546, -0.06754227345170326, -0.37973653227397397, 0.27828921117301075]"
0,6.5071541500558885,9.952491903996867e-9,"[0.019403126905580804, 0.20209276173117183, 0.3986999914548717, 0.07459528256246162, 0.023144816333731017, 0.1578711543515429, -0.0069363009006495596, -0.07845316685018322, 0.30358459275675415, 0.12862644848347604, -0.027405311555293535, 0.0840477293695269, 0.15802319833630663, 0.3091795741528848, -0.42476739525551593, -0.09607541363123276, 0.11926333701305442, 0.34079482940294903, 0.07556527314058581, -0.12680191484518866, -0.13157455145982738, -0.3126501380410813, 0.14243605381284472, 0.21987632332991283]"
0,6.510814850652718,9.977826051583194e-9,"[0.019072749572886447, 0.34312663255276266, 0.2651670964932916, 4.2304482245635384e-12, 0.08819651796292421, 2.0263803674484914e-11, 6.271177486519458e-11, 0.425004939157393, -9.89989967110176e-11, 0.30564654228358856, -0.17447960869619028, 0.09198071296727581, 0.18870769689756278, -0.08092025431012595, -0.5783575016425354, 3.0586305381529646e-11, 2.8209052497182963e-11, -0.26674426873854096, 0.002005540565545636, -4.8256906606951226e-11, -5.631616511429159e-11, 2.4417362054971674e-11, -0.2074678954836498, -4.962638355795052e-11]"
0,6.51424148488999,9.992308938417274e-9,"[0.003479830685177964, -0.016747606090665085, -0.33709858713441765, 0.17854839090949343, 9.51932763789447e-9, -0.06769861189982525, 3.68176243909262e-8, -2.968311676182276e-8, 1.7709245083548852e-7, 0.3127803463575829, -0.16586489846243252, -0.24963489257627103, 0.2773439976004301, -0.11222049521364731, 0.41552585793283503, 0.07020230977969957, -0.07020253257883433, 0.19413895207447884, -0.19413878727317876, 0.2981049143997776, 0.2981051762539434, -6.909789204787158e-8, 5.261406695460335e-8, 0.36987073862917574]"
0,6.514508654003498,9.971733431867374e-9,"[0.05330207209687995, 0.23538796158876424, -0.28611580082721, 0.0007174425598772132, -0.01620935736535007, -0.04721352035442707, 0.3186395048197963, 0.3018347001133511, -0.16119437339022447, -0.18765556326123284, -0.076315222763401, 0.3390289811407138, 0.13794713826144223, 0.11437639142951335, -0.37688197158394393, -0.18048482372215202, -0.16852318156110385, 0.030708755830716652, 0.20036642710521493, -0.14803203891849154, -0.21862819268273792, 0.10971410960600697, 0.21603381583156978, -0.27957650944395374]"
0,6.520977568890067,9.709599919205498e-9,"[0.32210053123793153, -0.07315096882727547, 0.04809382403737888, 1.247401190672527e-10, -3.411238683372907e-14, -1.148533949403905e-12, 2.3226449382522535e-13, 1.1119976482458549e-13, -8.274960391982107e-13, -0.0629161755180356, 0.276889406005276, -0.5472261824410483, 0.012814519335774315, 1.4772401777481007e-10, -1.4921037186209708e-10, -7.772842858627432e-14, 2.1527776554041158e-13, 3.3745071553850283e-13, 4.0060484064501813e-13, 0.15359025545476981, -0.15359025520086006, -2.2390649151551252e-14, -2.352759411306094e-13, -0.6790878732589969]"
0,6.526105584707815,9.960935934549488e-9,"[0.06895455165700004, 0.0670516588169057, -0.320725797264608, -4.623161130209455e-7, -2.3726609720561633e-7, 4.113809756854727e-7, -9.82039779713256e-10, 4.4958438024533143e-7, 4.588624488775634e-9, 0.22253880509369245, 0.43090449592642255, 0.14398690012618443, -0.4588413246941338, 0.2465262330157444, 0.5287771113489511, -0.20128847367512323, 0.2012884698644063, -2.2214995729507128e-7, 2.983798787658756e-7, -4.046981769765482e-7, -2.717662782545734e-7, -6.093262314910954e-9, 9.513526839869815e-8, 4.486123918118839e-7]"
0,6.52750208493011,9.760346472869125e-9,"[0.16810066179565988, -0.31233695634915826, 0.3198052605565152, 2.4483980262452426e-11, 0.014468002957834418, 1.2898252000364127e-11, -3.314371550470351e-11, 0.03666348478429291, 6.550753070234852e-11, 0.16018085945122218, 0.0041120217542164805, -0.4481378987962593, -0.27668312752744234, -0.3955777421585786, -0.14695896691319402, -0.2648667091202591, 0.26486670910652577, -0.12806463740093393, -0.12806463740805363, 0.2336464638178257, -0.23364646375122367, 1.2754004633893891e-11, -0.08326482100882743, -2.2016667339735004e-11]"
0,6.531690908340619,9.75804490873402e-9,"[0.1534299269072165, 0.06866362589722551, -0.30451065975593083, 2.2902521807575985e-8, -4.658725202564963e-8, 4.766775639183728e-9, -0.45056790398193347, 2.0796296575262014e-7, 0.050810195080031706, 0.3585327547720827, 0.41569409580107153, 0.21447235090257782, 0.18123749806366118, 0.2640602682280607, -0.350761628622165, -0.024342646096274227, -0.024342416375778986, -0.18221818739887105, 0.18221813835366996, 0.10512157913543044, -0.10512161755885985, 0.10381373165083474, -1.913843893526304e-8, 3.5040194514093105e-8]"
0,6.535031977797291,9.756402925821807e-9,"[0.18652112093301024, -0.1083647186208901, 0.05616039921134657, -0.21724341334708283, -8.950888155605233e-14, -0.015670551097420566, 2.4749649594284793e-13, -1.993095982366075e-13, -4.423947564952225e-13, 0.08563697305473228, 0.1869608179505377, -0.47834142753487774, 0.11046128297486402, 0.29575033029605213, -0.31194473834883185, -4.285461482878643e-13, 2.557083210940036e-13, 4.020942770496586e-13, -7.831148382331414e-13, -0.1969854647283102, -0.3712029940852053, -1.4998736571802656e-13, -1.971862756772325e-13, 0.508133578135789]"
0,6.538529699962492,9.998567848708723e-9,"[0.08541281115359495, -0.1125459404415827, 0.30813531505501573, 0.16479430478126106, 0.06428818400419346, 0.16358887848079218, 0.26884000318508094, 0.010230996253148213, -0.2113321933816194, 0.19538357026985725, -0.15618552513463224, 0.5178166240066704, 0.09358585176987197, 0.26140785330433336, -0.20353705318764134, -0.15790361535728328, 0.12094946845626714, 0.03987435612287793, -0.3026720280401751, -0.14962770943924247, -0.08143133860131258, 0.13705373429882384, -0.02896788637354071, -0.2817283633109219]"
0,6.542173680619031,9.95135120867396e-9,"[0.02019724456503932, -0.0721711140643469, 0.3441423603088539, 1.0344486050226558e-7, -0.16469132709386258, 3.7784860860500545e-7, -2.7353136975483244e-7, 0.2213977295195388, 2.185302191927153e-8, 0.018354393245198577, 0.13423557584948984, 0.41471732338388634, 0.010737919561237819, 0.08438285389703856, -0.32473626334133116, 2.49155951644253e-8, 3.4253814426952195e-8, -0.5385447492264337, -0.24288095540147747, -2.51770779738534e-7, -3.0455215595215566e-7, 3.885801833443909e-8, -0.38438483659983647, -2.9656885251730804e-7]"
0,6.550208742004403,9.995371595951289e-9,"[0.02970950399370844, 0.31682155695128483, -0.43922131204817083, 0.03076314452586707, -0.031036015841615333, -0.19032945687642827, 0.12675675879877107, -0.027503771890389092, 0.00886542702631201, 0.07295204163485902, 0.029832375588558252, -0.13412901362682544, 0.018739670145047953, -0.09563682787656422, 0.16094204251382407, 0.17676640555550294, 0.10234768879470763, 0.22641408060759483, -0.18143747413356243, -0.015403304814006287, 0.022541955073957863, -0.051120632070484395, 0.4988642656434537, -0.4615818300319432]"
0,6.554119142546718,9.980972757402958e-9,"[0.048146322173988135, 0.05750657836583472, 0.32727695641566845, 0.14398965399908475, -0.01690494976823528, 0.13401760381624747, -0.30847885995181534, -0.05872462949511218, 0.28043197000972986, 0.1582264190574084, -0.14641270794871192, 0.39184841132604065, 0.15326102719718582, 0.22262143965638548, -0.3058153751044885, -0.00045117191953104153, 0.2558817286731362, 0.3696702026875067, 0.06975945149066366, -0.08064615187208693, -0.14803614520835673, -0.15849167406569994, 0.16036156220600178, -0.13488338817544654]"
0,6.555531447597437,9.764933977515203e-9,"[0.07312969349235436, 0.39489456722167404, 0.21434630385624934, 0.005716705361921452, -0.1393268363912604, 0.030183219484232998, 0.1155061855010922, -0.12548482994627472, 0.301037945698917, -0.06679990285581286, 0.17147046338585528, -0.08981357992560823, 0.07092315006753686, -0.022324771096327294, 0.06498927347823544, 0.15983452552456992, -0.1021971651710073, -0.11423834999624019, -0.019554915340415573, -0.2329897615710127, 0.19327516537256134, -0.08982849586406733, -0.17985253689347308, 0.6477157445986378]"
0,6.55729354692512,9.74591525326927e-9,"[0.164555898042166, 0.2754077224203389, 0.24579279675807822, -7.821544751225512e-13, 9.578476746859994e-14, -2.0292983186371354e-12, -0.206499296659558, 1.911609114488328e-12, -0.37141404109877474, 0.049379591473651424, -0.11884381823471918, -0.333061281299646, -0.03403236394790658, -0.10070227251498802, 0.26916198124790525, -0.3796511589879693, -0.3796511589884851, -0.17833944393378093, 0.17833944393154932, 0.06511448518234131, -0.06511448518193788, -0.2906345585372896, -1.1615888597380146e-13, 1.4649892441667213e-12]"
0,6.561942846932158,9.75706346279568e-9,"[0.14835934111419635, -0.21648705570268456, 0.3666750116645205, 1.1916802093964646e-7, -7.359308570504804e-14, -3.4309728317573444e-8, 9.097161078381188e-13, 2.1458809098668577e-14, -7.246195945276723e-12, -0.40906278911469984, 0.36216287485921733, 0.10186011024884226, 0.28879051984119003, 0.1330011735532802, -0.5770736202322915, 2.1748012022530813e-8, -2.175615145509093e-8, -0.16385856909078234, 0.16385856909061552, 9.872360922270949e-8, 9.872177254121069e-8, 1.918871436954938e-12, -5.288522919516748e-15, 1.818348314799703e-7]"
0,6.565066856313773,9.738138457016733e-9,"[0.2154620420938589, 0.08570173473970687, -0.02136216914888265, 0.241056287395083, -0.13807452142130783, -0.0016347011560217228, -0.25024843265932706, -0.29408012494430424, -0.08628426682672449, -0.16687451386691332, -0.3606908351977647, -0.49298764625767666, 0.20738972497852753, 0.11837042333549941, 0.10458836936839278, 0.06535870208546968, 0.06558811071522488, 0.28662232047012237, -0.012362877493680043, 0.2633653939849322, -0.13748098915664891, -0.11638509987204164, -0.018345397188201395, 0.22378893971338712]"
0,6.5670530515777115,9.952342395541153e-9,"[0.11978799194768697, -0.16885635482477424, 0.3137934293714244, -1.3014970298350043e-7, -0.04906045149873313, 1.447284665416916e-7, -5.555010931477262e-7, 0.2304805897430981, 2.352571060342727e-7, -0.03999729695912388, 0.20074485043477447, 0.3509741738768076, -0.4718500569322344, -0.35433390694067624, 0.32059014044412837, 0.2190248437905961, -0.21902505827118662, -0.20478176451541957, -0.20478189507420091, 0.05093646202372362, -0.050936887004391855, -8.398291935365893e-8, 0.04566724102291245, -3.0352256820937654e-7]"
0,6.56807283937664,9.760554466114767e-9,"[0.0654131186340438, -0.3102475648482437, 0.40287726656690265, -0.015214187441282622, 0.11603397980507912, -0.03459784842769181, 0.2531236664932518, -0.12182471283651078, 0.047211689649858515, 0.008596374040788076, -0.009681529104647903, -0.20007684165139228, -0.0053468338370177265, -0.28133810944382054, 0.26655175539604986, 0.20454157525006955, 0.13882339613051506, -0.005979142102961415, 0.20054513865302964, 0.17455946379783924, -0.21389327983009304, -0.11316566279947954, -0.1770743036190876, 0.47848612906276805]"
0,6.5726845727396705,9.73486771958884e-9,"[0.3010216069647498, 0.25867632618043146, -0.04196078999936884, 4.370144606611044e-8, 0.017821345037143208, -1.8969176386767343e-8, 4.807834927965843e-8, 0.5977150763094823, 8.051705986486191e-8, 0.2629462875866202, -0.023860827075309485, -0.0014428314426655924, -0.16539252711876834, 0.06817034779342449, -0.5649326599603773, -3.939386779319483e-8, 1.808867789740089e-8, -0.18728457467694298, 0.1642173683060205, 3.1708091929265607e-8, 2.998305824237719e-8, -3.643839918912593e-8, -0.015003604337203137, 8.3594012256072e-8]"
0,6.574409726050495,9.752666191709959e-9,"[0.002172210251467967, 0.028229542781446987, -0.3606835311873732, -0.16285052038840625, 0.1145236023786301, 0.14756581774271937, -0.1379518226018644, 0.0974534908343139, -0.1652590562456048, 0.2232350691250269, -0.15735808388821568, 0.15118296515470592, -0.3198208560426464, -0.20601322802403516, -0.1885504321115672, -0.11015775500782704, -0.0858901217873756, 0.4370453226788996, -0.056132515794264835, 0.048576244816951816, -0.07155301047992402, -0.13097823046442061, 0.20106745716001248, -0.4420312592786308]"
0,6.575813520349608,9.753494505864163e-9,"[0.14783934566912446, 0.36443687604241776, -0.12949242175194708, 9.221348583575654e-14, 0.019859858761312466, 2.5074461570908453e-13, 4.886770313049617e-13, -0.5355638730693245, -2.9023866746108905e-12, 0.3324165049502209, 0.0664151603012871, 0.02686138659918079, -0.08899658256868925, 0.08145027792856457, 0.6037817116515243, -0.12933003786678332, 0.1293300378647253, 0.04183797191545907, 0.0418379719164028, 0.06281239855226109, -0.06281239855413016, 1.8563183713008707e-12, -0.041876588375377756, -1.8828999719326523e-12]"
0,6.586658898985389,9.751440151003734e-9,"[0.2530913961484248, 0.23758702835524825, -0.3521520640451269, -8.39975879830367e-11, -2.944424785236299e-14, 1.0093993255536176e-10, -9.552913194252726e-9, 3.208566992659731e-14, -3.9592051012245345e-8, -0.268558364051826, -0.4698535988307816, -0.027288479353268724, 0.17914138902269627, -0.23478879451193496, 0.551020718854165, 7.819448366474366e-9, 7.801311115720832e-9, -0.188433230487587, 0.18843323048752775, 4.590592804037481e-8, -4.5692847511571867e-8, -8.314545236877379e-8, 2.265958495037283e-14, 2.2779771419001832e-10]"
0,6.5875485116882615,9.971943133218419e-9,"[0.10190996558506786, 0.3572617078881506, -0.38341375962942104, -1.501952571625584e-12, 1.3131801197287324e-7, 2.72593150307653e-12, -9.386846653168034e-15, -2.0237052746603997e-8, 1.1032649183451576e-13, -0.362909655008232, -0.3152379418304795, -0.009352831737076064, 0.08784778382191058, -0.25795527044557587, 0.6018727096427883, 0.15378158781685983, -0.15378158781689627, 5.622996622987746e-8, 5.622751437891219e-8, 2.2609811325891603e-7, -2.2609661020558594e-7, 7.1885561253901e-14, 4.162092049165017e-8, -8.252009890948457e-14]"
0,6.597669277159287,9.956811371448685e-9,"[0.007153147358021431, -0.001782812587286431, 0.259942203163832, -0.03621301924716514, -0.03472463305628821, 0.027800915281637067, -0.0804955784373936, -0.2900712344110369, -0.28769693472895386, -0.011267820307275998, 0.04607774851404519, -0.07632184807858047, 0.3664887204236701, 0.12379630635142427, 0.26835862634642094, -0.14399598130589122, -0.2015551576975254, -0.3592392941664885, 0.33384595767097525, 0.03099938857642559, -0.260351820804422, -0.09705134355912293, -0.1516954979170745, -0.35060576215631367]"
0,6.599943602888674,9.987942220688334e-9,"[0.05973800988561774, 0.05829226957135384, -0.027149265793670517, -5.726096207643551e-13, -0.017559223843351554, -8.763423166761512e-13, -1.0412049950306337e-10, 0.5897506715790916, 8.20468344954868e-11, -0.28069270412543657, 0.0195152788595895, -0.014069296776507357, 0.4526727878549208, 0.02388024047209735, -0.5865916214708653, -0.07967340934058634, 0.07967340946196408, 0.005680820336272781, 0.005680820341969067, 0.03485646348222672, -0.03485646338127663, -9.645415814998923e-11, -0.007217307268812947, 5.7862637019792e-11]"
0,6.600633871525304,9.769392963553207e-9,"[0.27641965114190375, 0.24602133080090258, -0.4120186693836258, -8.374785118951386e-13, -9.616008458397823e-8, 8.855298026717922e-13, -2.206017939035863e-11, 5.339449404332414e-7, -1.2095683943108616e-11, -0.26148359163218904, 0.3273920538546562, 0.03528568139272622, -0.17169557285969703, 0.32559701544660685, -0.558764436216021, 1.2905351979793017e-10, 1.291144677225322e-10, 0.18546091966169273, -0.18546093467972802, 1.7006648356247372e-10, -1.7028056379734387e-10, 1.0297588696630803e-10, -1.4675191004236414e-9, -3.942845769922684e-13]"
0,6.600772572791852,9.994243303138206e-9,"[0.23493372884390445, 0.2173588765406564, -0.4108092975635499, -0.1709342120927756, 4.593186399554471e-9, 0.13508749471154485, -4.531093376356435e-10, -2.7186860231912627e-8, 1.0240356906390907e-8, -0.19433668413921906, 0.323038972310445, 0.041034589494302706, 0.21865605062271573, 0.3255851957369227, 0.5573187947373459, 0.020686548696741684, -0.020686552713891956, -0.18512684908772528, 0.1851268505876436, -0.037214229337730144, -0.037214228280517014, 2.2456204430049142e-10, 5.548357128704491e-10, 0.030579277591702887]"
1,6.602197304956741,7.552994534312583e-6,"[0.06233455614504568, 0.05219724806631301, -5.123689749737557e-7, -1.9957372472863512e-8, -3.2027923104257902e-6, -6.313072394224843e-9, -1.4428190392182968e-6, 0.5925560111132555, 5.257322177624104e-7, -0.2708406984752636, 2.817705767301548e-7, -1.968020898109152e-6, 0.46593131028984297, 2.2698749191816069e-7, -0.593144599140049, -0.00012741748901299812, 0.00012943458596972375, -9.090407342459412e-7, -9.330226073515426e-7, 5.400167138168794e-5, -5.3152606488537006e-5, -1.200640395478434e-6, 1.5495781049478683e-8, 3.639588696015271e-7]"
0,6.606134141677987,9.75472082898356e-9,"[0.10138154433408451, -0.010843827781301076, -0.423522763596799, 0.16712275513177594, 0.18327564335629026, -0.05340920388416467, 0.2859320014313248, 0.01952817273836452, -0.012278961121287228, 0.0069207403313151766, 0.09471254252909764, -0.03371482763913312, 0.23983808487560043, -0.034248945783091025, -0.1360950205956859, -0.2119704345597488, 0.3178920496984552, 0.2406069486515826, -0.1366768445824721, 0.1336000203439482, -0.05181814193201416, 0.07572927365396677, -0.4064107530360088, 0.40274174700759446]"
0,6.6066718224820535,9.764562480982398e-9,"[0.28512435143714304, 0.20962443204466738, 0.125988817949888, -0.10349856566961577, 0.19350347051616193, 0.13548793280704546, 0.05349454112666936, 0.5097071719056531, 0.11690356088366854, -0.22338560129585575, -0.1738166388412739, -0.019391257882552547, -0.15959759586553743, -0.031046625246583068, -0.524847221278904, 0.0360181262462197, 0.09940452943146637, -0.17399135565616877, 0.2300280626844386, 0.14149872044132306, 0.11920746611006591, 0.06415587273589221, 0.008313738880091645, 0.029586337399322874]"
0,6.610886342430172,9.736749587484242e-9,"[0.021589775041664063, -0.20184081603587398, -0.07597360611325452, 2.1085853562238382e-10, 6.389546391206538e-9, -7.574141436263956e-10, -0.20770774484596388, 5.92879480823632e-9, -0.43530558702058564, -0.07165626778091116, 0.10643634411333175, 0.4406818687127684, 0.04101283549080404, 0.38742512200609186, -0.2941670893982084, -0.26105343731684694, -0.2610534365935807, -0.16875615581394304, 0.16875615792130233, 0.13892577367228837, -0.13892577359721928, 0.19888318330509067, -4.657786742437948e-9, 1.1638743667881882e-8]"
0,6.612815817687375,9.683139949940728e-9,"[0.1041976787824935, -0.04599069731539489, 0.3104879588976476, 0.0001888230177338557, -0.26433056653019127, -0.1617220491628949, 0.44517262309174466, -0.2464806028641912, 0.01030144102487829, 0.14872586170488022, -0.036671341833387314, -0.07934156569256048, 0.0541172104928195, -0.2133761912319656, 0.19270154325932187, 0.3553097062441324, -0.1372247161591228, 0.3237264378015393, -0.07126204156305457, 0.16676101670148902, 0.27361965483882983, 0.06229699337969183, 0.16537616477697914, -0.17706411787311577]"
0,6.615368442772121,9.758876409622606e-9,"[0.24443973803128125, 0.16736090571790277, -0.40787414880598455, -3.2529103071719894e-7, 0.1523866828492045, 1.4457252610850077e-7, 6.179240819327101e-8, -0.04282196938213144, -9.313858948161299e-9, -0.20505588165824903, 0.1273124788000325, -0.17324855046435644, 0.18007636395810556, 0.14801206946045528, -0.43427028719786964, 0.31467676038355735, -0.3146771130141467, 0.23279340495372716, 0.23279312052435375, -0.1123096723893768, 0.11230925215130087, 1.4085870998359079e-7, -0.24077005275487173, -2.5277164290004994e-7]"
0,6.620753901287923,9.75889222141962e-9,"[0.13288725988759767, 0.12862806891740727, -0.35044148531680375, -0.1417326226316984, -2.0011059833065136e-12, 0.2331781157717206, -8.409571707204292e-12, -2.6968307907807784e-11, 5.212417533518474e-11, 0.10719704508502083, 0.3637816155516025, 0.113012881878952, 0.3666249922662308, -0.2301029362297476, 0.5342806997349381, 0.13307951614305308, -0.13307951617175062, -0.09506579913367669, 0.0950657991467263, -0.18245503815080424, -0.18245503812566288, 2.1699083994284377e-11, 1.0354384847610525e-11, 0.1379640818493446]"
0,6.624522785597934,9.995443443880514e-9,"[0.02722420905557652, -0.34342473714928656, 0.4086087262618586, 0.02864572694059169, 0.1986108419208535, 0.04746987416399069, -0.15488658952152218, 0.03042969852952924, 0.11577690096174635, -0.015178997883074316, 0.11547627676786938, -0.08963886972623777, 0.02844078005949676, 0.08387082031463568, -0.11245306319978163, -0.03874082815335074, 0.07027350437894779, 0.2400086208213857, -0.006299508898790024, 0.21885679628188903, -0.1571867514360521, -0.03149436937957003, -0.20857703196527524, -0.6405016682202441]"
0,6.625295734307926,9.963458630263407e-9,"[0.014805943029983261, 0.23833618533958886, 0.16471451387617592, -0.011186505435305454, 0.09143242705221669, 0.03894539444808424, 0.20729537462745476, 0.3337790394339948, 0.2886684788908319, 0.04781079214918998, 0.00797113701482578, -0.46320938190017685, 0.02867739259028229, 0.015709836527050658, 0.2750620281534667, -0.08181989134606574, -0.2735298487457777, 0.2853845466728576, 0.3118211982987554, -0.04607747109569067, 0.0258001443065548, -0.16596840433431737, 0.2734367527704586, 0.0959282017859218]"
0,6.625643211120659,9.757184708785223e-9,"[0.10625525423128093, 0.290243728702499, -0.37776904435046416, 4.324798965438997e-8, 2.0191765961927688e-7, 3.7074130280800925e-8, -0.04322628562246775, -2.8743500488494113e-8, 0.22276627100932356, -0.06668455689437441, -0.22017072232732182, 0.05821982937616195, 0.1413447429042043, -0.3730603116613958, 0.18720066351417133, -0.21662149827536092, -0.21662153004983797, -0.32285772809819735, 0.3228575503556691, 0.16429035802732547, -0.16429019297631597, 0.3216383337932819, 3.8185885327708546e-8, -1.4659510202677558e-7]"
0,6.630963178913096,9.7434759937415e-9,"[0.1296010051666575, 0.035162271085069974, -0.30494385069786223, -0.1630273857025752, 0.1493544056792696, 0.20416972340753897, -0.07823425574042353, -0.14930013130404213, 0.244456634692167, -0.14753699552635763, -0.14943245641899308, -0.3063238863472904, 0.31581405270155016, -0.13615297217919392, 0.2815875182308904, -0.1116307867649399, -0.09044602861868015, -0.18780323347010458, 0.271923352165219, -0.058834271581142676, -0.3155202433926221, 0.04514685062451193, -0.014238597746650147, -0.373667428938619]"
0,6.633710664310674,9.764079164166249e-9,"[0.02871170599520195, -0.2521588056493691, 0.3643435774821321, 0.11936979798889966, 0.2516558730542564, 0.1179420509968952, 0.11537982320923548, 0.03477503913444445, -0.1516172768873172, 0.07214434992216381, -0.1375003901431677, 0.3010778497432133, 0.052546319966787707, 0.2663214295949283, -0.26386506532407417, 0.2187441503898203, 0.09601674763675455, -0.38801408883304545, 0.1339256083243129, 0.10709897913735777, -0.1932827787633457, 0.07173070708063184, -0.04735389400089314, -0.3660576639257466]"
0,6.642178076195428,9.754726132885211e-9,"[0.0369772778720593, -0.03165789265179007, 0.34612967289073837, 1.3151557591068331e-8, -7.113236493105035e-8, 1.0191376825187583e-8, 0.40417679847818644, -1.0046057159693097e-7, 0.22889155760902807, 0.04879104009276204, -0.07536161605491545, -0.4065147837895282, -0.031220577409487596, -0.42194178171911945, 0.3040713814898526, 0.24708669792789417, 0.24708670454928588, -0.13252652527983233, 0.13252651793439724, 0.14648734577629527, -0.14648733269523484, -0.13093494199069391, 4.301109141334707e-8, -1.1771289942972305e-7]"
0,6.643039602491865,9.748100361936094e-9,"[0.04854238913761348, -0.0039143609179464935, -0.2650674204681559, 0.14910338750202198, 0.10985412357337539, -0.044744853081023266, 0.07320059035128904, -0.1712751493828233, -0.2572751154045212, 0.03747205229477882, -0.25638515161598924, -0.2752199638881375, 0.4071776994556511, -0.12519562412102703, 0.29991832609894076, 0.036732196590353094, 0.10832613228292048, -0.13438987102094985, 0.34311848398149614, 0.00876922537829198, 0.35910684727801545, -0.1235588428606461, 0.038716001314028914, 0.28496403839537715]"
0,6.643243277526438,9.759075914771036e-9,"[0.10795773378118087, 0.13772083646484948, -0.31013889424321517, 1.1288467236757588e-11, 0.11218947426430775, -6.12392740386329e-12, 1.3319996309950666e-11, 0.3487683030356328, 3.899631332701591e-11, -0.2890632127966426, 0.21131731545793897, -0.05347776960123578, 0.3472761029585152, 0.21041268140273853, -0.5245306944378917, -0.20918108432395335, 0.20918108434933086, 0.1581634777013608, 0.15816347768783506, 0.1142777290884698, -0.11427772898728936, -2.6411950219683203e-11, -0.06498828721736404, 6.740331407904694e-11]"
0,6.6453222058109525,9.736562948726528e-9,"[0.12981529564514027, -0.15821252661863175, -0.012691138924283779, -2.7588043235270755e-8, 1.4738640192304907e-8, -2.3874246950283757e-8, 0.14320449742221641, 3.625896971940304e-8, 0.3743855672831836, -0.10177772453170725, 0.12626421770621946, 0.4411342716113312, 0.08300841590810343, 0.3437916148340614, -0.31120066517468853, 0.3151508357534982, 0.3151508440906601, -0.17599261731919005, 0.1759925869947248, -0.14242280602550206, 0.142422827853613, -0.23086467233521651, -3.433469930469081e-8, -3.795168284488525e-8]"
0,6.646058744051423,9.753100307888215e-9,"[0.18809081052827678, 0.3032439120219455, -0.20567050219129598, -0.03719048022549859, 0.1405148578429944, 0.13769851517099801, -0.051180417713802315, 0.19683336108662608, 0.36632560982913265, 0.015428513755161629, 0.03704012523423773, -0.3499621320917299, 0.0023388406641538188, 0.1685707046411734, 0.23320603800033338, -0.35717703239176557, -0.008956174551545952, 0.3006303006877934, 0.10303367874792421, 0.14038592150152873, 0.03270303902278833, -0.157645361359806, 0.17878310657426585, 0.31872479335364734]"
0,6.650613487982699,9.955584456987753e-9,"[0.2689163215846805, 0.3513105934733423, -0.031207584600148434, -6.774710253365681e-8, -0.0015401997387429617, 7.598050499895016e-8, -3.025172921123297e-8, 0.5778095661901073, 5.594665252285557e-8, -0.2847306269573229, 0.005600790370522574, -0.0015343972704211126, 0.08167623490404305, 0.031929468782276524, -0.5972716680072483, 3.131697888362207e-8, -2.9259012426380545e-8, -0.10353913143975334, 0.11432098604682872, -1.4936951605064732e-8, 4.49087733600148e-8, -1.2782430637656461e-8, -0.010288930550567116, 6.517950862719004e-8]"
0,6.654812458409342,9.775853594392535e-9,"[0.036022858253870034, -0.25991277011792296, -0.18371448076714392, -0.01247292529594249, 0.153676602454617, -0.18929472418044405, 0.11556551553615918, 0.23772444153303898, -0.47190750405217924, -0.03386544010781117, -0.08245241455000343, -0.22063171178861457, 0.0882074008071453, 0.36726214482699454, 0.3616953136672316, 0.07767291103255822, -0.12874753042011453, -0.34964642185809536, 0.1118429974951165, 0.03707868614722808, 0.06425730211578476, -0.225935714962565, -0.02773977234873434, 0.020669640275133697]"
0,6.654988054141091,9.72673861572653e-9,"[0.22451075517687316, -0.12286136949044585, 0.17978874560776792, -0.1218235178916742, 4.622475238548779e-9, -0.18530329734626133, 3.405222355957836e-8, -1.6762425980504893e-8, -2.2735581797824053e-8, 0.06345999621358334, -0.282923426438044, 0.6484269084259319, -0.0038015272465136743, 0.07181131902590285, -0.041287501602230894, -0.22920066910183715, 0.22920064292312942, -0.06982608684757025, 0.0698261187621827, 0.08008005062408631, 0.08008008260425835, -1.5897509939225836e-8, -5.629297519971408e-9, 0.46254575820997545]"
1,6.657613290696732,4.288362791519776e-6,"[0.20140683645742927, 0.34591641474280627, -9.580355594013065e-6, -2.3691412902207292e-5, -6.75627679333394e-6, 2.8855089897860478e-5, -1.4377380863810143e-5, 0.5717204526886639, 1.9967736229361784e-5, -0.373282444303071, 8.37971320747846e-6, 1.7421465879234676e-6, 1.7081262223132602e-8, 5.924988407148564e-6, -0.6112062321606504, 1.4805253288153158e-6, 1.4592497560617523e-6, -4.186984615524383e-6, -3.779245996940886e-6, 3.48002383292403e-6, 3.4878981709837136e-6, -1.997888678193101e-6, 4.245628928456824e-6, 2.0802200088144057e-5]"
0,6.660486624882696,9.991554845175883e-9,"[0.2662450650524361, 0.35967904091207226, -0.30828917812500584, -2.190408987921688e-7, 0.09425188292577819, 3.4787141819504677e-7, -1.5585550296221874e-8, -0.1773763531055204, 7.266943205161548e-8, -0.08896598720942137, 0.37348163048775085, -0.16067083135573168, -0.05096008507787064, -0.20964914548974323, -0.44327830914903216, -0.22420314417728635, 0.2242032160883202, -0.17831783414680644, -0.17831732458028882, 0.021737186051926413, -0.02173765012263336, -1.3300244231966595e-7, 0.28813038973074756, -7.998494848297804e-8]"
0,6.6633388107897975,9.763316356583898e-9,"[0.24036032977419472, 0.35156083853615117, -0.013974604657190182, 8.622410727774937e-8, -0.0005235928145128935, -9.654416491609823e-8, 4.294263878676435e-8, 0.5744914288713707, -6.746492729522428e-8, -0.33603975341647374, 0.002698251663473745, -0.00034586122614564696, 0.004848193542783537, 0.014019910191876372, -0.6050160708773685, -3.450576856507558e-8, 2.649449319245294e-8, -0.06513720698365862, 0.07029087528126712, 1.3255617206947517e-8, -4.1662372284076546e-8, 8.831383984804316e-9, -0.0041994386721182575, -7.468795618209434e-8]"
0,6.664227479073477,9.952471433419791e-9,"[0.025220160239010254, -0.022934586436170343, -0.21879422155366093, 5.078747391052569e-7, -2.432514465958491e-7, -7.211134241903863e-7, -0.08163972562553316, -7.14837931596263e-8, -0.2904917574050313, 0.04479474308682063, 0.3624887605308557, 0.028072414415400763, 0.40940094660311344, 0.2884720585752511, 0.36320239915109903, -0.10470833544893254, -0.10470779748817985, 0.34483922375924203, -0.3448392346048401, -0.20311613708319193, 0.20311576043014126, 0.026732563782019058, 1.2042440907806432e-7, 1.47377529258529e-8]"
0,6.670878425844696,9.75392124419308e-9,"[0.009066772967909935, 0.3988715268314543, 0.010253860090596667, -3.946673550692712e-9, -0.0466872041004737, -6.361704418740285e-9, -1.2955028484431473e-7, -0.5260161419933005, -1.3367290883803941e-8, -0.020294169961299822, 0.29543095800074715, -0.014781283698860125, -0.02895071924230873, -0.2814645772358132, -0.5670198479902429, -0.15378098506185298, 0.15378095422716315, 0.024200553998927947, 0.02420058778516235, 0.016400573804458855, -0.016400587693259635, 2.7785759856623713e-8, -0.1528177436169155, 1.0510542386531409e-8]"
0,6.674119241786348,9.973887494157972e-9,"[0.11626989781228352, 0.19350010384059624, 0.015927461503519848, 0.00557442593696435, -0.23058929598867756, -0.16584879011230513, -0.13707799028712292, 0.31996330384778526, -0.4294544108870508, -0.26557514656958137, 0.20450035800563757, -0.15206241316122648, 0.23388764588663255, 0.11835925084683552, 0.3548267392085505, 0.10140454788861084, -0.09275282355430224, -0.2416570100228445, 0.24360300620618697, 0.11214076608811939, -0.09813836366248177, 0.11845067630410101, 0.06289453226999278, 0.2357364347288579]"
0,6.677959707020504,9.71077559342805e-9,"[0.3029614508989156, 0.08798207517621284, -0.19626629515408214, 1.8615530590088596e-12, -9.317040506376101e-13, -5.886435244017926e-13, -0.001470217486425284, -9.149418431676408e-13, 0.019991062846591058, -0.126056834271631, 0.17955454524980047, -0.6268789437157489, 0.19594050202690635, 0.3152621384606752, 0.003002269866277247, 0.2280519691310136, 0.22805196912984052, 0.2977116741238208, -0.29771167412305943, -0.024987006574467223, 0.02498700657745798, -0.011107958468362053, 9.808686416755664e-13, 1.0093446406032122e-12]"
0,6.680825936402559,9.977499670946612e-9,"[0.030339333234932805, -0.35580149451933324, 0.3580315338875735, 0.014779010229814551, 0.14839334296326545, 0.004497857374815487, 0.09872948115883587, -0.06477980158154008, -0.13486510132263196, -0.024318594674526295, -0.18105091846366775, 0.19883840928914814, 0.037349152410594694, -0.008936942865443095, 0.004150678264609672, 0.04145069210260279, -0.03353711252182462, -0.1647426444521407, 0.004262329325586414, 0.2386770393441956, -0.1655342804858516, 0.030396276573611616, -0.03058361394882874, -0.7065961070958726]"
0,6.681740586923343,9.960614618438306e-9,"[0.03895272451196889, -0.0373903322142232, 0.07967342363759616, 0.10524398882956845, -0.027142248892987882, -0.12372529711255682, 0.09797960813889448, 0.5472086176568729, 0.1717497957247815, -0.030049650221965374, 0.021557568108348166, -0.03158552739444721, 0.4357888369829781, -0.050815084749712414, 0.5139734019169084, 0.0773147903646385, 0.14556158929730828, 0.1870273686714674, -0.23463120875620824, 0.025989570308847323, -0.13977086272926767, -0.03727682988948844, 0.013470324027878275, -0.16453973508399566]"
0,6.685398099277458,9.722500144552456e-9,"[0.07058461169764584, 0.1915832882864294, -0.2743995699238738, 0.2829050641091909, 2.9990074128703215e-9, -0.3563127227840954, -7.302369481064511e-9, -3.226811928038056e-8, 9.982774398398953e-8, -0.20327025272883686, 0.39673765383861204, 0.11478577654114808, 0.14811279235901145, -0.27807046000519847, 0.5655187970051743, -0.0769112125774382, 0.07691108095991948, -0.07253408078850304, 0.07253409826767171, 0.10405339278833334, 0.10405334989510778, 1.6500172865610518e-8, 1.6695622631934037e-8, -0.032401068268053425]"
0,6.6880908357656255,9.753236953307856e-9,"[0.33059544961974113, -0.2191192147295999, -0.21926641412572115, 2.02559190260007e-7, -1.8679831682938182e-7, 1.2548785300821854e-7, 0.37884205701243545, -1.4857079789254841e-7, 0.2988477843213795, -0.2740593110008748, 0.22980476212791764, 0.2622024228935751, 0.18302110976890118, -0.3327527814978979, -0.06531174787964307, -0.06098060455849043, -0.06098052411512092, 0.006742911178153779, -0.006742784331200067, -0.32282739359901647, 0.3228275077046944, 0.02579592279877866, -1.8658780476272438e-7, 1.766493924009802e-8]"
0,6.701586432837354,9.755814784465878e-9,"[0.23315293455981892, 0.34493474881049735, -0.3566793469588098, 1.365831336132615e-7, 1.8939035969616144e-11, -1.5318546236285453e-7, -2.691492779803579e-12, -7.708709516118525e-12, -1.8535644542482197e-12, -0.2954821279491223, -0.4022898819402446, -0.057508351073456275, -0.10138706778121814, -0.25345606624804, 0.5860327502226879, -3.5342505860217065e-9, 3.536795046598903e-9, -0.1204820002451414, 0.12048200024198548, -3.325818745928749e-8, -3.329483368816167e-8, -2.2694002963965167e-12, -3.476997473820121e-12, 1.0111867334025604e-10]"
0,6.703779451346456,9.760485533584097e-9,"[0.23436768118576368, 0.39425474365256236, -0.378096255473458, -7.333513820838933e-12, 4.991532361049996e-8, 1.4444517193459513e-11, -2.094010357351946e-12, -3.8702894010663574e-8, -2.1260126958606223e-12, 0.24317981787272874, -0.37302880455991017, 0.03630392203241793, -0.06366572298615396, 0.2363345907191685, -0.5985991587661006, -0.1200937241920349, 0.12009372420534947, 3.457249217018098e-8, 3.457746644909709e-8, 1.134420262547938e-8, -1.1231204672385793e-8, -6.116927615092375e-12, 6.903964441806236e-8, -5.441242780743599e-11]"
0,6.705983610226393,9.768735699543146e-9,"[0.03540792886735816, -0.07109763366983075, 0.29781629646435875, 5.5230247683384265e-6, -0.13268324082633645, -2.475889266698886e-6, 9.944437843907625e-6, -0.045715598505266616, -6.056412954400974e-7, 0.10897614576165349, 0.07991110712760513, 0.25244133241608124, -0.35954753657213123, -0.3614838197623829, 0.2211422014296767, -0.16707616468826256, 0.16705814484598092, 0.20785181689705923, 0.20784633455598936, 0.37987364428195547, -0.37987846610636355, -8.370825281386937e-6, 0.2522460152123748, -1.2231780601141426e-5]"
0,6.710815888394066,9.951477826287927e-9,"[0.22836811079310898, 0.38178791671675677, -0.3746821576408325, 0.07224256391778971, 4.218451853317654e-8, -0.09119604967947101, -1.907870272206039e-8, -1.9145317540929245e-7, -9.52780621094333e-10, -0.2563971749347634, 0.36728055983862723, 0.049384601126134284, -0.08354200176952276, 0.25536199589007086, -0.603101494013622, -0.05476640213317484, 0.05476641878058762, 0.03451757409240845, -0.034517552871300414, 0.017876363831085287, 0.017876314742406592, 6.723867669517338e-9, -4.28265877998691e-9, -0.012206890095566485]"
0,6.712266255414572,9.952742687064348e-9,"[0.206995443492589, 0.36796864029091575, -0.3533151212463457, 0.08601192465707286, 1.4826188352459856e-7, -0.06923864428837935, 6.567957620561471e-9, -5.391098842891329e-7, 2.594195232362554e-7, 0.3257859922016926, 0.3706735642731554, -0.05769556938327205, -0.07199845153117747, 0.26445202835411513, 0.6012035966466727, -1.7611682957505814e-8, -1.761068515491007e-8, -5.734559423000747e-8, -5.734714650899614e-8, -0.022637331869210353, -0.022637331869208164, -8.599385124600969e-8, 5.152781948010742e-8, 0.01657869002573733]"
0,6.712846114498882,9.760258628340989e-9,"[0.2198986755672951, 0.3761578186217907, -0.364868706459624, -0.05636616606819567, -8.320900286163596e-11, 0.04978409305543169, -9.246320560434516e-12, 3.099119513724366e-11, 9.897775869461724e-11, 0.2995222616351336, -0.37143929540152193, 0.055488027995895396, -0.08165229135031453, -0.2595720266630746, 0.6029614993106307, 0.009662576146386541, -0.009662576084857245, 0.03423313254743782, -0.034233132545391703, -0.0024473615880886103, -0.00244736158540428, 1.546843448510335e-11, 1.2868104722683349e-11, -0.0213450178655352]"
0,6.714961853933983,9.964414807435226e-9,"[0.23038160659346787, 0.3909143368190399, -0.3737535655803018, -5.87714532519931e-8, -2.1432991454013117e-10, 7.56833032931631e-8, 1.1825966286636751e-12, 8.533638531474371e-11, -4.283265165877429e-10, -0.27195742494720077, -0.36491454135283075, -0.052571158078145996, 0.09475726786654208, -0.2582471769932628, 0.6073391428632096, 1.8325259395343462e-7, -1.8307330951405254e-7, 3.240468887564239e-9, -3.2837856179018343e-9, 1.3144385242333875e-8, 7.98764484480001e-9, -4.975825477611759e-10, 7.28442189133021e-12, -3.30916404442569e-8]"
0,6.718179386045068,9.971290276906347e-9,"[0.009944660947647106, -0.3604181784797219, 0.40519362097425826, -0.016504620988778525, 0.04745076985961145, 0.008963342624257117, 0.06120134218260566, 0.1576165126266082, -0.1401491699541474, 0.008220920649969404, -0.16143990476841996, 0.20908668155774707, -0.02304831300989108, -0.04826673793638504, 0.11667520829323215, 0.1372311583013582, -0.16974412799807917, 0.06265568333379454, 0.0562127689882238, 0.05977982753471758, -0.10539510981331399, -0.2149888109402298, -0.0393213717329792, 0.6719244239097508]"
0,6.7248237670582345,9.95282078759756e-9,"[0.16186498277985234, -0.29371596416599094, 0.32679005215176915, 2.6758270800068637e-11, 5.437527853186767e-13, -7.316805051866529e-11, 1.3426529724219234e-12, -4.148468446352809e-13, -5.274967185173328e-12, 0.390208904799203, 0.44043447651860596, -0.09096958001935587, 0.28422002834501836, 2.960101799274343e-11, -0.5877388153475258, -1.4892389954640929e-13, -1.5881997328031424e-13, -2.3326259708623135e-13, -2.307547355757293e-13, 2.2182476123490987e-7, -2.2185309492844668e-7, 1.263858790695456e-12, -2.8112154645650997e-13, -1.5797972070182054e-11]"
0,6.726401036364726,9.977715898989439e-9,"[0.02099047758599178, -0.131240369145052, -0.20865320551398256, 0.003932977141459619, -0.003426221854543729, 0.0150465163134385, 0.5135284262347171, -0.41629107830251105, -0.16297995348282002, -0.08097628360334119, -0.0749861351419947, -0.267434320230314, 0.03261678072952094, 0.348384549314531, 0.3519992631186195, -0.056692838498687316, 0.2531608321917496, 0.040319163746419584, -0.034163262040445716, -0.14602898006536125, -0.11610224061373695, -0.11227656039621836, -0.1559352133389815, -0.05576599085808385]"
0,6.7289759788347405,9.864606130004833e-9,"[0.015406302804359659, -0.4094197502591591, 0.2530476298506316, 0.024445521733467403, 0.1664143535176849, 0.011122823637311558, -0.031979064057058415, 0.003411933340776419, -0.38202541485799124, -0.034965049620398855, -0.027733982502647025, 0.10986691262660844, 0.0812734137151353, 0.3400709433332255, -0.45889552642276293, -0.1138962246314853, 0.30631565323125254, -0.045754788229508375, 0.1112428860676219, 0.023488275531854945, 0.32087979294336766, -0.022936563122097145, 0.03284075299919931, 0.13935859134791487]"
0,6.729140847816254,9.993625583730133e-9,"[0.0025943790245940936, 0.366443874461423, 0.47939745267597234, 0.049384099663690666, 0.004832174454802718, 0.0052052172455386535, 0.0018381658911667054, 0.06358266530513046, 0.05035365583587692, -0.0015978026968757168, 0.014477732866245228, -0.004371276146223015, -0.0015021141575355065, -0.008792053132586436, 0.01502474502748661, -0.17819170884077268, 0.18351233398690747, -0.004043228449253968, 0.003215008533398262, 0.02313891780054908, -0.07983152425339102, 0.2613120148568528, -0.0031411560208445244, -0.6968678147707474]"
0,6.7323314603536835,9.971607141722345e-9,"[0.06073469775711179, 0.31503275319712404, 0.44745895406388686, -0.013338981107467094, 0.04884444119756083, -0.01023988781335352, -0.045110610765674936, 0.21115288190428044, -0.006881129172209031, 0.017632314335925617, -0.05588732201284055, -0.03551092289867241, 0.04830274429661647, -0.4335785982032897, 0.47274689097260103, 0.1739582966414937, 0.19742121323695663, 0.2584956889033787, -0.27177372266310373, -0.027896223293544156, 0.008171048900741596, -0.11067122985079468, -0.03724459437767891, 0.06784822451197449]"
0,6.732903692137878,9.727790038845803e-9,"[0.20189721721925072, 0.34177622945904723, -0.334085769182522, -5.988122037120352e-12, -3.2605913406315793e-12, 5.847804212865261e-12, 2.7112012976190668e-12, 1.543675741270483e-12, -6.395530761553726e-13, -0.37839058982824814, -0.3897842588089856, -0.07431010737639879, 0.0033420579468958767, -0.26923165495681534, -0.5905509340705839, 1.9696792760313583e-13, 7.55350782993858e-13, -0.06683099366171999, 0.06683099366246152, 1.703598235227158e-13, -6.416928321322056e-13, -1.1558824490893617e-12, -8.329080630802793e-13, 1.5353366380565274e-12]"
0,6.735198049110919,9.981683222505878e-9,"[0.05828171738726933, -0.32924215101360127, -0.46289928513925416, -1.981071251356753e-8, 8.987897096701795e-8, 1.1287549222106768e-8, 0.04092317154307481, 3.798866281954581e-8, 0.04114255252710704, -0.002951433864611326, 0.051123733432276684, -0.03474342466665057, 0.13541348957350324, 0.4479694644841168, 0.4671797559947623, -0.18931608955882018, -0.18931600598438703, -0.2661168499240222, 0.2661167142510297, 0.08917770323383886, -0.0891776344774918, -0.015398823487181234, -6.880899778033514e-8, 1.6095230929571226e-8]"
0,6.7374258344932825,9.955376041755458e-9,"[0.22185497575565497, 0.38525257028694626, -0.35513210376078547, -6.647239663218176e-8, 0.1136322826821836, 9.44596059030171e-8, -7.381811064687698e-8, -0.04262920872732002, 1.847054062452176e-8, -0.24199979880065653, -0.3446392859254268, -0.09214230812485452, 0.08198612541431033, 0.27094698783884325, -0.5557576175488274, -0.03888611590696144, 0.038886052441043, -0.08390322804226746, -0.08390322441303999, -0.13157290138889186, 0.131572893236569, -6.705649420539644e-9, 0.18696253298322368, 5.1678692758640497e-8]"
0,6.740572810438412,9.740252087660648e-9,"[0.007303575710345089, -0.16207034147460983, 0.11339990384801633, 0.04206563702573747, -0.03966158218906635, -0.051265835773029005, 0.060037309617801696, 0.27844958507839157, 0.41691440822080034, -0.30331125742645987, 0.17828446625281782, -0.15881677964394414, 0.3013713843859415, 0.2547442677378459, 0.3228917308391106, -0.237135552827698, 0.050677918556253865, 0.31466705157807584, -0.13951377627240358, -0.05414636788303105, -0.1808053692019499, 0.10988977394085614, 0.03643874935031391, -0.25416946804230933]"
0,6.740837232390682,9.974638741513608e-9,"[0.026218423175044202, -0.28210880050645587, 0.07793489166172134, 0.023954536048186904, 0.045144753769056474, -0.0009131897329772565, -0.279305257472674, 0.23648072338861256, 0.41892672852399937, -0.06033118532535314, -0.04449696670054992, -0.43577102201840245, -0.016226782239022863, 0.39226955543038217, 0.2618730015707623, -0.24833929310607594, 0.023599427146958, 0.16673668072705056, 0.0019751256314207042, -0.12700403350777706, -0.17754703047183634, 0.049369758900822985, 0.16463063537817094, -0.12706753201285803]"
0,6.750115843658424,9.765720465626445e-9,"[0.21045914032141314, 0.3820414037164106, -0.33542768832450526, 9.854833968015641e-8, 0.13630331947874014, -1.2973437639749957e-7, 4.827152526342527e-8, -0.07012642102204972, -2.0816258606533746e-8, -0.23920156064805942, -0.3361640401456721, -0.11977501136829427, -0.1749852608781544, 0.28976571222290476, -0.5383627231170793, -0.0419680107822384, 0.041968096451262954, -0.09862851064707298, -0.098628516265509, -0.12998483904778785, 0.12998481744591037, 1.0773971918348082e-8, 0.1672878526712692, -2.2782786146922574e-8]"
0,6.755941050128009,9.75006772623177e-9,"[0.1671056997204708, 0.13061866941708347, 0.15209886747418788, 2.70290121234175e-7, 7.577667529845857e-7, -3.4193688201378855e-7, 0.0004386069508658642, 2.680481386229523e-7, 0.3917322207563908, 0.24947319639407928, -0.11544023157955192, -0.30701292685732384, 0.10913089471086448, -0.319217308133242, 0.24583253893752677, 0.336186404812027, 0.3361859629233811, -0.26907666317050194, 0.2690756993550799, -0.06563826169177832, 0.06563800689656887, 0.23430728968647507, -5.396000985956053e-7, 5.730819235037182e-7]"
0,6.756943268314441,9.739064670446046e-9,"[0.09312859953850264, -0.23630176615777287, 0.009433910873296042, 0.2811193525729525, 0.3134671362847484, -0.18909584960292025, -0.06417492439382902, 0.12250296255305537, 0.3840509295076723, -0.04910102796563327, 0.13089052051823813, -0.15997146290368103, -0.2655353410834505, -0.021640260042036192, 0.2086148540937466, -0.010777528338414477, -0.14860166810394654, 0.28939067283729136, -0.026125028519656784, -0.25914399644611674, 0.3034793623731281, 0.07470748883418424, -0.06435269571024763, -0.34712327084275485]"
0,6.761575615834685,9.654583679778877e-9,"[0.17552639714970925, 0.18269179447240294, 0.26499966123126156, 9.881866396533964e-11, -1.4543621204955374e-8, -6.229207926901956e-10, 0.09550246416352579, -3.4042039030964016e-9, 0.29032222919575135, 0.13572862738369373, -0.03655248421582812, -0.34029799028508523, 0.03378145587489344, -0.28182783027022706, 0.19055565499185634, 0.37712473209306785, 0.37712473984228, -0.2765320346479318, 0.2765320512415905, -0.00788455028025873, 0.007884557224650184, 0.28675880189155445, 9.047669854587467e-9, -7.431192685397931e-9]"
0,6.765326759187602,9.711677974871923e-9,"[0.17879878997684087, 0.38534323243661595, -0.3005518712453822, -1.1686344088575053e-9, 0.09022489286757107, 3.918613078101407e-9, -7.157905161381195e-10, 0.2820689468030424, -8.325669608853336e-10, -0.1848798584518695, 0.397566725473373, 0.009901201335842698, 0.029864334816210848, -0.18968653191044313, -0.5669843184545336, 0.2042463745181346, -0.20424637563887177, 0.019997558009763446, 0.01999755255571599, 0.01712895217509487, -0.017128954491953716, 1.9710905957750096e-10, 0.07749189165716837, -8.038826808523595e-10]"
0,6.7655677908042575,9.972910887072964e-9,"[0.003492944208591541, 0.35839607828657505, 0.4132306639670505, 0.0027692648506989622, 0.029512790586466414, -0.012666106959422224, 0.11786020959262454, 0.15696430242893056, 0.20182134130015306, -0.0015330575577647246, 0.07070719406204537, -0.053011637394356194, -0.015390874352773391, -0.013748149306193471, 0.09515492538854317, 0.012569370142257938, 0.01365942860069379, 0.17816084183652675, 0.008972780474233954, 0.16664225113476216, -0.10493495962333996, 0.16867240277025164, -0.029359065013650584, -0.7091745645014125]"
0,6.76806514116143,9.762904338012096e-9,"[0.036186538898867686, 0.3559556200315995, -0.18836375399611532, -0.12839441842891564, -0.1601243540988756, -0.13160297842668872, -0.039377131034543975, 0.25725861939384664, -0.25549884828814035, 0.05794650261117349, 0.10154787939674721, -0.041179717527582635, -0.09639840807325836, -0.24373448159556702, 0.39945126174174905, 0.13851100315835013, -0.37502278050496546, -0.11999340249032539, -0.24224610557374174, 0.24892034336336327, -0.2676845033017171, -0.11546537042022907, -0.143319553034169, 0.004967743089843676]"
0,6.773987563568139,9.976364651710107e-9,"[0.01067332928929015, 0.3500471561522419, -0.4213953507773958, 0.011165636115802994, 0.12375725830825374, -0.009289164844954121, 0.008762417079139493, 0.02894644488776716, -0.20932109812999028, 0.013176057984732712, -0.014415740720176824, -0.11364267681069969, 0.016917533300892948, -0.4235891481345615, 0.47148145615552783, -0.15273683231909932, -0.06717738750911481, 0.15979448031457144, -0.2536108630342332, 0.04465136534821587, -0.21085424145991266, 0.11016020134017171, -0.0118013318235763, -0.2186218472515124]"
0,6.775393271823085,9.97572087926632e-9,"[0.3324281453118601, 0.25288819084208164, -0.1899930134296042, -1.3892855254815644e-6, 2.2541277758534228e-10, 1.2454413144364652e-6, -1.68992367023962e-14, 5.829307334099156e-11, 1.3466734010154813e-13, -0.22744511690628322, 0.2242447128153153, 0.545604870280252, 0.1355893190236439, -0.3530627160763691, 0.08829958686009753, -5.873539456794942e-12, 5.96130405912337e-12, -1.654347288317113e-10, -1.652505974203621e-10, -0.3456190632347512, 0.3456197335945873, 6.118857355382187e-14, -3.846479495749327e-11, 6.948310192201553e-7]"
0,6.778641918392103,9.750767402727848e-9,"[0.1747775727306266, 0.12826436860247092, -0.04985540936515843, 0.20691425575029937, 0.0713513996092556, -0.1591401121931808, -0.11985701577731027, -0.1234378045312993, 0.34599736390795666, 0.09241103290709232, 0.22591397685045927, 0.3673236808195599, 0.33797840285037484, 0.2958826715615327, -0.1340200388601406, 0.0054286508459397064, -0.10666589895075482, 0.06801171165099293, -0.13470742888257464, 0.2522977753909803, -0.39020581775202534, 0.02466864652041238, -0.056313619346803685, 0.24465157285466071]"
0,6.7828106506311725,9.877779367125242e-9,"[0.1235780972337562, -0.008526868314383602, -0.14521241254180645, -1.219824949264817e-8, -0.047020249324238046, 9.568898937772533e-8, -2.2713906119650274e-7, -0.18278002928732667, 1.8647401675425627e-7, 0.2141953766217789, -0.1842284020045481, -0.5782912912996311, 0.39901033655184676, -0.24294182625855054, 0.005585028081520504, -0.13300878114122927, 0.1330085947757031, 0.19037247367763704, 0.19037261365382396, 0.3057016874702795, -0.3057018408456612, -1.8900233223976978e-7, 0.02597566824256682, -1.326626300594349e-7]"
0,6.785228842367416,9.620693357230557e-9,"[0.08323660457006508, -0.21808683597890444, -0.34392140688825723, -4.58082241364454e-7, -2.5735905494314194e-7, -1.486128785697345e-6, -0.20281962373712956, -3.198103039785459e-6, -0.23850441569385317, 0.27365902013479887, 0.10502594904523342, 0.2047661545115304, -0.1955855284219752, 0.4033268799140655, -0.21633147163195593, -0.15819413189945905, -0.15819432604594452, -0.3608902966511891, 0.36089097208743603, -0.03906436695122911, 0.0390653066000532, -0.2001154528016551, 1.0111488288219578e-6, -1.5067591591708515e-6]"
0,6.785450861663106,9.967932330716753e-9,"[0.015906248460972206, -0.14475453087691514, 0.40428331088842345, -0.025780875948061353, 0.16211873652233616, -0.010503072040539997, -0.5096143957162313, -0.06644426975396002, -0.06822562995679074, 0.0026925183436232593, 0.023465146971561757, -0.22088586929054377, 0.020235434877044482, -0.4206792219901735, 0.3585069973216385, -0.0475107468810343, 0.2563254000149441, -0.02195073190166803, 0.078812394277074, -0.24011750245928598, 0.020781487616302313, 0.031067159376667104, 0.1390001190246976, 0.10597350850269402]"
0,6.790006629910548,9.985297091626922e-9,"[0.13972838258505074, -0.0759650632297394, -0.12475699375920331, 0.040666488156055704, 3.674558315133754e-11, 0.20850993625361036, 9.249375477394084e-10, -2.745024477278951e-10, -8.793050635930297e-10, -0.21909140532037846, 0.2047131898472931, -0.6109878963075481, -0.22869779266177234, 0.40721066135952566, -0.01587751961848894, -0.13105506625407648, 0.13105506559869495, 0.2626871489351168, -0.26268714825938266, -0.17329201644565226, -0.17329201603992772, -7.761444873854977e-10, 4.5546366605802365e-10, 0.0007742019592408176]"
0,6.792566230326359,9.756129789226877e-9,"[0.12631153331900827, -0.08288653799601005, -0.29967326003221817, -0.12256232528799488, 0.019773536960708375, -0.00938526249883459, 0.24860163094311055, -0.05227194175194465, -0.1869678003082227, 0.11065799211904911, -0.1762032064724407, -0.2915230637249423, 0.35549440110636776, -0.21230430995049138, 0.1943720193500958, 0.0611416271969038, 0.23131600897988336, 0.2044146808734848, -0.13319675479441795, 0.2733641374440632, -0.2759608305103626, 0.28857065314220776, 0.059625810228994866, 0.28352675247803694]"
0,6.792690184339864,9.968908239114638e-9,"[0.11021687257557132, 0.3760156712982586, -0.43844777899920384, 2.2923012246457086e-9, 0.1313085877407343, 1.9681548288382133e-8, -2.4436993223676695e-8, -0.18799858126233254, 3.1660843113602274e-7, -0.05321253331613139, -0.054269156869940174, 0.11723176334578564, 0.07694725253669141, 0.4383570088743163, 0.518308432003439, -0.17700782116374886, 0.17700777143464852, 0.07247456581173575, 0.07247460887156548, 0.07670404389185367, -0.07670389863985472, 6.574775502914908e-8, -0.1745438635550351, 1.8631325625710856e-8]"
0,6.797972624171943,9.967345609255726e-9,"[0.181611595393086, -0.0796746503981654, -0.2951077808114447, -0.16680181506321418, 0.11509202179742767, 0.1049606210454262, -0.3645403416876585, -0.06523529974160405, 0.22737082828984134, -0.013336814186610688, -0.13041362456610395, -0.28999370500379035, 0.27453387033058263, 0.3758487619615024, 0.1408519416100309, -0.04290839679266021, -0.20881093858538105, 0.059863209383609575, -0.24338792145938792, -0.23912600647203888, 0.2961330083448632, -0.02312119268157281, -0.20065975631894034, -0.030989201878008417]"
0,6.810881315916909,9.972819164967394e-9,"[0.09205028605369835, -0.24278957127801243, 0.3140926352344152, 0.19364285965988837, 3.114624422258735e-10, -0.0012574202969726851, 9.69878398466728e-11, -4.124767289544832e-10, -5.10795048599279e-10, -0.2831665907451869, -0.3413954429896551, -0.26023372441739767, 0.3471635721201828, -0.14959494491809808, -0.4059670656880074, -0.06794248269088496, 0.06794248309139625, 0.19753838567542026, -0.19753838568211451, -0.1546030223324254, -0.15460302212279825, 3.311517170599213e-10, 1.0464809721200196e-10, 0.29863197909229894]"
0,6.811295922024189,9.750808648966635e-9,"[0.12865196590279326, -0.27388200331641427, 0.331752558488081, -0.18685637344859432, -3.4921009258749777e-7, 0.023111125699490483, 7.380065237139204e-7, 1.2806612905669037e-7, -2.518566741413494e-6, -0.29823333286409714, -0.33030706506763313, -0.2202122585821642, 0.3293120124903477, -0.12069933069809087, -0.4442140591144771, -0.06299052272202604, 0.062990711380978, -0.18836401086238028, 0.188364456575633, 0.14305274788241515, 0.14305217700476236, 9.59083311213838e-7, -3.7800920700323817e-7, -0.2760835660302269]"
0,6.812535978697361,9.975184617696187e-9,"[0.11112104322959608, 0.19901817684440765, -0.2175890019786803, 3.0032040686021566e-7, 0.12113895903008755, 9.971821829121473e-8, -3.135176768125597e-6, 0.036606742115537605, 1.90520370595318e-6, -0.07993057639191342, -0.014388409433806803, -0.7454553574148759, 0.06827372620378352, 0.4416935082012348, -0.06254712923724653, -0.17620390572588301, 0.17620521028950492, 0.040514470296540046, 0.04051466639085437, 0.10404450417475182, -0.10404329446676555, 3.2252853411105416e-7, -0.17801340332390597, 8.48505149284772e-7]"
0,6.815850109109662,9.757475278122198e-9,"[0.09182968563030297, -0.3468604683865653, -0.46357927294769297, -3.282208272595116e-8, -0.12079997940965309, -1.0942779803877337e-7, 2.2848391555232107e-7, -0.022230320158306636, -1.364849421480705e-7, -0.04853576521182283, -0.01122908817919828, 0.0591642995761948, 0.09859711075993782, 0.4425361917549241, 0.49863736834645256, -0.19428738867073098, 0.1942874358354904, -0.2051853676048614, -0.205185220808962, -0.09194450506928498, 0.09194461078308133, -6.193897531743589e-8, 0.06690759070610938, 1.0785926231848895e-8]"
0,6.817089148143287,9.743592921378955e-9,"[0.11838413683951458, 0.3419997268493259, -0.09490442511157124, 0.00931093151222856, -0.26850455335607604, 0.00830721374596798, 0.1390609562202821, -0.029227970769825057, 0.48052998293688, -0.09576447277935587, -0.003887904017741177, -0.16186309235881763, 0.006695145484219813, -0.3004095875592848, 0.22145936129883256, -0.2577626241718851, 0.2620818698520426, 0.09369411048193818, 0.24313312152783983, -0.0918446121727997, 0.22208652801125203, -0.18668849554848654, 0.05643235872120624, -0.2512496754338346]"
0,6.823410740209146,9.750615818994974e-9,"[0.2463596903762642, 0.17989312961918946, -0.2797648919432986, -3.1195026047935844e-11, -2.674044907148702e-11, 3.084886781369077e-11, 0.1530885598933534, 1.1946915189724618e-11, 0.009151339754917592, -0.30685027408020304, 0.27204603352108936, 0.10323708203755949, 0.027565589924443204, 0.19667742578894087, -0.4606606802809629, -0.2434111766584558, -0.2434111766624394, -0.13008674587136837, 0.13008674591186892, 0.29339416350820247, -0.29339416353036174, -0.22400793892349313, 2.6774696550696144e-11, -3.862251877951898e-11]"
0,6.826135773693828,9.999389553460532e-9,"[0.07669367117104502, -0.27284480872526107, -0.42192893929258524, 0.03386636653923317, -0.11621488131282089, 0.1107171977421039, -0.3243659639039631, -0.07921836457849796, 0.22436059824149202, -0.06363377665184933, 0.01678644405122019, -0.05902180392911623, 0.078548025971745, 0.43685589349832166, 0.43794721007295645, 0.13580168174539803, -0.22056266338464495, -0.21404981754011665, -0.05274210710066824, 0.046768058371509415, -0.1513699262174487, 0.07434705473332945, 0.09980422176481593, 0.0030622134710244176]"
0,6.826372857050415,9.954587203325656e-9,"[0.09546732470475783, -0.18740300423874248, 0.2231610004232898, 7.55201207089522e-13, 0.12959112886773322, 2.9055153260058674e-12, -3.901053337353648e-11, 0.059273500153877945, 7.104169244876512e-11, -0.0868395129168363, -0.04047356949665522, -0.7465131101229594, 0.08317112834420873, 0.4418468088536836, -0.06931341151145348, -0.17712454762978186, 0.17712454764585345, 0.07241581122447957, 0.07241581124954394, 0.08514136398444525, -0.08514136398192915, 5.822742586800726e-12, -0.1565701979306363, 1.0861970125516982e-12]"
0,6.833810628483894,9.738517245536275e-9,"[0.2579409683158093, 0.382341258164989, -0.23268946097196325, -1.844826037793638e-9, -2.7179336881886122e-9, -4.5373735002238434e-10, -9.942487611415326e-10, 2.0675239203860344e-7, -2.592973223144788e-9, -0.19968988089915488, 0.4307414696334028, 0.09195885857846445, 0.10048359114921813, -0.15733118262444898, 0.487342285059446, 4.342820614649409e-8, -4.375402910167149e-8, -1.3055107769538498e-8, -2.181941967910651e-8, -0.3368337675204751, 0.3368337827324902, 2.3779743456912405e-9, -8.595297406971158e-9, -1.552156164041598e-8]"
0,6.834246471091142,9.995880528802674e-9,"[0.25989462744897884, 0.3802394245588337, -0.22235227621474554, -0.0079941935813975, 0.004534955875381529, -0.00467381862896744, -0.009231945166222031, 0.07231049006143218, 0.0007054882813190369, -0.1978102717717783, 0.4236835845076426, 0.09927201865859935, 0.09826637944808414, -0.14780223142212856, 0.4743772571915549, -0.029072233691256236, 0.01118838080151249, -0.039151633124106903, 0.01985246118057401, 0.38638924601056035, -0.2946346723895461, 0.016330679167090967, -0.012144204999227758, -0.0925550596027721]"
0,6.834817360346917,9.75898024626765e-9,"[0.14843774617681985, 0.3148516286842372, 0.41304023425774444, 0.031083017323259014, -0.14261207348455934, -0.0007420375242644854, 0.03330467449227746, -0.20497705813979364, -0.04446903844684158, -0.11121490121613661, 0.04200022776539913, 0.09902535145923992, 0.08251538801818131, -0.421906555626428, 0.4045702203564504, 0.20694979218165407, -0.22915431765452837, 0.22319256620831446, 0.2180030240672406, 0.14240570083440296, -0.058850223367102036, -0.14324801578463495, 0.006881145940124481, -0.180014529590702]"
0,6.835338055710386,9.964925614901498e-9,"[0.02451988401380554, 0.38011615072322297, 0.4138722697108014, -0.003371230634399109, -0.026150180409075813, 0.027197695725143602, -0.021005758780137898, -0.17355432028617018, -0.0457113233010868, -0.03226399127653346, 0.03846369456578392, 0.00921874738746527, 0.0224004285614144, -0.41880333059928915, 0.5525709206110805, 0.02160817816318767, -0.18629073233267798, -0.04009578648912975, 0.223284358493119, 0.20722699011228524, -0.08317380147659309, -0.1276846047533512, 0.029908172644053394, -0.10955328553888828]"
0,6.838327925744287,9.997010768587381e-9,"[0.02249652495639635, 0.38529620360090094, 0.4179471734048749, -0.001469686529043531, 0.017512414504519205, -0.037347116379704115, 0.032155848430533075, -0.11985542160279017, 0.04215837116811283, -0.02407999998784152, 0.02730820833029519, -0.011855867452470824, 0.029798634509708155, -0.4332495514161053, 0.5601462847015883, 0.17761654189167986, -0.010458829540234802, 0.20651589483885502, -0.03562522391061129, 0.05445472337850112, -0.2363853545758942, 0.11301025270197707, 0.08031175967700606, -0.004221293319691896]"
0,6.841563481618149,9.972688008139074e-9,"[0.00019429840262999006, 0.3713225640227891, -0.4926931969741165, -0.009437704502032102, 0.01944218051843167, -0.0030545834343278164, -0.00043764566815883904, 0.004571651179010415, 0.007177388078512139, 0.0023477884849746975, -0.0010381553912969313, -0.0033896275050005597, -0.00033990984947960314, -0.012788524300102577, 0.0156272040150738, -0.10969702559077255, 0.10376259240420864, 0.004785351586083772, -0.001979182208209023, 0.009525978167794453, 0.003279645585992681, 0.005804954207196607, 0.21269102845744203, 0.7417535788731349]"
0,6.849424078613294,9.766880080407975e-9,"[0.14477103940443325, 0.28853485298172615, -0.4191365442765096, 8.152844569175076e-10, 0.1293313863929692, -5.3439097476305414e-8, 9.178663194582178e-8, 0.015817101865480413, -3.3081282762683013e-7, -0.1376578585512877, 0.10112561155685253, 0.1287900477365843, 0.09841271508955532, -0.45513146975807794, 0.3938188433601486, -0.1915947570233134, 0.19159473103471825, -0.29468883399087364, -0.29468887192488524, -0.13726981470715927, 0.13727005352752322, -8.704032917275834e-8, -0.025779872156431353, 2.543314664571445e-7]"
0,6.851628184950879,9.763744528014058e-9,"[0.16189394998728304, -0.06937962752252759, -0.18783160464283502, 2.478862520314253e-12, 3.8896284069091865e-13, 6.076822385053824e-12, 2.8357900494739337e-7, -9.169472862161443e-13, -2.8370368854806136e-7, 0.29837692221355483, 0.18711103685864805, 0.592954050851092, -0.307299880460444, 0.4698516258726743, 0.0350578331063017, -3.620118526490663e-8, -3.620356843419898e-8, 0.26611975853601866, -0.2661197585359262, 8.379341809932856e-8, -8.380133162136818e-8, 5.5150382886372655e-8, 1.1987393030071e-14, 7.647181058067176e-12]"
0,6.852820901744648,9.961724596755189e-9,"[0.1503476816604839, 0.3246994397558166, -0.35994307724384544, -0.023541004984424463, -0.1337019748958882, -0.027472420755514797, -0.01623754283159117, -0.016849367097662247, -0.35209134745878623, -0.13752236039522883, -0.01569566994708967, 0.06757683893198836, 0.06140904658502297, -0.42740280413921433, 0.33631550229013957, 0.19263015422240187, -0.24065392028766602, 0.17666126296816348, 0.2211358033551027, 0.017035345205464347, -0.13217054742239054, 0.17042779614001405, -0.0015256896239378447, 0.23127893509134154]"
0,6.86662880329771,9.765966014407936e-9,"[0.14862875999770084, -0.0002859430202636723, -0.07942800546073263, 0.07543366550909043, 0.022693075991116786, 0.4880517216352994, 0.13112342279986922, -0.009264970754879056, -0.4038158851819622, -0.03993479717211698, -0.4569721375749123, 0.2688783998793639, 0.030024742006348817, -0.059279665863245554, -0.2297851042415335, -0.09082812799401792, 0.32416340201480254, 0.02214033388135117, 0.13933545784362372, 0.11528907512801276, 0.15614386625096532, -0.15492094505999376, 0.02903421543543078, -0.1056957096643232]"
0,6.8812700884711235,9.758498609272824e-9,"[0.04057022189808587, 0.15572027435721345, -0.17331920870469628, 4.1664310093571206e-10, -0.12890438483666689, 1.208556998140214e-7, 6.828318985845221e-8, 0.11841785878164485, -1.8931501870640556e-8, 0.1812572275669454, 0.11786400641324017, -0.29179953104522327, 0.2474119375153246, -0.34496258565090976, 0.1950090927358427, 0.11426902626727387, -0.11426897999566243, -0.32001543992181514, -0.3200155490552645, 0.388027425606415, -0.3880276022920782, 1.0492817049074593e-7, -0.17671377209371172, -1.1936811320595135e-7]"
0,6.883140218891101,9.765032274921216e-9,"[0.04625477203967214, 0.18559375549884594, 0.23674225876313829, -0.10784343744540985, -0.14063018523263654, 0.08380564484178564, -0.31708002603296026, -0.20170707301980106, -0.2585384180243324, -0.029766348486492795, -0.10347419435166497, -0.17656846878572136, 0.08459470568469835, -0.14573705582729607, -0.08212944856012284, 0.25953651310342285, -0.13997069023786854, -0.03105312237201954, -0.3537337224542878, -0.11162793678487848, -0.3565063668734795, 0.29292189073666075, -0.19475630596594062, 0.3265373932259825]"
0,6.8857884062805566,9.993374353259014e-9,"[0.012369872815766639, 0.35641665594233807, -0.4711746516291995, -0.004830351005119883, -0.03561300451438877, 0.0032068190668440707, -0.00701987205376004, 0.020831396171138845, 0.026514209020676104, -0.012074092549597772, 0.00403476468408068, 0.015275861880212032, 0.024908702578907812, -0.4518785234281877, 0.5494680956830008, 0.15046726694315155, -0.018859988874557424, 0.29832806973741555, -0.02123429769996935, 0.141673013164002, 0.002869019401343968, 0.01108351767622963, -0.035897257726740794, 0.08519191327616384]"
0,6.894971790679027,9.718888412292895e-9,"[0.14747576170252766, 0.21163292004942902, -0.2132155545909632, -6.385290169708867e-8, 0.1997346870783307, 1.0056307751148455e-7, -1.749982280984466e-7, 0.10708142468044415, 3.871232906019781e-7, -0.12776275566105327, -0.11476498772598705, 0.7028632873398856, 0.21574978881727572, 0.283834554174345, -0.006731460297229331, -0.22873954888130726, 0.2287395400806042, -0.04886947525233225, -0.04886940658312293, -0.11990533729704798, 0.11990523394027297, -3.099409143266475e-8, -0.21863242333105126, -1.1052750705163294e-7]"
0,6.896565796282259,9.750617692926029e-9,"[0.030897818657160816, 0.20650935107029955, -0.35207719045012076, -0.2179707609081949, 1.9044835398538472e-10, 0.21768725703981334, 7.98349482147902e-10, -2.0891005809571728e-10, -2.436956275666633e-11, -0.015662820199173026, -0.13059349530080744, -0.3489958748061398, -0.18797034926220502, -0.406313893236193, -0.17173028389672104, -0.11760773077389845, 0.11760773139135894, -0.3643184671596301, 0.36431846746845564, -0.15326340686316947, -0.1532634078381015, -7.611945675355903e-11, 7.665352994402584e-11, 0.1686127220342133]"
0,6.911958795464137,9.754200734715642e-9,"[0.01373009333527401, 0.09555445834861798, -0.2683964942498254, -0.04168042534079577, -0.4076010469061918, 0.0397765481628212, -0.3422693590893634, -0.09762843833644794, 0.21109394950512878, -0.09720453377749927, 0.1625662800698012, -0.4592260134088032, -0.03506768301191051, -0.23073076327220732, 0.059191786895084336, 0.21017208016070427, -0.24114773994676308, -0.1566981017053104, 0.2952847471519978, 0.1946424702558482, 0.10000416029100764, -0.10135364953715807, -0.0033260573328050772, -0.031122674129028475]"
0,6.912579764759521,9.769807788722599e-9,"[0.030381211183717914, 0.02734378594271185, -0.09486140007175212, 0.051190639329566814, -0.3912304930687607, 0.15093058928841516, 0.17833751040810286, 0.04457134593998323, -0.17102230488090392, -0.13074013958183217, 0.14032422087417262, -0.6733797791541805, 0.013137334932683434, -0.2990274235656866, -0.03901598084137642, -0.2512336934586554, 0.23738583437867622, 0.1345594475347403, -0.028839503718767194, -0.06580150986047655, 0.05624929569818082, 0.03542661716412353, -0.13760949163146807, -0.01998126846269313]"
0,6.9157042258081125,9.981245777740395e-9,"[0.005288279044362421, 0.38282408246074323, -0.48444789197635824, -0.0018407928309136117, 0.12200187000345787, -0.010673975824356155, 0.005532273069457066, 0.008111258092186813, 0.024901107305586125, -0.028717317429584617, 0.02796468034374354, 0.04470785221811219, 0.002391280613669431, -0.4463005165257388, 0.577126040918674, 0.10827465605903197, -0.1429897916434224, -0.05324788796578915, -0.10560361923637913, 0.016548434786316048, -0.02151840676255924, -0.013471039563228768, 0.09775818736236948, 0.1025082891276008]"
0,6.928524188899284,9.759133976072391e-9,"[0.05846040089319256, 0.1558883893468069, -0.20024910466594564, -0.028472784075579148, -0.3182048126051592, -0.017621339921036278, -0.10906668066819214, 0.01608212287121176, 0.07148031906915679, -0.14294065034838105, 0.06911496826181539, -0.7120208405210378, 0.022727231065040678, -0.3692519665643741, -0.06715009517357212, 0.24174283740991132, -0.2105559401296671, 0.10398456583308785, 0.013383607208467659, 0.019977954682022445, -0.07927589345170515, 0.0057124996968801346, -0.1350403398437292, 0.016415641390646663]"
0,6.928787772097819,9.961810032550544e-9,"[0.023698457765870082, 0.11896407276425794, -0.14624466909791717, -5.262452882907997e-10, 0.3450757946202836, -3.1855341832922395e-9, 1.5538498836026431e-9, -0.018413229334106336, -8.232629072921423e-10, -0.1251580092226001, 0.10766044376762442, -0.7590371717175144, 0.006820323065691613, -0.3150920956024753, -0.059310885119133766, 0.23902254478921658, -0.23902254555997582, -0.052639856921107356, -0.05263986490968053, -0.06794688949293673, 0.06794688538047594, -7.997326678132529e-10, 0.09593227807262943, 7.352068408110201e-10]"
0,6.936011025868122,9.752045384594246e-9,"[0.32516529293055024, 0.1056887878215446, -0.18280030353870722, 1.1688848863106104e-7, -5.580651910900011e-8, -7.624797186181666e-8, -0.41895036142869047, 2.0249210795862915e-8, -0.008459061049706881, -0.13690901972057967, 0.29965326466390424, 0.13850301903291573, 0.10109472693780572, 0.12928698932209787, -0.28568731868709296, 0.007617208409827107, 0.00761711758941051, 0.03422103604700131, -0.034221010496206496, 0.4484065105782078, -0.44840651343497673, 0.18227381236627405, 9.06548397777992e-8, -1.5477534414554754e-8]"
1,6.946259512045383,3.5042526212434873e-6,"[0.34829033879386195, 4.00293668885513e-6, -2.055897369757813e-9, 2.71727604544255e-7, -3.130230385646789e-6, 2.9582086909307726e-6, 0.5304410673236493, 9.469469073581044e-7, 1.8948341453362104e-6, 1.493247603310999e-7, 3.659009597769997e-7, -4.422504080365678e-6, -7.90563768269212e-9, -1.9387376599175676e-7, -2.6362322693613116e-6, -6.120869304286563e-7, 1.2171193827664987e-6, 1.647981841504296e-6, -1.2168956341905231e-6, -0.6567208208276201, 0.023036399143581996, -5.759742423483298e-7, -2.564433769534145e-6, 0.4068331374490052]"
0,6.950633905670518,9.767349290856828e-9,"[0.28135245365821343, -0.34065412293831965, -0.16788818928815805, 6.846690175892291e-7, 1.2545895573853891e-7, 4.2007705458245585e-7, 0.19392577741212577, -3.9264797883609265e-7, 0.28310886000568924, -0.18495833632070963, 0.4049486128739346, 0.03683626641061033, 0.13030924998505894, -0.013595893208729344, 0.2585937711070507, -0.1643751219169558, -0.16437507024539105, -0.0765377657810185, 0.07653748939510438, 0.3655035851635303, -0.365502836292134, 0.20573227485277001, -4.834479215617766e-7, -2.72541578686568e-7]"
0,6.953574099783838,9.989102860875334e-9,"[0.08306131460124318, -0.07332501281173255, -0.09214798894243065, 2.957837098037934e-11, 0.03282631517695387, 1.94499357594594e-11, -2.969666492133181e-11, 0.11775892093161817, 3.4265592608563895e-11, -0.17983759434736676, -0.5190415134249567, 0.6036627797532723, 0.3265374626460311, 0.00961596536601132, -0.00454442903733749, -0.24604621073934718, 0.2460462107360219, 0.14311999599609287, 0.14311999597855157, 0.04643199920937334, -0.046431999265307465, 1.116702897257628e-11, 0.15823412141087784, 8.6185033203089e-12]"
0,6.991045182988689,9.757893391717711e-9,"[0.02052466042642578, 0.17003002458563002, -0.16484713156321876, 4.019438341208482e-8, 0.40108701301289096, -8.598747966109869e-8, 8.54826305262615e-8, -0.0764904568012893, -1.281987382170798e-7, 0.09849053124032742, -0.2118681181240026, 0.7356382879060976, 0.005276156460076028, 0.21288870606932853, 0.0426875849688472, 0.2404531381923813, -0.24045347111009255, -0.02718424814532526, -0.027184261791953657, 0.08256947771455181, -0.08256903786466749, -1.3380429383793232e-7, 0.05567415001486438, -2.9485597997429766e-8]"
0,7.049707682415903,9.696770392569088e-9,"[0.021435351833953974, -0.32792488447715373, 0.3881768627527815, -0.2417672201045863, 4.3177330651408275e-8, 0.11401620896130818, 2.484198195081436e-7, 1.1264883967516408e-7, 2.224444134319466e-8, -0.020182198940864614, -0.20295989124169278, 0.03327402059610281, -0.2503178139062122, -0.05930615046293589, 0.4264642037226928, -0.27549306741134827, 0.2754929999580178, 0.2427477395421102, -0.2427479382225829, -0.12967214567515953, -0.12967224365538377, 5.390386025035402e-8, -6.598862963618258e-8, -0.27539550642754973]"
0,7.085664948543431,9.759695826415967e-9,"[0.08578941313436521, 0.36596362325382453, 0.44336963161717724, 2.4104677774585024e-8, -0.1788803677063681, 4.857221442452533e-9, 6.656299302561011e-8, -0.011355520478339359, 1.240533500482628e-7, -0.19222424854246012, -0.05084058509931719, -0.04094071669341072, 0.10123921636030482, 0.4012417811580373, -0.48189507469921533, 0.2418656815079293, -0.24186570500974813, 0.005629833719005573, 0.0056298433815764656, -0.01671692426710508, 0.016716888296309053, -3.20865914279098e-8, -0.2602084429569604, 3.443499894050053e-8]"
0,7.102744721332124,9.984368200014754e-9,"[0.051651063202542896, -0.3318237636135172, -0.39919106085158634, 9.896829511706931e-8, -0.35368329981495905, 3.275402488288041e-8, 4.971422446324875e-8, 0.030764110759127914, -3.056142902378503e-8, -0.21977787494076484, 0.0689448466328389, 0.07871579996713608, 0.020160989999336673, -0.2811687854612197, 0.4272445555316844, 0.3095911998792552, -0.3095913523040662, 0.12034393868997703, 0.12034405673199852, 0.1479304737175687, -0.14793046696760864, -1.1831974458222939e-7, -0.12710421810767625, -2.1735156073170713e-7]"
0,7.110227862360239,9.745984779593162e-9,"[0.01175045511302614, -0.02036416687265908, -0.07054229758541293, -1.0818640425819456e-10, -2.543613672712607e-13, 3.4503391732072675e-11, 0.43047276112959276, -1.781888749666964e-11, -0.05735020263997749, -0.1564569510268835, -0.630301101104187, 0.37348215728343653, 0.012342157676186169, -0.04160442834057661, -0.1505374471245405, 0.07745966852808324, 0.07745966849317851, -0.19823629175275306, 0.19823629203266763, -0.19543598948568808, 0.19543598995060424, -0.23042895383695977, 1.364444364644212e-11, -2.926240466770045e-11]"
0,7.110729287376468,9.962577312869993e-9,"[0.22075581064748934, 0.07642098567992861, -0.0006781117890006857, 1.637305356850013e-9, 6.55977998690618e-9, 4.324746013537192e-9, 1.4503991271042123e-8, 6.878069285815732e-8, -1.626924931169084e-8, -0.2997565919230838, 0.3361716650019879, 0.7336532691602229, -9.97355560800912e-13, 1.713615621548565e-11, 0.053744430247962355, -0.3173525254604733, 0.3173525387918167, -6.161461260337343e-8, -7.36567514262349e-8, -2.7765960097284737e-9, 1.6348036295768703e-9, 6.840248130035222e-12, 5.047259487614897e-8, -5.389654496332708e-9]"
0,7.116264240251613,9.758259521002247e-9,"[0.22209534356875546, -0.023471082613073495, -0.2599959752513694, -3.777562688365709e-8, 1.0954066851935808e-8, -9.267057214199658e-8, 0.4986939559243623, 1.7884558560224527e-8, 0.26614243805536186, 0.23187237796392676, -0.40286970348010004, 0.29095567255724486, -0.022469547144131047, 0.04982649277151199, -0.2700240532420501, -0.3294837465042617, 0.2789205136609201, 1.746120941856889e-8, 8.290392622660264e-8, 1.3780461437643646e-7, 1.447879816932782e-7, 0.004081426232788173, 6.333664882851998e-8, -1.2766084356152496e-7]"
0,7.122203747923346,9.760843917694988e-9,"[0.16063172018809774, 0.2244569528885783, -0.2876719476974559, 0.3861539745601362, 2.2200715885713601e-7, 0.1453938638496493, 4.129300257026144e-7, -2.439232829429866e-7, -1.7898492330199305e-7, -0.1430118352604793, -0.031200588855346986, -0.4480097884209118, -0.06033953495724725, 0.027807216014791497, 0.19757119399420864, -0.10156448329115178, 0.10156476240142615, -0.2112212164919829, 0.21122186747444788, -0.2058147959548689, -0.20581479756975057, 1.020656696129632e-7, 1.9191700030653822e-7, -0.4589561132384523]"
0,7.123454432851886,9.969499935523123e-9,"[0.2184918087646056, -0.38338921982269486, 0.40431189035734555, -1.726021058594486e-7, 1.8108083525392252e-7, 1.5279592429792073e-7, -2.2036213392805366e-7, -4.793174091714704e-8, -2.762846059196624e-6, -1.0493912898048339e-6, 1.255674600646524e-6, 6.0501074383773265e-9, -0.03434888474298148, -0.030386310185751192, -0.4399514052384505, 0.6491907521129157, -1.3778426563070094e-8, -0.15715242792108955, -1.6148856935228693e-7, 4.3868331275973594e-8, -2.2430721342524943e-7, -1.1637951016956834e-7, -1.562286313709244e-7, -3.3862747518894897e-7]"
0,7.125129051063408,9.969000888984037e-9,"[0.29722865800405657, 0.17589924108074328, -0.16052090801236316, -3.5396213491561454e-7, 6.826799152597262e-8, 2.676151767510771e-7, -0.22846835377459856, 9.59997706397527e-9, 0.11930882019544495, -0.19072168932800354, -0.3353727950267451, -0.46775410655096095, 0.13109791797248982, -0.15333380081339915, 0.07044036168290721, -0.07759039369828112, -0.07759045660239047, -0.06074416177290316, 0.06074393355305412, -0.41006978563754226, 0.41006976846631704, 0.13956082558566069, -1.1803654201581145e-7, 1.392524578952289e-8]"
0,7.1258099410249285,9.724965406613724e-9,"[0.1586788900653968, -0.05345488272929516, -0.16831638501658638, 4.348401938384915e-11, -1.535587268082488e-11, -7.516578732751953e-12, 0.39809599644822913, 5.87837897527924e-12, 0.0704282845687789, -0.14805613448926674, -0.5634400521407739, 0.41431157743685265, 0.012757632207734421, -0.07530327670996492, -0.14074003979842714, 0.12179188516264688, 0.12179188512474198, 0.20572761178543258, -0.20572761185780414, 0.18698023489915683, -0.18698023506148095, -0.2434639123316092, 1.1632425710533016e-12, 7.084564989544553e-12]"
0,7.126708978507495,9.969716982789922e-9,"[0.19861430342540462, 0.24937167453055492, -0.2692827896741969, -0.06883763027951567, 0.007438734217766526, -0.13835019333919324, 0.3405823057871403, -0.30300610191576627, 0.1284772194821577, -0.1022798883015317, 0.3325784402387367, -0.02223655486188762, -0.08839401717853525, -0.05451723106780479, -0.3036799092252468, 0.32465219046445337, -0.27800808967347224, 0.012096155734828844, 0.18287525835524038, -0.08600614232238268, -0.0984812005330905, 0.059619203858422336, -0.28046406383723865, -0.19350512693612917]"
0,7.1288087902607655,9.973949799547057e-9,"[0.029234849609878866, 0.029028791580433335, -0.014775549763211097, 0.11975905835302375, 0.143621963837225, -0.17884909721701925, -0.1924109612373564, 0.23202647372442106, 0.16982913523591214, -0.055216443207289724, -0.0784171845865391, -0.050089027000367665, 0.24900108057421635, 0.19197248866983863, -0.22692299670774077, -0.005766146650216037, 0.09729563723674606, 0.17746784799140175, 0.4292895238762632, 0.03974184322279883, -0.4657793865932994, 0.06800321769165561, 0.18326796556306366, 0.4090796234930979]"
0,7.131589707490471,9.976450350941869e-9,"[0.01311382923860961, -0.24272644248291844, 0.3450858602882814, 0.2361075649094484, 1.3713851805647516e-8, -0.00945585769779773, 1.2686060531536675e-9, 1.644470204284734e-8, -7.478629386359425e-8, -0.14943908476923046, 0.015363925985985698, -0.4396739477278344, -0.19387868763843258, 0.425884991371528, 0.000756998860493001, 0.13700293504472544, -0.13700292123299707, -0.36010780005735976, 0.36010779108833546, 0.08002779815892627, 0.08002776593148783, -7.617230349935701e-8, -2.2777217437113158e-8, 0.1464202678828515]"
0,7.13190074397503,9.983504152607735e-9,"[0.19074464550245454, -0.34657832437606234, -0.2781587860526671, -0.10411000540268625, 0.008687684353659974, 0.05598364628561112, -0.02889831853816211, -0.29006163739627056, 0.05175751350648643, -0.14858964671572858, 0.3514046812195677, -0.13576826995437505, -0.043008082912185074, -0.07380100179030644, -0.4497666815831575, -0.3256753607343238, 0.2904563813487548, 0.18790697417112046, 0.1405471676657692, -0.08428614143664642, -0.05261681396057122, 0.03690129570599894, -0.14459638662696078, -0.11494125848649181]"
0,7.132363327660495,9.959776975221455e-9,"[0.15860057899826052, 0.08353279506378909, -0.20707627164749876, -0.15624082580929727, -0.0013032967137911742, 0.040229067199979485, -0.4577498156909283, 0.2978059799046029, -0.2482620738433745, -0.05610436157808217, 0.3448748060702492, 0.16814916864748142, -0.022185922721709873, -0.11278182480687493, -0.2168971235077116, -0.26242303071932277, 0.3288918902031781, -0.24297457035075148, -0.1986463986796494, -0.0992827007987086, -0.10047374380206588, -0.08572347287436782, 0.13227091325019658, -0.09029528038309265]"
0,7.134533610342591,9.960705100247268e-9,"[0.17174573412350166, -0.3342583737618011, -0.2727410935533922, 0.12907061247855706, 0.006823416939958709, 0.012634201722553088, -0.03249137542045845, 0.3027060482237053, 0.032154988475871824, -0.0670059442588409, 0.36562647873843557, -0.14525135005709683, -0.0356563361405392, -0.10003390206097061, -0.44181138252772617, 0.24618859226396406, -0.33940237468022044, -0.2162556430730622, -0.18661876307300543, 0.0864935739858097, 0.09045380212049531, 0.07361046798161222, 0.15955860813307998, 0.06417773842049494]"
0,7.134915292461134,9.952131992134417e-9,"[0.1983912125896753, -0.3337347797362888, -0.2476725789646698, 6.922466033912147e-7, 0.00785402843537409, 5.2787230032188346e-8, 1.7330466533381646e-7, -0.3383081475478381, -2.3407255847596528e-7, -0.09241196373637772, 0.3753776546357812, -0.16507131230386884, -0.049263740239336704, -0.11039935109929438, -0.45431250539391027, 0.28864173465515625, -0.2886413595066549, 0.20003169612031857, 0.2000318891856131, 0.014410113999150322, -0.014409167533587208, -3.664142887390958e-7, -0.16919206103954015, 3.6169054261105646e-7]"
1,7.140982975777142,9.527084164024942e-6,"[0.15863371146092228, 0.10522465303291072, 0.06754371567549658, 0.005086014020187373, 0.00014383956022039887, 0.21039379384729634, -0.001298600472940223, -0.000659961133939354, 0.0013897145502670967, 0.23559123320183567, -0.150147248498914, 0.5201937705161823, -0.007607840964725804, -0.1291604823338962, 0.21157857818546938, 0.2984993095293682, -0.29760702499177893, -0.15632029897096877, 0.15725645361986995, -0.350353925010488, -0.3507801015099582, 0.0002758066805380663, 0.0010350493407126336, 0.17921378039126978]"
0,7.141695378982732,9.754499911979218e-9,"[0.031907207816006804, 0.07546339385921116, -0.20549558851534316, 2.6926112750288525e-8, 1.395980619344519e-8, -2.0016759980137166e-8, -0.06932946635581091, 1.1718361945551403e-8, -0.28428761866840113, -0.13294060054747076, 0.145347631575797, 0.2942307486404756, -0.347153558668607, 0.2624556339827689, -0.3148552101861597, -0.31059296169548345, -0.3105929613255466, -0.2334043896184797, 0.23340436199960635, -0.1782038208944936, 0.17820381182525524, -0.29347084357586106, -1.2338086604018537e-8, 5.575939956795598e-9]"
1,7.141984625135832,3.898999601664315e-6,"[1.7473033420622814e-7, -0.40395541930380835, -2.1994681788882956e-6, -0.08603263767281887, -1.6693903719878096e-7, 1.4595038842987477e-6, -5.149909582613771e-6, 7.774003891384757e-6, -2.2261723019060944e-7, 2.672314250104593e-6, -1.4891801715553595e-6, 3.6701914102982284e-6, 3.565821283458473e-7, 9.094875945205253e-7, 4.202779047306515e-7, 0.25282107614583993, -0.25282085960826456, -2.1823997228890717e-6, -5.9533474654431074e-6, 0.5913916885884307, 0.5913917042843673, 1.44280123676689e-7, -7.22191857125979e-6, 0.045751977392469376]"
0,7.142086312958975,9.655457265407007e-9,"[0.023835751570544773, -0.3371691813623286, 0.3461912183461904, 2.1611156775593392e-8, -0.37234097469055033, 9.780819389501594e-9, 2.226645166511051e-7, -0.1034222203853645, -2.4426069085979828e-8, -0.19315582631860512, 0.1629063001705366, 0.0911918482706178, 0.06601164140231695, -0.2806983808099347, 0.47380126968697905, -0.2720435044807805, 0.2720434947765772, 0.102822444672738, 0.10282236482244808, -0.18262898794639365, 0.18262889451327657, 1.2170361783519136e-8, -0.029987459769174555, -9.424151459606607e-8]"
0,7.142807233106169,9.766651474616124e-9,"[0.05730893799151563, -0.10742816674897168, -0.2788142723016402, 2.6221256310544294e-8, -3.655143056300079e-7, 4.210800999095841e-7, 0.3562040643919514, 9.389722584905207e-8, -0.07068509838604803, 0.0934516212028309, -0.08114710596777226, -0.10925327619200191, 0.37349298941656695, -0.40334200188379316, -0.09548169397721662, 0.2607501327829711, 0.26075003213339587, -0.20250484760685306, 0.20250463697883683, 0.3295150769202536, -0.3295152429189404, 0.042998253800068185, -2.3496095226506217e-7, -3.88141795282965e-7]"
0,7.152551673687061,9.981754636565341e-9,"[0.06399158549639457, -0.23574019086258519, 0.12901028275560247, -0.11979237016224666, -0.036646057638493754, 0.045827794984945006, 0.09719822194531581, 0.08698982706674271, 4.6097140835800435e-6, -0.029147316534949903, 0.40607626600359936, 0.2209274568684549, -0.30616653049163806, -0.11317955509908889, 0.15702232663380278, -0.12819916980134322, -0.06580986577923577, -0.2804866846670574, -0.3379863678207269, 0.28447331030572387, -0.4663785787433914, -0.14408519079669618, -0.0750389824642728, 0.06797761906297942]"
0,7.152715284687535,9.98047667548273e-9,"[0.0901911451950252, -0.2248134748439236, 0.12610971223159534, 2.0448027406647905e-6, -0.008265994420665607, -6.979773164207058e-7, -1.9441261937920904e-6, 0.09797339763774926, 1.226179172487524e-7, -0.05093122351954453, 0.4340091521028963, 0.1743568586508601, -0.3280491717431593, -0.1259499935830355, 0.16493128600577128, -0.03623484031364486, 0.03623811981355578, -0.35061158677664317, -0.35061090010142715, 0.37410757234180825, -0.37410460138957347, 2.35529620152833e-6, -0.1237742608631282, -1.182586863803783e-6]"
0,7.159035700555297,9.744227264662347e-9,"[0.1659300895118218, 0.1645924569332899, -0.07591908772207648, 0.013285340283702634, 3.307139452533749e-12, 0.08263414807408372, 4.255036752133156e-11, 2.4162327659055397e-11, -6.561143142958186e-11, 0.29326255086873443, -0.19000142828481925, 0.5236207611919839, 0.0030570665368851715, -0.0381915793228452, 0.197005135126011, 0.286825856798141, -0.28682585683813394, -0.15955108708522803, 0.1595510870668332, -0.34209760753874374, -0.3420976075329454, -4.055252183204413e-12, -3.6455091813864555e-11, 0.21571739620865538]"
0,7.165748903843875,9.754889835401214e-9,"[0.15182164454129288, -0.30842817825444796, 0.3914748443195324, 0.06861118835649473, -0.13245146484282955, -0.1433327043544368, 0.15854583352566026, 0.08476991618281164, 0.12943225025607943, 0.042032862048820355, -0.05027030908219826, 0.04557088925906232, -0.10794608935302809, -0.11623602101394158, -0.2500422696112037, -0.11431542569017662, 0.4926614335461444, -0.04848680636672033, -0.2618615234178219, 0.09319656260224651, -0.013458924792431343, 0.11626347652356667, -0.28583366534038934, -0.3344453358369821]"
0,7.1669354884586856,9.755830013688572e-9,"[0.1117979000946449, -0.1888744132992422, -0.3268566426197821, -0.059255560800366806, 9.319909709306966e-12, -0.3978839904376835, -3.4450420206668386e-11, -5.974385889891943e-12, 1.9773728126181006e-11, 0.1394968227875728, -0.16062071133429628, -0.30138731674817076, -0.08045149376122251, -0.11964637056423726, -0.296470193087211, 0.26738892649631607, -0.267388926535969, 0.12706225388252834, -0.12706225384859593, 0.23887236000951195, 0.23887235998814782, -9.747049494418371e-12, 4.538854499506742e-11, -0.3859938451230981]"
0,7.169344359840038,9.759739363951344e-9,"[0.05953548116795635, 0.15766539785753556, 0.0008983844249761162, 0.007978612942514368, -0.2973863074052599, -0.1221473057813666, 0.4489073152300368, -0.264146585199571, -0.18538575459851836, 0.01060488236786421, -0.07035105709691153, 0.21056327358650093, 0.10602848263401865, 0.22510065784770614, -0.23107922018403257, 0.18411597190775514, 0.0288100468024546, 0.15145246256589562, -0.035299841804084554, 0.05311788297135135, -0.47612661710942494, -0.22496734012085945, 0.06341704110112652, 0.23397376673115908]"
0,7.173614082327245,9.757460696251873e-9,"[0.19833092110748082, 0.15529567717154685, -0.07374450295204843, 0.03944574081854076, -6.444740495639842e-8, 0.07152396062247296, 1.1216337784598703e-7, -9.269715189875016e-9, -1.4621752572439924e-7, 0.27243265082055507, -0.306133930330279, 0.6500441971130673, 0.0851969267956638, -0.19741976553166365, 0.11812561266255757, -0.2880937539388162, 0.2880936362099088, 0.0370982933519847, -0.037098305614111364, -0.15443921658548404, -0.15443935278358853, -7.856066366824676e-9, 1.1734420163713358e-8, 0.23938455413637977]"
0,7.1786667504115425,9.764614626372882e-9,"[0.11330215751532152, 0.10970255744364427, 0.14146087307226268, 0.02383144246469234, -0.06951213607935025, 0.033279030615631686, -0.49251110273185084, -0.4056657438696263, -0.21536640425545162, -0.07595498974061372, 0.08359770136163165, -0.002537634440176997, -0.21616174217444564, -0.20964702100051097, -0.15751202413753523, -0.3671879463295663, 0.3627669523361291, 0.2016666616915942, 0.16199129636514126, -0.021867984160906087, 0.04883293656558704, -0.01937891976476743, -0.17317559304817093, -0.016649378944378044]"
0,7.179024907064587,9.766712183418508e-9,"[0.17994377361316136, -0.006568990777276112, 0.1727996473176937, 0.02807152899576948, 4.263731824625035e-11, 0.2889836615677368, -1.9906516889864257e-10, -2.4016216881485813e-11, 1.5515829503641933e-10, 0.2371226518440519, -0.24001601570098094, 0.59602783446182, 0.07732872983820743, -0.22872729130360953, 0.15837872478249054, 0.2652198754009194, -0.2652198752654632, 0.04759365226386503, -0.04759365219526692, -0.19355044857494502, -0.19355044859810863, 6.783582410642017e-11, 7.908576728915764e-11, 0.2842833567305173]"
0,7.183982568042068,9.996511567246937e-9,"[0.02861128968015779, -0.35048803409048324, -0.12024607188638269, -0.07237787074737762, 0.2580515026318134, -0.023344885353430773, -0.064353188905536, 0.2536147432824982, -0.34736112878727243, -0.07919445628702443, -0.059319990649674345, 0.06273438224211494, 0.1351314675558275, 0.1732010518356567, -0.3163425891215791, -0.058746849336567736, 0.10646762444926028, 0.1372533242056791, -0.23475172051786952, 0.3524049227391838, -0.10688039707976812, -0.2610729115817233, -0.15683659408898093, -0.34817232842186013]"
0,7.1848441851085685,9.994997357238513e-9,"[0.25888970055817573, 0.3332725014783095, -0.28211286980664846, -3.031122392672674e-7, 0.13947216802587373, 3.8200818287187625e-7, 2.2453109850721243e-7, 0.1672501400411542, -5.695768972813248e-8, -0.17957302625138552, -0.288859500707878, -0.11559822603077069, 0.12469847236506049, 0.31772850647023665, -0.4876523499939751, 0.13968278144361462, -0.13968274761876343, 0.17005178488985762, 0.17005155045036624, 0.1852134392486267, -0.18521324790484842, 8.099643677902605e-9, -0.2146438498809863, -4.752360707262551e-9]"
0,7.18656147261813,9.762944284428288e-9,"[0.10630264229547141, 0.14935780784217578, 0.28194567837112344, 0.07819088457543709, -4.577118083600394e-10, 0.3921377258344615, -3.605190697975581e-9, -1.7950918772917374e-9, 2.6484926189927053e-9, 0.04877600742874963, -0.0016098664041777123, 0.33636762392147534, -0.12947516194422598, -0.1695066340577988, 0.3436509142661593, -0.2747212210376876, 0.27472122092922213, 0.11514878832163866, -0.11514878480601085, -0.3243294264481691, -0.3243294269153545, -5.551356172824579e-10, 4.960330025342236e-9, 0.24506028323248902]"
0,7.186951998378716,9.56734610710512e-9,"[0.0014050090203965454, -0.2683766895605812, 0.036588526764087165, -0.15685950171188945, 0.28600052732023606, -0.16854866744254388, -0.03635609162160942, -0.16582693781902755, -0.19922881297447365, 0.31531000870513926, -0.19945556724394398, -0.03230074262364886, -0.005340295584319598, 0.2360088679247754, -0.36334296276146416, 0.04004837388802622, -0.1378032235879441, -0.2256522481278877, 0.14804047891739347, -0.5252704313653835, 0.057348733020354314, -0.042323195207487355, 0.06187310137236905, 0.13065950958242079]"
0,7.197861779334009,9.840623565785159e-9,"[0.09814022862094014, -0.3319072694826459, -0.16577846827779016, -1.9471718968017168e-8, -0.06709393930571059, -1.552414925620471e-8, -2.333116905402718e-9, -0.16018516208032366, 1.02533252053814e-8, -0.21009380733276917, 0.5981602149566188, 0.0025244920172172855, 0.11891164624435802, -0.05207834168448833, 0.45710184686181976, 0.17225508122132205, -0.17225507362656836, -0.077545811270596, -0.0775458265999742, 0.23174435416655473, -0.23174440214473774, -2.0201178454731143e-9, 0.12667192324688173, 3.041453116492356e-8]"
0,7.198908344842467,9.768691333060734e-9,"[0.10209696482580773, -0.12158309463245424, 0.0469155411599596, 0.0015704446114351601, -0.08326344241256328, 0.0282785577379046, 0.41319669213057797, -0.3651246322791982, 0.3757651373182421, -0.05414169163465313, 0.09573855365519843, 0.008267318520728997, -0.1328703845625417, -0.10555956243567666, 0.05296143530373358, -0.27714091193558066, 0.27155703142339105, 0.32085766004071703, 0.32665836231982975, 0.12471004138983803, 0.004096894462133946, 0.007168081422094611, -0.29858772437494485, 0.10422078245588132]"
0,7.202232463541932,9.99116842067435e-9,"[0.10389933651158399, -0.061075293411736994, 0.28293202557375724, -0.07898416838583372, -0.102241907878241, 0.37027953274565795, 0.1153426002107546, 0.29291685856032706, 0.11379781009810314, -0.17976929177930656, 0.000551804187799248, -0.21764829804877267, -0.015810097941227022, -0.2486513263272743, 0.3476845460873392, -0.24043353409626722, 0.061996669801616576, 0.3431580335256095, -0.13835560669938513, 0.12984665426896985, -0.16059899852817466, 0.36054724367371427, 0.07026234912518477, 0.028040474591925758]"
0,7.205163457955131,9.757719217839278e-9,"[0.20668303982996014, -0.15608057863622898, 0.3047625851221175, 0.07804039046329797, -4.8554500914365155e-11, 0.2532701085202158, -6.318885054520985e-9, -1.4368813581228216e-8, -3.7299653743807234e-8, 0.2311843440188293, 0.06307324220815946, -0.523023492132968, 0.14661209834586075, 0.48916131975121163, -0.10341026943259253, 0.1871497055178441, -0.18714964026235176, 0.18716791182387058, -0.18716797639234728, 0.11667798717886074, 0.11667796744437237, -1.0474780570131698e-8, -2.0047597510796386e-8, 0.00423258030161887]"
0,7.214337480470348,9.975943603110316e-9,"[0.14648880120222535, 0.16478131163507287, -0.2172339066299708, 9.631048855350056e-11, 0.00861899899457513, -3.7781139328026366e-10, 1.0268232726952556e-10, 0.0984497117127599, 3.8866471040680993e-10, -0.42926584585617633, 0.15894987756034473, 0.27323292281537004, -0.004150417674919832, 0.344603291182918, -0.15232472746406872, 0.08970981272976425, -0.08970981349310946, 0.03982047794212057, 0.03982047759525592, 0.356813181994558, -0.3568131816064894, -3.255809617567104e-10, 0.4408748971936538, 9.894852208553327e-11]"
0,7.215719890785586,9.98947750096353e-9,"[0.15529838205294816, 0.1905782215638231, -0.10704209094092461, 1.629714089656647e-11, 0.12507920066430817, -4.6977618200744014e-11, 3.649539578277877e-11, -0.3555864508693755, -2.9144398161917044e-12, -0.3479286801030448, -0.028761948612515017, 0.13739653635585763, 0.1816764268371694, 0.26384151255757204, -0.35646684392999284, 0.23053285977099025, -0.23053285981261434, 0.2346911839889385, 0.23469118399141592, 0.25918664746968695, -0.2591866474135174, -5.815785352347005e-12, 0.25448963106450584, 4.370080676214579e-11]"
0,7.217731953910656,9.745960681295085e-9,"[0.04632101328061226, -0.16616906151063784, 0.3525765881859023, 0.07117167861566251, 2.8746536034814393e-10, 0.07533836952094314, -1.8241050353704637e-10, -1.2564809669416694e-9, 1.9292873772700736e-9, -0.255772103602045, -0.05877458280917569, -0.3009623514397526, -0.036558912114740244, 0.2208989425260442, -0.03703526195059993, -0.17919237667766513, 0.17919237661453064, 0.458779240282696, -0.45877924008909765, 0.18448598233097036, 0.18448598207945288, 2.742647938499402e-10, 9.497488730465572e-10, 0.2664343445960735]"
0,7.219599101256684,9.665018934616984e-9,"[0.08959866287361368, -0.3239322637110145, -0.2262235061003263, 1.9777798368624492e-8, -0.08685200034046914, 1.3670285721300315e-9, 6.085907676278244e-8, -0.0667479528153116, -4.84232306298919e-8, -0.31042178483117977, -0.23877023913015677, 0.0905059065273086, 0.04708215054277677, -0.2528147057435185, 0.34605437925188065, -0.24980446001629658, 0.24980447823753815, 0.0621219717150297, 0.06212200380036134, 0.40049193404756334, -0.40049193930721644, -3.612641439077427e-8, 0.15200018028082102, -3.576361324565832e-8]"
0,7.221392774583244,9.98760395980493e-9,"[0.08459692073840616, 0.09132966775306055, 0.0197232568075545, 0.21468914282801604, 0.08590835100325736, -0.0878194233231274, 0.2573969267105607, -0.11925274380210316, -0.1744673098500631, 0.07802890791956414, 0.30760467449707973, 0.36791892056010345, -0.05484158667220381, 0.005633842117321678, 0.09555435828137394, -0.29714286440670945, 0.29284270507188237, 0.29686257999731913, 0.14172021575910004, 0.2679458484994689, -0.3755376202244817, -0.168070679151982, -0.08481786935267652, -0.1823309700560523]"
0,7.225795148787802,9.965817422579153e-9,"[0.21214978599477335, 0.08036563495865337, 0.08877358663169013, 3.046321539088428e-8, -0.029719327588390663, -3.3788927973804966e-8, 1.1050238947521126e-8, -0.3160281075359237, -1.6878048912286525e-8, -0.33730688364601347, 0.14081770441586836, 0.5052443370919536, -0.19786316764600578, 0.1312773759228112, 0.0793531646780653, -0.22348542187239534, 0.22348542680919825, 0.1926593617816394, 0.1926593432432393, -0.28909798044962765, 0.28909795190062826, -5.771492772753526e-9, -0.21692437154878047, -4.17384325339002e-9]"
0,7.2329908363297575,9.755406680266823e-9,"[0.015616703451102918, -0.3510625029610127, 0.3248964252930261, 2.693957206031745e-10, 0.04849641501611176, -2.132925104439472e-9, -2.0267414186733625e-9, -0.27403771861276105, 5.724552178751053e-10, 0.16319783595893128, -0.022157182946023556, 0.22742123565833622, -0.0820453264271874, -0.41750015459487166, 0.3384819855021758, 0.23702667286738294, -0.2370266729932216, -0.08256733395345556, -0.08256733477312131, -0.10847095187701736, 0.1084709508273749, -2.5159810607022507e-10, 0.41173086300885553, 2.630484591586048e-10]"
0,7.2345530612902635,9.996330997074837e-9,"[0.045437382763077835, 0.31399005166542415, 0.17610955113634766, 1.718624828386305e-11, -1.5566711459228823e-11, 1.2705742355211406e-11, 0.10183007511147418, -1.1942481482870596e-12, 0.2838503631829066, -0.03061655931893857, 0.017569121794228804, -0.1479579956421903, 0.1261073900087532, -0.35241873996987566, 0.16082393800850986, -0.37451082894902327, -0.3745108289169738, 0.2703523169153341, -0.27035231688008615, 0.28391108843264523, -0.2839110884880829, -0.019448462420934103, 4.431821112962713e-11, 5.826146884580839e-12]"
0,7.2376692457784175,9.9734979087555e-9,"[0.00978082722778627, -0.1321055185582321, -0.244698914780813, -0.035391836731881066, -0.030004506940940583, -0.11556748137071626, -0.2540972147960934, -0.1817004812190645, -0.2271064813852383, -0.18200255720010583, -0.04261587013984536, 0.07904265328603917, 0.03618875529612901, 0.22538922202590891, 0.30697957937165, -0.022610027836871105, -0.29130578322325795, 0.3286454943591936, -0.40762470027435216, -0.12223896938612966, 0.3037638656535223, -0.29086738751983143, 0.13439937334855473, -0.030908182076347504]"
0,7.23952775173315,9.75645120806683e-9,"[0.10398191729651762, 0.20944491010762492, 0.23889315434700073, 0.2159205325795157, 0.1130453852755744, -0.2700425032763887, 0.17585868536640367, -0.18967209413277852, -0.12255918085327866, -0.13114648622738234, 0.2606815592669848, -0.019850595915994366, -0.014829556259969661, -0.1677734137644713, 0.15634597972757727, 0.11869993527993417, -0.1253053986480937, -0.061124592796452944, 0.3401360811407938, 0.16394046680957783, -0.36808334051980274, -0.1442018092370948, 0.19134681453652722, -0.40823342894560743]"
0,7.241277251175943,9.983806134215204e-9,"[0.032649769751973035, 0.10595129105874287, 0.3274919017297181, -3.25227501026053e-11, 1.302512900606278e-11, 2.8477271174309095e-11, 0.3714987866459924, -3.845767856107445e-11, 0.07929896609929132, 0.10621989357317493, -0.24083022795892872, -0.1714309437528839, 0.17549498550250778, -0.32337945847017335, 0.11227329632386965, -0.2473068673645718, -0.24730686739921615, 0.358184177365774, -0.35818417739494246, 0.06635010549204581, -0.06635010548364893, 0.31904756693881553, -1.1403585198912505e-10, -6.045560956259289e-11]"
0,7.2420156502024176,9.985436715456627e-9,"[0.04646680362488935, 0.12248101051841365, 0.3208961140228355, -1.9832838629438935e-10, 4.3927932790804345e-10, 1.5948694273825132e-10, 0.34589560167208094, -4.204655568567883e-10, 0.09314045522097744, 0.07927710690179773, -0.22622152909539342, -0.20871982697018782, 0.15363629533582232, -0.33452172792285184, 0.13589529187817395, -0.28627857468446094, -0.2862785752595458, 0.3494711586637602, -0.3494711590877191, 0.08646106501275233, -0.0864610652734231, 0.27096589845789115, -7.838747289042705e-10, -7.678327296292187e-10]"
0,7.242655329843846,9.76207534288842e-9,"[0.016158584761342916, 0.3530803208373695, -0.10247983162155083, -5.158081722918148e-9, 0.13740337823632381, 6.412357952619573e-8, -7.75428320948107e-8, 0.46365464242504795, -9.85130097006835e-8, 0.22994736149180914, 0.24694671714306624, -0.11619542079821298, -0.2462223935654499, -0.21353574677758108, -0.49039422333138016, 0.26023908934710305, -0.2602391138675503, 0.0075120548905249305, 0.007511908553732315, 0.08984272654132963, -0.0898428920196582, -2.213553330780491e-8, 0.07029461205681323, -6.927290936926432e-8]"
0,7.242965133050878,9.959466977380232e-9,"[0.0342122577622054, 0.09905329598077643, -0.18365302070725487, -0.16301734233933268, 0.26402850501715136, 0.3080305691355756, 0.06332783641470724, -0.36083479479105746, 0.08040691676190376, -0.09021475088274143, 0.07361610677767141, 0.18713843218259207, -0.04096637438558111, 0.0754581029929684, 0.2402009799603877, 0.07711636333300753, -0.12533369912431175, 0.23920211309207184, -0.4036621118083189, -0.20084134391199615, -0.11567144599311827, 0.3084364374453321, 0.09298378458733561, 0.3323908627162082]"
0,7.2455187722595,9.767044572149302e-9,"[0.10214373001368843, 0.28767950451166924, 0.2599745801519643, 0.1239135727536115, -0.044219840812886296, -0.08606003646558075, 0.02716526701005262, -0.06082373367564651, 0.05092173007888519, -0.1525713255493975, 0.19018758284390974, -0.09774384281088366, -0.12177549182430146, -0.1841470388334059, 0.22569888463058688, -0.07317598492530973, -0.3022482646790078, -0.3070377333390354, 0.29476378221901706, -0.44829768565515815, -0.071453872917368, 0.08980732116625154, -0.09421743951833614, -0.37135651256908786]"
0,7.246912414390319,9.958228543296669e-9,"[0.055232488706401, -0.1880662459438854, -0.07343030408561545, -0.23505672250471105, -9.369763772145474e-8, 0.15850659168838577, -1.3396778808376003e-6, 1.3532294033126075e-6, 1.4541012535654211e-6, -0.06494827447385301, -0.2426946722640555, 0.42391311676886245, -0.19397465821169402, 0.24781601620696359, -0.15021825950674378, -0.2656262396743091, 0.26562633981513173, -0.19146884292773145, 0.19146731775048037, 0.3036680545005863, 0.30366765711397636, -1.1366383132648147e-6, -5.263392349782432e-7, 0.33544541522379734]"
0,7.24936505601232,9.992003398482973e-9,"[0.024720623547070174, 0.1430281564617198, 0.0027810709664783688, -0.26410106520141596, -0.15177639446420885, 0.1637958737396054, 0.0687579087484532, 0.03149523379380128, -0.20437117751750572, -0.24960045737319175, -0.30076696536715586, -0.41271536809154397, -0.25128944088560967, -0.2056543790176058, -0.013719112413380601, 0.12124579549483228, 0.0033585674238056935, -0.08904985993936979, 0.15163182762335708, -0.22380927503508888, 0.4761225634900841, 0.0007971129112198939, -0.05621721151109345, -0.2398347964461201]"
0,7.250448483858066,9.982720250056538e-9,"[0.13488937885979996, -0.052743231804712826, -0.04278135322397028, -2.810915766883993e-8, 0.27878099456107097, 3.4134407955057122e-9, -1.1194007311206052e-7, 0.2100884430583877, 1.1126705107708902e-7, -0.30263095609018464, -0.13152669631502004, 0.6694155285262378, -0.13599928546812312, -0.16355978870139676, 0.05881230235027156, 0.2651086987830334, -0.2651087339049889, 0.09959922775045336, 0.09959919735197856, 0.17612553722345742, -0.17612556576062438, -4.710268497625783e-10, -0.16487165503484558, 1.0430063069168758e-9]"
0,7.254663696286279,9.736787066849886e-9,"[0.035510292869447554, -0.15149464780906274, -0.3288262382003462, 0.0598426033704951, -0.14028429966031175, 0.14974171614630585, 0.13271116666629953, -0.02293328802814899, -0.08043774333143817, -0.3630578858384823, -0.18715552604250643, 0.014946780143273466, 0.21484374949173254, -0.11416049557146718, 0.38070337092332585, 0.37124084216705633, -0.06061670573240473, 0.26032459308121214, 0.06363980174797036, -0.2632941815637845, 0.18613652070577485, 0.31294149288478956, 0.10430865461540884, 0.009293269209896404]"
0,7.256607327345513,9.960974926881778e-9,"[0.11693323538250386, 0.22338300831914806, 0.2535756100011473, 0.014301790307132392, -0.1443170773116772, -0.02280803012306213, 0.04015686479397135, 0.3126411314896542, -0.03214917748048663, -0.13455334665357715, -0.006740087122592188, -0.3368896323283517, -0.18063084491243545, -0.17431108268551537, -0.30131986364398944, 0.2948615773818184, -0.307671579102205, 0.2972858359822061, 0.336814842781198, 0.08304419616173007, -0.043442433100089904, -0.01890171017111078, -0.2684032376728057, -0.011121511825278596]"
0,7.257188540252521,9.958296385535062e-9,"[0.0783598082507634, 0.27304438572787754, 0.031865589418061974, -6.416695841175986e-7, 2.1340483604714976e-7, 1.0225352526219449e-6, 0.155576817927164, 3.8894997255181963e-7, 0.37213097782844307, -0.2566243551879094, 0.2793183904533827, 0.025503290269319363, -0.12019431224837435, 0.08075179466139507, 0.017706912766978875, -0.019626369576453723, -0.019626644882867323, -0.1511197213278933, 0.15111911744295498, -0.4031801659345601, 0.4031798235080728, 0.4671684952171339, 1.8896176695780402e-7, -2.058677943821466e-7]"
0,7.258248393333661,9.978751655236608e-9,"[0.13955937722519277, 0.23760760530270233, 0.3143358130578247, 1.403447321146847e-7, -0.09230718337033642, -2.690801197338871e-7, 3.0814358409795897e-7, 0.1999654102706987, -2.3923963694683844e-7, -0.1724450412385124, -0.06617100303407203, -0.25310761617835975, -0.1541975877676588, -0.2688296215467068, -0.3408534187903068, 0.3174812783033, -0.3174814407397236, 0.3116880112623607, 0.31168822714649846, 0.10884901727276855, -0.10884889206282194, -1.0877743985898805e-7, -0.21624375838852228, 3.673597335650943e-8]"
0,7.259651760854542,9.960830420636205e-9,"[0.13333687486937987, 0.306937078140403, 0.24767947273364402, -0.006500117295030447, -0.13516845620043, -0.14344881487273303, -0.03187262922053904, 0.04047562912503451, -0.2344882566081843, 0.025348963643721502, 0.12192491341428331, -0.03569617796078713, -0.06874090123142548, -0.26959320376944185, 0.2152785931517675, 0.40699058411806355, 0.21171962219108503, 0.34629914719182053, -0.09845562977972563, -0.13546790147920074, 0.4287687339230316, 0.0863282236892536, 0.1882088886225044, -0.06671547365422506]"
0,7.260869490304973,9.973737179149253e-9,"[0.06453254263620192, 0.07652708638364043, -0.0005320315375993769, -0.059845344278589, -0.0929053557628256, 0.21508481441879357, 0.27981907329501654, -0.2882468919093589, 0.21368788791727722, -0.2151325875985769, -0.21737993213256226, -0.10070142855755779, -0.2457749217043647, 0.026648972565424606, -0.12544060670804003, 0.06012808422728011, -0.15440011030362372, 0.25770771062336684, 0.07030757390562568, -0.5157497636449941, 0.30444995196442304, 0.24411740306679686, -0.16307903556728487, 0.015572052107695786]"
0,7.2633989149017575,9.749030800411296e-9,"[0.2254839109253147, 0.30560327867470655, 0.2746730275276751, 0.040362865885949194, 9.114533544593751e-9, 0.16347010737526257, 4.5220841003552223e-7, 1.777247832872522e-7, -4.951863535267542e-7, -0.10862046715821133, -0.17699543939719617, -0.20025178032328372, -0.24601136963556453, -0.1981663320708363, -0.35401528035302054, -0.2750710986899939, 0.27507115116655834, 0.15721479571153352, -0.1572147988039816, 0.32009609190857835, 0.32009618538877693, -1.0828421959920838e-8, -1.5957032538156469e-7, -0.19477563932441805]"
0,7.264835632202714,9.747912625232408e-9,"[0.11271657627973358, 0.12056781925831321, 0.2912245330304538, 0.17868520837892013, 0.13382802644143507, -0.274853333155602, 0.18749040556977736, -0.004218467352665147, 0.1987915228722901, 0.027382706697892324, 0.2599466226634539, -0.1639482800773909, 0.15190906563705056, -0.003859497337787951, -0.09315126888593676, -0.1986641218573647, -0.01177836508487092, 0.23106346355184898, -0.2738681780525748, -0.16116033601497665, 0.07352214841436377, -0.2958775765681394, -0.047676613085038635, -0.5212589438087012]"
0,7.2667599897520505,9.7663045314471e-9,"[0.1380545147089272, -0.1593802325001535, 0.2344671389820108, 0.08272826737757288, 0.348014320986648, -0.12489747465393947, 0.2941879096154605, 0.23193020769099637, 0.031308425817830915, -0.11817939771447027, -0.15838180874859253, 0.4076495534105248, 0.06842342564988341, 0.16910460829661073, -0.08709475943232117, 0.17199971059210828, 0.025161360887788174, -0.29045053498772433, 0.151895841486838, -0.01992625316741989, 0.2752723707311821, -0.17300373597453178, -0.24434712780914292, -0.2571707972955094]"
0,7.272244152026608,9.974314654906222e-9,"[0.13033414779940192, 0.12348366751562372, 0.17190903232024546, 6.187711165298086e-9, 0.12000140842467732, -3.833832478115233e-9, -5.729751036612034e-9, 0.29949850117712185, 3.827637263268851e-9, -0.24982483453159654, 0.24172165318295652, 0.5399756876511792, 0.16049495145222265, -0.26059562517837676, 0.07513460642565455, -0.26374414356468967, 0.26374414466635276, -0.29048749014097486, -0.2904874912439376, 0.06982983199227763, -0.06982983535561582, 5.0211021109298875e-9, 0.0688665230190991, -2.5158805546689705e-9]"
0,7.272486002306203,9.954941980261226e-9,"[0.06169741366564675, -0.3015769620058393, 0.005392837374584655, 0.10275703756638824, 0.02286609748033752, 0.1594086320209771, -0.2906899784359219, 0.09589327370895082, -0.09687714671893502, 0.07258974616919103, 0.020512067577136958, -0.09566024866627007, -0.060730397584396176, -0.362999198004365, 0.3679846749187647, -0.04473690626238204, -0.24736397470587795, -0.09724087851139059, 0.022229490762188928, -0.6182751882375443, -0.005310993870247988, -0.12170037634374999, 0.025480295912311362, 0.09506950808666093]"
0,7.27318470083743,9.994732625832394e-9,"[0.12746454330741583, -0.06294208708902746, -0.21842142394418718, 5.273363706680974e-8, -0.09235708310272196, 1.7697644702732e-7, 1.8401992296174576e-6, 0.2638957982310456, -2.1677248763502774e-6, -0.19943972647198882, -0.0647145828300873, 0.4849301298378077, -0.15023076303641225, -0.16748238717558578, 0.22515530620828667, -0.2963576634802921, 0.2963577685887777, 0.3313442085164596, 0.33134392744188623, -0.0679907175319524, 0.06799073761829559, -1.190156334610978e-7, -0.26267343434999235, -4.433305921650006e-7]"
0,7.27517003492478,9.746052886618721e-9,"[0.07525505559718805, 0.08963087739950865, 0.04965191419793663, 0.06395629846744436, -0.11623945878233322, -0.14019070918008392, -0.3088966077432612, -0.09097948388630048, 0.08564223882537766, -0.24117820672073914, -0.4473855122918091, -0.5121713962425396, -0.20981791098406385, 0.2045190410728372, 0.010486232803360198, -0.15896113498274111, 0.3776737660937075, 0.08242514154152057, 0.08779745327836612, 0.062417555350860195, -0.07981185045162384, 0.1862406171001318, -0.03595913140042625, -0.017277180362130766]"
0,7.276310470586492,9.955103814489775e-9,"[0.1274908555474713, -0.0885150828332625, -0.048743852461541, -0.055050532049974454, -0.09588551390681443, 0.28134700272293744, 0.2767800732064559, 0.28042404405591803, -0.42693130259631074, -0.10306124252882799, 0.04914905033299218, 0.06343975862984, 0.18689628979414677, 0.10805334872350199, -0.04566611170627395, 0.13550312988303387, -0.39118095552119836, 0.15312873579850217, 0.3543868896090048, 0.09360118647743132, 0.22579264964474355, 0.0190980778896498, -0.17821004820474362, -0.2580641556591844]"
0,7.280765717137755,9.75694704748264e-9,"[0.03896091162648159, 0.3125987358378219, -0.37003038101752306, -0.4308567631894754, 2.5201090230322913e-8, -0.08575579272030495, 6.780174329292624e-9, 1.0883976778070303e-7, -8.967612376389212e-8, -0.06993225749759051, 0.2786932881192104, 0.0014335030360330449, 0.024495567395757416, 0.27530084618362466, 0.5077578403165846, 0.13252276942768415, -0.13252268719668947, -0.21294181144830038, 0.21294182178568818, -0.11591576014013828, -0.11591572829458772, 3.294315635969081e-8, 4.617479451708074e-9, 0.03732224326075579]"
0,7.283881589274466,9.969252658749908e-9,"[0.06316356203762645, 0.1969308270382141, 0.2696488048847729, -0.07982044439873388, 0.1633655695958557, 0.1184006752769924, 0.13046738865992324, -0.19965551061031517, -0.22136033782177794, -0.1509175768522531, -0.08000134712240493, -0.24475745144448144, -0.15110549661545117, -0.1772651056497239, -0.29970909693881587, -0.41512973964942396, 0.24208007831160733, -0.22550931959103132, -0.28945041786368875, 0.18756527006683865, 0.11494457221158128, 0.1071696522705472, 0.21074990250689452, -0.16889690887250786]"
0,7.286380488760738,9.977018120463024e-9,"[0.018566825241845154, -0.1504896727190773, -0.3031151549543806, -0.08441579679029582, 0.2074323576015275, -0.2792259861993027, -0.23982425567533522, -0.21938643104759925, 0.15283011069174673, 0.08291676053330627, -0.18397545433478518, -0.18364180508081707, -0.33620308222778783, 0.07436672110820121, -0.22316992181889556, -0.2684255932940689, 0.21880500988864499, 0.02105402666975508, 0.12087691184903077, 0.21837436349140987, 0.06220580747488698, -0.04228205619249287, 0.18810783928321095, -0.40184444437888334]"
0,7.291475321277728,9.725054447008585e-9,"[0.06733251521916737, 0.27976124070126535, 0.34273137564173306, 0.2866286331839045, -0.14835106139208415, -0.16386178427636924, -0.03135640411923522, -0.06915484035236195, -0.2498603734897274, 0.05815023663261333, 0.1114810499378652, 0.059091957569178837, 0.09726348455904547, 0.28197053393761606, -0.3485758712208378, -0.03583856127754907, 0.3981576926587179, 0.2535905857173568, -0.20238965501980416, -0.2269689076598814, 0.04357085429436236, -0.08037088844134183, -0.1243485632808252, -0.1741596117092489]"
0,7.2938353041405515,9.967667919427813e-9,"[0.04115397685628744, 0.22827108459761017, 0.39913730405138864, -0.08920828025637671, 0.1492058755808066, -0.16031866597696037, 0.3494159645832592, -0.01712058749695461, -0.002530121127296933, -0.029259568322618328, 0.054371741889939755, -0.029482747009801986, 0.3517049356674843, -0.04639513401309413, 0.01826128772101248, -0.19307120605223688, 0.3501081459749277, 0.05991475062865398, 0.059068929232208196, 0.02303934270558039, 0.05601648683760842, -0.11983461061163608, 0.24977074222822032, -0.4799634728507325]"
0,7.294657962716109,9.964965999622335e-9,"[0.04563271679559317, 0.1451072541014585, -0.2794143529287163, -2.0429115317235428e-7, -0.07020493425802099, 2.2235400476744843e-7, -1.0178636335542167e-7, 0.1662245454077219, 1.1760106387089343e-8, -0.21551896654264188, -0.1747414393884042, -0.4278993126247881, -0.3400283115312226, 0.3321453650559362, -0.2349987379740101, -0.2832971772321182, 0.2832973315329342, -0.22916995007611557, -0.22916989661595205, 0.01752098498357109, -0.017521025020221764, 7.45299310135179e-8, 0.24252517242782234, -1.0302340799490616e-7]"
0,7.295079489754018,9.992375180767855e-9,"[0.22956471354677124, 0.22956524164383652, -0.159207086288697, -0.001611352803841064, -0.0013087665857963256, 0.0016112847551606384, -0.2486078465168035, -1.0486591963700531e-8, 4.7228523059204147e-7, -0.2581882003708441, 0.07504303583079507, -0.07504467611475316, 0.040488793301380145, -0.10644361587623875, 0.10644291856613688, -0.24860564994564555, -0.24860575170757343, 0.00043685380777075134, 0.0004356461808947838, 0.509541153394452, -0.5100678171908779, -0.24860488035681194, 0.00043626509216031147, 0.0005283732817582187]"
0,7.300269782840967,9.755214508676214e-9,"[0.07422002747447569, -0.15181814093455895, -0.3623436017404064, 6.197271663442833e-13, -4.1922611942142236e-13, -1.3088541113284366e-12, -3.379076623467247e-7, -3.710372267221408e-13, 5.648626241935636e-7, 0.5037997389480142, 0.2077374062045299, 0.11617152193501853, 1.1364027544826472e-7, -1.3661727554905997e-7, 0.4985770865815855, -0.27054622488592633, 0.2705463402207232, 4.303755364937288e-14, 5.754059447171334e-13, 1.6236390762742898e-13, -1.186912351441509e-14, -0.36703573559229963, 9.677237471510494e-14, 5.29610556728004e-13]"
0,7.300714995754416,9.758889333357689e-9,"[0.25907873638381246, -0.38209183152882426, -0.38209183153058757, -1.0048516130904195e-11, 1.662584638571174e-12, 3.681464402911353e-8, -2.4730529465128468e-14, 1.1168764289971577e-8, -2.5809884815378242e-14, 0.24339666911580665, 0.24339666911672123, -1.7101859729578022e-11, 0.23657322677310694, 0.23657322677396628, -0.5403594501970796, -0.24339666921206943, 0.24339666921223568, 1.9986383006013084e-8, -4.786843593519154e-8, -7.34411079092639e-8, -6.791803211812676e-8, -2.387992016130507e-13, -1.1175731081349132e-8, -3.6775175184103825e-8]"
0,7.30388591105243,9.744774631535703e-9,"[0.22174981198861313, 0.2583483207352988, -0.39029732219386554, -1.3217800187416406e-6, 1.0687004253879896e-6, 1.1012781675584883e-6, 5.612368747681643e-7, 3.9236394434703354e-7, 2.872902372069828e-8, 1.5179238433794153e-7, 7.539443779430837e-8, -1.5983436188891628e-7, -0.25152710204449663, 0.05171217637327727, -0.36916427722866985, -3.9298665395954556e-7, 0.6503341879214599, -8.26701760285131e-7, -0.3264878474442622, -4.2220207939829946e-8, 3.043643854574516e-7, -4.090000439113714e-7, -7.16897183492182e-7, -3.7641322283572766e-7]"
0,7.304740400704112,9.754775814359741e-9,"[0.06504400825520061, 0.2604103487152175, 0.18095890821108757, 0.3014533586201974, 0.26336302897362296, -0.16612880390590418, -0.02875400232053706, 0.32161458404017174, -0.24294907015902312, -0.19219032127040173, -0.1561453992199209, -0.06157577161624311, 0.045480898007824754, -0.010640000541425537, -0.43528267305222335, -0.11222142109792493, 0.29844242536092225, 0.3551424995643073, -0.05144237332309673, -0.17217308724606395, 0.06856607287363478, -0.11356297997731152, -0.016323736043204223, -0.0968756021444012]"
0,7.305109435099561,9.990960090643818e-9,"[0.08446227352297954, -0.03196316671812958, 0.09575195035921362, 4.999440385148297e-7, 0.04831470139416313, -6.032436196151688e-7, 8.571273072613421e-7, -0.16332739575962613, -1.1586298105180531e-6, -0.4218329560237732, -0.1277705558533922, -0.5774804307690997, -0.21781822382819852, 0.3982821094468324, -0.0738988889557609, -0.24951753086140108, 0.2495171260625626, 0.01554876873547542, 0.015548895259530786, -0.20980374495532866, 0.20980466633786615, -4.0555658862904976e-7, 0.0366400163247942, 5.776235259902263e-7]"
0,7.30687789754914,9.995585136593957e-9,"[0.12036410501871155, -0.17866140805066483, 0.2887418235406043, -2.621639245698232e-10, -1.5404135622738176e-8, 9.63442163141318e-10, -1.1686326304312976e-9, 9.066445356427167e-8, 3.0839721038359693e-9, 0.38797583402389846, 0.08124433331912811, -0.5308478003537351, -0.17483450964045316, 0.47542609053952933, -0.15396500644317673, -0.27476641864493323, 0.27476641872766744, 1.7371699989150534e-7, 1.730595858689796e-7, 6.506185483241382e-8, -6.367077907631834e-8, 5.015467826388823e-10, 5.712669536810331e-8, 1.058925049109545e-9]"
0,7.30730767890479,9.986408596947469e-9,"[0.06048080276173683, 0.22690801796339075, -0.045883221890272344, 0.03633222402095687, 0.22532309885769033, -0.003175038823665431, 0.16550737554985923, 0.3854104005505863, 0.1300137978748064, 0.1890677288519847, 0.17256536564545066, -0.15074062533519947, -0.08502750758544877, -0.13194402841752992, 0.309582975765685, -0.290116145322599, -0.19542989650305698, -0.37002439924321395, 0.3024086098622205, 0.14055084449785238, 0.30993480602149315, 0.07503545736780903, -0.09553447477518831, 0.08821730179931933]"
0,7.313670400449178,9.758815812296964e-9,"[0.053450762366652214, 0.18906283911148253, 0.32535963989778016, -0.22849448797315253, 0.07423010100274054, 0.08524719318154192, 0.24322863439959752, -0.09028232020806176, -0.06644815167368917, 0.22908948934010526, 0.23958596983918223, -0.10699788604647953, -0.2305558043869165, 0.20194384905129198, -0.3425799266834129, -0.18143118902763622, 0.4694777436323738, -0.011331504428543498, -0.18433994834674605, -0.13454338010543884, 0.19406475604913048, -0.08070050663840342, 0.042450127403043277, 0.18623064339409062]"
0,7.31603106727726,9.717158269302293e-9,"[0.044192741206299166, 0.32920594928067964, -0.2031350460431069, -5.442535285615289e-8, -0.0858664924116116, 9.557377153915095e-8, 6.829984198454671e-8, -0.08799435577630284, -3.968284439509475e-7, -0.18640108863051164, -0.17756120643668766, 0.2902987186915945, -0.1935717315660722, -0.3666945279462718, 0.2217885748372137, -0.27220977678141667, 0.27220982902472457, -0.10935412099582294, -0.10935387833117195, 0.31163042798374607, -0.31163055464190853, -8.641211263218868e-8, 0.3086724869681666, 1.1948715076605576e-7]"
0,7.316882965179453,9.953984029534933e-9,"[0.04972106093628458, -0.05905841753253697, 0.08275949356916505, -0.11012659840581622, 0.07465634813886585, 0.14922639167033508, -0.3523420390052282, 0.4923583181673039, -0.14759479261567046, -0.11906656289402215, -0.14439563663900082, 0.02209551687747155, -0.1868258795543289, -0.02507159349489249, -0.09372501192033275, 0.20204977187813727, 0.15602647866297975, -0.4160175758702661, 0.22855004188862912, -0.11100524868150613, -0.12240334324394604, -0.37349634725013703, -0.04533310910693365, 0.14039045398920402]"
0,7.321252100220885,9.75636749089843e-9,"[0.09658256328805648, -0.13146452667284778, -0.056024798391830936, 0.33548452343009405, -0.07583382909685621, -0.10836630325249784, 0.4247223567862086, -0.18668252570800703, -0.03767368054821549, -0.017557958891393426, 0.08607416551834654, 0.18114679464483055, 0.0669416341411143, 0.3087381150051314, -0.09596928346649253, 0.11464716832716257, 0.068887725251222, -0.24263684304362718, -0.0027288183353672496, 0.5642923383271595, 0.076514956187621, 0.1639884420276695, -0.05762763240639132, -0.20674293388862508]"
0,7.3244027155723535,9.96712109102875e-9,"[0.14151704381543223, -0.08135406796267522, -0.022662755850044933, 5.832917063224805e-9, -0.2780057252289242, 6.099383494926344e-9, -9.699089848657757e-9, -0.24491929132374657, 5.787973175446778e-9, -0.24320218326533827, -0.10964435344814294, 0.5888656402550356, -0.1799123438158543, -0.13847326998970247, 0.04884973154759508, -0.3583417001892363, 0.3583416883829824, -0.08846690151772259, -0.08846692711346286, 0.1703662559285078, -0.17036626722181403, 1.4533718266333315e-8, -0.18217305088062455, -1.964923583801634e-8]"
0,7.324600024060313,9.755201939244158e-9,"[0.261836984784677, -0.3401777004409339, 0.05294130066301937, -5.231889220558024e-6, 0.23157000168429226, 1.6479130512619642e-5, -1.4867276268733854e-5, 0.09314726811944407, -3.602679291941494e-6, -0.01902791475870138, -0.30923948026041526, -0.19308110763342168, -0.08856809858790354, 0.024695362466154277, 0.23432116619652366, -0.05075083719305827, 0.05076454422977014, -0.19036189590811592, -0.19034179032922321, -0.431931124647444, 0.4319030831001971, -3.3926991414842706e-6, -0.3213402401272848, -1.1043538887950933e-5]"
0,7.327135077466117,9.971070283822911e-9,"[0.12957835899461204, -0.38712452821809196, -0.3680066462291122, -7.98969975641396e-8, 0.165975593028136, -1.2712126828005692e-7, -3.575923430942049e-8, 0.17882400474574967, 4.04183688088307e-8, -0.1196698010724416, -0.06433094329117166, -0.08143013711085006, 0.1565914147215321, 0.2935899451840501, -0.4280472054112946, -0.2702594792324935, 0.27025932710465245, -0.10615894676042668, -0.10615885732562746, -0.1395904987853537, 0.1395907412177641, -1.3330817786227083e-7, 0.33431706722007265, -1.5252680112909615e-7]"
0,7.3284586308288056,9.767224396324282e-9,"[0.1077338038034452, -0.23452846074641437, 0.22865282188718514, -5.8472001387491765e-8, -0.17546094172664772, 2.4453517276317172e-8, 1.2406871182527818e-7, -0.40045053215294085, -4.906762091677621e-8, -0.41124689247959945, -0.03953355453570684, 0.16196445370538157, 0.17593601388655908, -0.1527187903034631, 0.44559389581327824, 0.32106372327719823, -0.3210636460092787, 0.015460161688609076, 0.01546016727992948, 0.12815954460081413, -0.12815957508007886, -2.180833655491415e-7, -0.026817235373052598, -7.425506267196546e-8]"
0,7.33045740223429,9.994968368383598e-9,"[0.16501790531051888, 0.021471115380637458, -0.01099055241109866, 0.03429722017326551, 0.2559081251855784, 0.13756227552356914, -0.045656871681900996, -0.04992456119813657, 0.3977532679856026, 0.25749724134936347, -0.10431262010848433, -0.390959489945244, -0.17862379183629334, -0.3074614162646685, 0.11574059365147132, 0.0574254828893799, 0.28594850600476696, -0.12608401095470492, 0.2520539258071736, 0.36395623719100834, 0.036084408227355966, 0.00028161146886542394, 0.1759862976323712, -0.15720607581120083]"
0,7.331529410146392,9.970974314418685e-9,"[0.24865433834129277, -0.05956467986822817, -0.3430050939438783, 0.11210856824560407, -0.14251981451662626, -0.2263801631450056, 0.07229848348012738, -0.022359829965731277, -0.18834655669664252, -0.28686905588531053, -0.12766079653032208, -0.07955203156870566, -0.00020286265719767735, -0.1651739490398689, 0.3595432981796121, -0.18838951545347626, 0.18107308946186368, -0.3718435109688272, 0.3823267892366452, 0.07776553246970763, 0.16134361955551496, 0.11775332604234062, 0.03741817879357454, 0.17350141352777387]"
0,7.335097547735129,9.983295950998606e-9,"[0.10050991119163984, -0.23637671824133158, -0.23351371375028857, -0.09178261211019408, -0.3025625322403588, -0.12424665648759424, -0.06146485336223025, -0.11951860007647074, -0.14874888868649325, -0.23129506245366133, -0.23262732339286152, 0.07732359739928626, 0.12565519298437444, 0.2545267262666775, -0.41120733480331867, -0.06658161344742933, 0.26194873764564386, -0.09049720197916078, -0.14077728643151755, 0.46394690401931643, -0.14381578430934056, -0.0354179386031455, -0.14185788466784172, 0.04773383461756591]"
0,7.3376194704839435,9.752763902062622e-9,"[0.06509178012239424, -0.3291228825113783, 0.15565551745075729, -6.496687880609231e-8, -0.40834451380246595, 1.8634070199043384e-7, 4.647669501157814e-8, 0.029332591266332572, 1.9648786568644642e-7, 0.17207134134768876, -0.02326189676871447, -0.33198118618810635, 0.0271556842547327, 0.1679189733294628, 0.035679605384548105, 0.12045733673659687, -0.12045774745637616, 0.055110502001447424, 0.055110694950420216, 0.41835590363665576, -0.41835595801047165, -9.065155799642955e-9, 0.37403305106324214, 6.840652017978e-8]"
0,7.340340116338442,9.99122938255915e-9,"[0.04190562284002801, 0.0842065554241452, 0.1919748497100183, 0.00482699633267328, -0.17768507528084912, 0.055431912691454914, 0.28239210312650354, -0.30738860096934273, 0.16379419933932626, -0.17874908515059662, -0.19910437016601681, 0.038882295006713544, -0.3652383782659335, 0.2524790259162891, -0.3627610600519106, -0.017181761398344795, -0.2634764973220184, 0.15765166266617286, 0.1457316663335375, 0.28077705928679386, -0.26977058640875695, 0.1717637338306327, -0.0813285921192404, 0.11483654191584655]"
0,7.342092257399604,9.952755330051776e-9,"[0.11876172904241808, -0.2856380282335709, -0.3302065270644162, 7.772812044063314e-14, -1.433524634895978e-14, -1.5410888719164712e-13, 2.941340837380853e-6, -1.1529082811620193e-14, -3.4178386549932033e-6, 0.3705000185623838, 0.30579492403334285, 0.13349765112941547, 0.2377755738511333, -0.2800436983235084, 0.4749405586280623, -0.30507181107244596, 0.30507172139650757, -1.4096969567414897e-14, 2.936059520360414e-14, -3.733263039063898e-14, -4.6763343085144053e-14, 1.1534627414590718e-6, -3.396177926377489e-15, 9.462759220636523e-14]"
0,7.342253652380063,9.98709134414548e-9,"[0.1243792757785587, -0.2995207210280788, -0.29952111395711145, 1.5438737001675066e-8, 2.6846295091194325e-9, -7.756280009875663e-9, 0.1326982176649503, 1.6826698375165627e-9, -0.1326984219681554, -0.3382799632222404, -0.3382793303782624, 0.10867299036448352, -0.2555648737637779, 0.2555652809737106, 0.46008152466969143, 0.304037593811872, -0.30403755925234044, 5.724489030060243e-10, -4.785108435556571e-9, -2.4829454167739078e-9, -5.885049475135115e-9, -0.04506403307698803, -1.9475813023636102e-10, -6.496644338530779e-11]"
0,7.344315012029328,9.987598495124059e-9,"[0.12451566941285915, 0.06499359725103213, -0.19700462416986478, -0.2361988251539383, -0.30843454476354937, 0.2662634695551165, 0.100029568345469, 0.0174748964168061, 0.3355001044466899, 0.04803191460018807, -0.026492376308239245, 0.4015353631463937, -0.0017319230632571866, -0.09684336893124171, -0.17160619307226815, -0.2538186551046939, 0.15936964124176545, -0.40193457697370816, 0.06400249863696372, 0.1322804484248008, 0.023211269969932936, -0.20704059364900965, -0.14167042657204248, 0.23928616307584155]"
0,7.347329181257352,9.977671870446633e-9,"[0.20726596683986465, -0.2297783932352774, -0.2721578613797558, 2.6238015502224656e-7, 0.08954810191907021, -4.874173815792255e-7, -2.18940276988694e-7, 0.08901961839208906, 5.722879699068342e-8, 0.34846336190463983, -0.48001166416089625, -0.0086373357013957, 0.21521963056553797, 0.18625660666941643, -0.5074485771410058, -7.891183416698206e-8, -7.891183399786957e-8, 0.2435240837873106, 0.24352408378731044, 2.0244052550083732e-7, 2.024405253854804e-7, 1.6987840773757737e-7, 0.07206876200007332, -3.824468140943241e-7]"
0,7.349947372979723,9.984223475872383e-9,"[0.036487066989137944, 0.37600761688568674, 0.02880853721470426, 0.1202736156418308, -0.030292264682959306, -0.050375661934220745, 0.01915253044146619, 0.01769919390750213, -0.14728147261059152, 0.018521888233008023, -0.08848595611935031, 0.040615813250639766, 0.0174551626499802, -0.34756816356563736, 0.36555766147253477, 0.04116258059744965, 0.19155582909486976, 0.22477122943550115, 0.07089248310243673, 0.6392599809900175, 0.01851395613110808, -0.048737685333641485, 0.1257542198113985, -0.17458363852877967]"
0,7.350671677666695,9.957066530006113e-9,"[0.2679788203402854, -0.028376174845256265, -0.33999533061733267, -2.1006506183481998e-9, -0.011612891522426231, -8.25444143660257e-9, -5.991318275587218e-9, 0.19297009326656692, 5.381928046789463e-9, -0.02470622206310709, -0.09596991064613489, 0.23689938971835273, -0.02598144783116223, 0.016185653217415028, -0.21023024472475757, 0.3412255766880674, -0.3412255700059409, 0.4230540676276242, 0.42305406179484184, 0.09676638053837722, -0.09676637183164499, 3.9848262663354115e-9, 0.23192792951462488, 6.105875475883669e-9]"
0,7.351254857289783,9.975856986799228e-9,"[0.2255893634499095, -0.17046278585116803, 0.1703474022117886, -0.14621953588818004, -0.01677786091741819, -0.14098534322004674, -0.09977281183573408, 0.29112498714897705, 0.18692405760834852, 0.38688419579569755, 0.19709828686521202, -0.43923398742514264, -0.20726813952979847, -0.39857540352952403, 0.18774638012211953, 0.0012735603488354807, 0.001273560348834639, -0.13918814683623187, -0.13918814683623335, -0.0908574363218413, -0.09085743632184154, 0.014433224548896083, 0.14079575851389403, -0.16133680483752788]"
0,7.356276966286005,9.987867930058244e-9,"[0.20191519419856394, -0.05767689930837705, -0.05543320223982394, -0.08574482238264437, -0.16754686408944702, -0.28136947884351915, -0.3917807169821495, 0.4501877120032762, -0.0305291551795185, 0.203163339438351, -0.018074140607952132, 0.07891746197618583, -0.004954821409652756, -0.026946595358322358, 0.2447197909036934, 0.14522122168158963, 0.1452212216815899, -0.09338723329348399, -0.09338723329348565, -0.2571111362675932, -0.2571111362675945, -0.23556144773944607, -0.1689943762562223, 0.3111189344201682]"
0,7.356735880154081,9.971699373815136e-9,"[0.03834420220467394, 0.36004207352108863, -0.0007849229108903465, -0.11064342892319182, -0.003120304377917644, 0.11987675801546258, 0.04538234933947978, 0.03730475752584336, 0.0014997103013072153, -0.001976375093271661, 0.08563587806289091, -0.09031269045177401, 0.027368132292258995, -0.33981558041797266, 0.3743521927212573, 0.22574669332176303, 0.020105523062870834, -0.027965573725324575, -0.24300721397201117, -0.07438698848625501, 0.6584657380050024, 0.0052494896100672645, -0.0396608125774533, 0.12269779238534989]"
0,7.3647174983678765,9.962200239875133e-9,"[0.2160911671551855, -0.21897766868949056, 0.2353911340743812, -0.1322239402433791, -0.23476332349243306, 0.0011176304664486801, 0.3303665057264052, -0.3268670448404959, -0.009908463824987414, 0.3008220540038631, -0.2778274740061435, 0.12109695323991185, -0.14115700623524027, -0.07356285718637706, 0.33427285088518444, -0.06984981631641951, -0.06984981631641944, -0.13031270895916797, -0.13031270895916766, -0.18132348756958225, -0.1813234875695826, 0.11599658100024732, 0.17804425893823544, 0.29531355857334374]"
0,7.368333730175099,9.75141077188393e-9,"[0.014836788936768593, -0.28161962359509135, -0.017943845438808104, -0.24964294060611808, 0.28939639447014587, 0.17162299367724757, -0.00897492753751373, -0.08683841122821159, -0.09550199878877053, 0.15120598436351765, -0.29520962051684035, -0.33754184487629413, 0.144861362338306, 0.15183851638313212, 0.1234287396343999, -0.1575479877475297, 0.012515449569355836, 0.08032606149204177, -0.1443110334112699, 0.19843489133661546, -0.5503990032950796, -0.005528083494747048, -0.08187414950950894, -0.20821534936562439]"
0,7.369081898799889,9.95401376122612e-9,"[0.0442673510423778, 0.13956539044871236, -0.23511312918725388, 0.13439738666379292, -0.05977285723700739, -0.2314492043468656, 0.10419365675775857, -0.14876246516924924, -0.19379155881696014, -0.14988884040365907, -0.21615638724156902, 0.38925948634095764, -0.12718586029172887, 0.29488089122326616, 0.12290730657026576, 0.1171155192745417, -0.37383440364945175, -0.18518098136120595, -0.05874889098298736, -0.2692304462823252, -0.030821520113810452, -0.10764816848111153, 0.40281304672039003, 0.009709733919197123]"
0,7.370361167815659,9.756599914673601e-9,"[0.28995199560874774, 0.22782051437139053, 0.15869582955991987, 0.014979530964218155, -0.14440868504912635, 0.3103494981477295, 0.16970886439738508, 0.32991960473117343, -0.12634474389891093, -0.027848875606502066, 0.2545162088490054, 0.10752720083456722, 0.015224984192953692, -0.02774677329514386, 0.3120246759957338, 0.15441072987512522, -0.03429557465329957, -0.16391754729962196, -0.001880208177311121, -0.33772682351455197, -0.004346811123535954, 0.0732462345238748, -0.24664594471796375, 0.40023624165313515]"
0,7.371805716743079,9.989110376730779e-9,"[0.24512585978891288, -0.3515811659580536, -0.3515811659557189, -6.667966632487976e-13, -2.220168757937227e-11, -1.0871769527465259e-7, 0.028450098925996252, 4.806633285376232e-8, -0.02845009897246357, -0.3513365993374483, 0.35133659933720707, -0.049830343148645005, 0.2456618248327877, -0.24566182483720256, 0.566053703124425, 0.014215154252792897, 0.014215154252814784, 3.909526725651319e-8, 3.902965342493916e-8, -1.1350354938547167e-7, -1.1026044092861222e-7, -0.014056618392654076, 3.9063685792991134e-8, -1.11876542234658e-7]"
0,7.37201414565654,9.957291001171176e-9,"[0.24218609016033832, 0.40026261452775247, 0.3991900935426744, 5.0808834343433365e-9, 0.04731312805173546, -1.3856312926202034e-7, 2.6364536050595145e-6, -0.03247999971196332, -2.6347857313033223e-6, -0.007365529236819523, 0.007430675052311846, -0.04755349286423449, -0.24552292549009896, -0.24371413913374204, -0.4965100994179842, 0.35101549564053114, -0.3510155377895925, 0.019160925778876573, 0.019160927439614305, 0.035734567347802296, -0.035734284964498625, -3.076067706879588e-10, 0.014366254667010626, 1.434408096960606e-7]"
0,7.3739135745955275,9.988518419758737e-9,"[0.026442957842789674, -0.05767021559323128, -0.0614238643718938, 0.27547090329796586, -0.15912507397067122, 0.28282041367477495, -0.11138445744810863, -0.15600273395670347, -0.45216999353858867, 0.07781208712586832, -0.04852907752296094, 0.03824627654395853, -0.11089419805365741, 0.029699790278617827, -0.12067678480233368, 0.2231773841177777, -0.10154655797807656, 0.1508221785912191, -0.198684243754348, 0.08950112241759145, -0.33195111193561566, -0.3358950729183573, 0.13543650529063728, 0.4006000192596607]"
0,7.374876574849212,9.765079187414378e-9,"[0.03696663065349389, 0.06836194234255187, -0.015305163836161016, 0.11315832626860603, -0.0316850260358496, 0.15442181580961473, -0.2779888289843355, -0.28584876789883523, 0.06084196865725738, -0.15510626873601085, 0.3344525382986442, -0.4043832837176673, -0.09474966065791202, -0.10562876127088991, -0.1061832948667972, -0.37488434698127515, 0.17621298055889714, -0.3917170903559415, -0.06049514361994926, -0.09833211395996254, 0.008164047964165132, -0.2563897516214696, 0.08775811033134533, 0.22509013931302901]"
0,7.375613774218857,9.961559616482704e-9,"[0.1984623841621926, -0.00047394235777461574, 0.018580867117990507, 1.1430158994983204e-8, 0.18049598391005484, -6.53194197049656e-9, 6.444746308727334e-9, 0.04581688835003166, 1.592345872986144e-8, -0.015999113718939997, 0.017640357429861957, 0.7197358802638563, -0.24021128859075713, -0.21683867285037445, 0.05729075401998948, 0.340830889206451, -0.34083096770802623, -0.0943712131329736, -0.09437134731267621, 0.13902355815090423, -0.13902346749380448, -1.389438877567717e-8, -0.10100114645166507, 1.0629050147090368e-7]"
0,7.375758299431897,9.765597049553641e-9,"[0.2402229987208853, -0.31213819332212667, 0.0410691272577967, 0.18221046596792018, 0.1209650117600368, 0.020759734789060916, -0.0425970187917917, 0.3653075992498226, -0.395463492796145, -0.22812010381782427, -0.06768891892068024, 0.13050393946472255, -0.22815251897948025, -0.19956440860640096, -0.3640146610620872, -0.2321864772048856, 0.22676248238028646, 0.1620371643234631, -0.11554680732022773, -0.09883666153229279, -0.017870236305140594, 0.0019985177394669326, 0.03855929680955804, -0.22068195553517056]"
0,7.376229663198644,9.98763240475467e-9,"[0.2070044825702099, 0.34769982407446676, -0.2232009754180134, 2.4731484896413175e-9, 0.06739815058259596, 7.377451496816582e-9, -1.732324603928022e-8, -0.3823026655638111, 4.08155323557848e-9, -0.004086365783407966, -0.19573049237501375, -0.22828369531173098, -0.017905400118993435, 0.32574467697108855, -0.3194981553157793, 0.26611323741272885, -0.2661132381806711, -0.1182316305743416, -0.11823163553071836, -0.0849640897478473, 0.08496408801135591, 4.599221949915071e-9, 0.39084508694001957, 3.6090878980847544e-9]"
0,7.383983917019373,9.998772635266736e-9,"[0.29575313440005246, 0.18757183348766968, 0.3757150743014391, -0.06368484737309948, -0.005196340168031611, 0.22943971374184735, -0.015129902717689036, -0.05204154839485285, -0.07770053336884294, -0.11237802643794505, 0.09313578207176981, 0.08550714279127003, -0.016023030427062747, -0.2646120935701913, 0.24375771057084555, -0.12056473939752864, 0.2637973784068722, -0.020358530051297417, -0.4901510330312354, -0.1614981593694777, 0.07943055724499062, 0.15384650456742555, 0.08981609586245318, -0.3510875528918753]"
0,7.384364018753248,9.951391528059707e-9,"[0.14466560767641173, 0.09797706872017237, 0.06586452214396296, -3.9653940588536035e-10, 0.11311789533069437, -2.8035851431654565e-9, 8.960978305742498e-9, 0.16939167057700122, -8.33643755272486e-9, 0.2833408417938236, 0.3932826674169265, -0.6745997921380438, -0.27740019639371133, -0.20594424319066856, 0.030523591234643037, -6.896178819268273e-10, -6.89617866766213e-10, 0.23727810418576387, 0.237278104185764, 6.863913538309203e-10, 6.863914094711343e-10, -6.194405804274184e-10, 0.026635847466653224, 2.3648497794928353e-9]"
0,7.38552712928485,9.995089006989644e-9,"[0.23521124761637888, -0.13576453171741143, -0.37199468113097195, 2.06882760410895e-8, 2.2762030749668042e-7, 4.4164808306977416e-8, -0.2318161369785395, -5.1143003225279134e-8, -0.1304101387764229, 0.3692091188742379, -0.2703889390332903, -0.04682335468591098, -0.1907578756575382, -0.33737357699272, 0.45085334443692615, 0.0765225263196405, 0.07652249861748142, 0.2623336230643305, -0.262333490743176, 0.019905536743304468, -0.019905461126336822, -0.04336174107705454, 1.8301426152497747e-8, -4.905586755414383e-9]"
0,7.3860756132295045,9.961482667367565e-9,"[0.11426157898803156, -0.1274086787436249, 0.36289690400718666, 9.352092854255621e-7, 0.00770032684625181, -1.6436103071712421e-6, 1.0704561310748472e-6, -0.09311630788720876, -2.2154328495487817e-8, 0.3409138330400078, 0.07027016273466323, 0.16768492525924952, 0.28584918822264743, -0.3715695725751708, 0.38928531111784787, 0.2827313563461977, -0.2827317791800217, -0.20230681427533323, -0.20230702937685052, 0.14226497897860646, -0.14226482378271385, -8.960287286274686e-7, 0.16578003611615022, 1.8556898150071433e-6]"
0,7.386272776810831,9.981070639200656e-9,"[0.2956952831487337, 0.19920398584756566, 0.403609119878009, 1.718956815059359e-7, -1.0482862482243985e-7, 1.765105565338663e-7, 2.141035466472761e-7, 2.406963970972993e-8, 1.9358961918289146e-7, 2.2925502202019652e-7, -1.790141214995986e-7, -6.334699377114832e-8, -0.006837180181850002, -0.31968552012930873, 0.25654317805941124, -1.8566766036828111e-7, 0.32344478490218337, 1.8622108532793935e-8, 0.6612905866513435, -3.1515492744030175e-7, 8.293879568496964e-8, -4.39190022990473e-7, 1.8892142927131055e-7, -7.815858084132323e-7]"
0,7.3864729959838265,9.769180585843597e-9,"[0.19461146714698077, -0.34317881233835645, 0.2580425134971873, -0.23587460487011602, 0.06246707921721313, -0.092951854196164, -0.0025885366280651344, 0.23673760678469946, -0.06384002108531893, -0.10149610714472172, 0.20861926959386107, 0.011889284806625796, -0.0844230429755786, -0.2819775549275792, -0.4745894714386324, 0.4026774943724548, 0.05568727087069255, -0.08846659037142418, -0.1746527548016411, -0.1452664740954161, 0.16222151056318906, 0.17304724500633142, -0.04158838019591664, -0.030837383879620137]"
0,7.39507557817255,9.987166749264926e-9,"[0.1806923264843251, 0.10699307259090152, -0.018771897526291593, 0.3054002925345851, -0.02271427313101329, 0.31757030645950124, -0.21197354228865128, -0.12415243955563066, -0.4057670218265015, -0.08793836445405802, 0.4048783033014381, -0.2315877399428196, -0.061494816363702076, -0.24425524720322567, 0.38347530555724524, 0.06550090080567533, 0.16111136692387273, 0.08591090279222958, 0.07840849373121687, -0.1106565353477897, -0.13908695937891763, 0.11343884523892768, 0.062151421466333054, -0.08964181309260318]"
0,7.401520203027201,9.95381048228315e-9,"[0.19905404855314923, -0.1567320388219661, 0.34477961005165764, 0.16217946170639103, 0.24030725257269003, 0.22902186682866266, 0.32682478323466957, -0.044564544303296996, 0.1745339746416, 0.10685251900440809, 0.13914646917834894, -0.29641360267902717, -0.10278381519377537, -0.20473842297410058, 0.32806972094462683, -0.24495970954355092, -0.24495970954355095, 0.1891765236388333, 0.18917652363883314, -0.013338948417929427, -0.013338948417929349, 0.10832314897246692, 0.1657497516513843, 0.17684791759951268]"
0,7.403167639935452,9.99519704805172e-9,"[0.24708654265870525, -0.17165838447491888, 0.2422214731124342, -0.27903541577296564, -0.11060013695699923, -0.14667227348510198, 0.2388421878325885, 0.012944022424799037, -0.24698590409082943, -0.04289355705737928, -0.20262791283091838, 0.3202603130258399, -0.03208510855011719, 0.03858680745464394, 0.038818958698723725, -0.18509610645321933, -0.07102198276877897, -0.15920321737984788, -0.11286280841239245, -0.24861911625490085, -0.26228303258205626, -0.11989293332213626, -0.19811454302032477, 0.45813043844944346]"
0,7.4056620565006,9.754530301183895e-9,"[0.0169256090157925, 0.19006452013157873, 0.3888341738534755, -0.19281283870677407, -0.09505415184953916, 0.15564846738401888, 0.09218039620493584, 0.04266637372428121, -0.10812030893435112, 0.22295637614798774, 0.1417890466834651, 0.01751416965727158, 0.25451978842971773, 0.3622220771400153, -0.45072785526615977, -0.3075752756485882, -0.07203027771299092, -0.20574551984799366, 0.26826114582770655, 0.11641382992717916, -0.019026401417542256, 0.12345063407864357, -0.023222944257382774, 0.08312587958212919]"
0,7.410926514410597,9.966963175873432e-9,"[0.13912209876409112, 0.014895484507630138, -0.07334097149359073, -0.2869995137182897, -0.2627499047811437, -0.20439528572419396, 0.09837625200598413, -0.08152079344182091, -0.04935599705786721, -0.06741310155545044, -0.2846808337050811, 0.6847331423524076, 0.033833293346817075, 0.10931375380124295, 0.04143913595284361, 0.06671143330924112, 0.06671143330924137, -0.11368581815065149, -0.1136858181506518, -0.08973234242228795, -0.08973234242228843, -0.16567367992582632, 0.1719375938774677, 0.2932211427325988]"
0,7.412504945672413,9.977260479542673e-9,"[0.24113233376872184, -0.2753189649802328, 0.27429838864899, 0.1688730867067103, 0.15028718284536302, -0.10645592040810276, -0.31603970563606953, -0.3217031954692136, 0.13031247444875477, 0.14974353359589737, 0.09629005419313443, -0.1267439891971135, 0.039862859135711436, -0.2529434374537511, 0.30206882689999803, -0.2307883731931514, 0.009480228156728263, 0.03447692177490923, -0.0485511302607249, -0.0059680885800359965, -0.17465261181956973, 0.14069900083145018, 0.28189237051066496, 0.3416881953163131]"
0,7.415004806711541,9.97708016411252e-9,"[0.12106965727915428, -0.18358335854536967, -0.22231562468193783, 0.2412107091747827, -0.069568552910722, 0.059718174392229054, 0.3578732410923797, 0.05556264816329123, -0.24944999915665733, -0.15576380503443132, -0.4482071927326251, -0.15352455231493628, 0.015248734662181407, 0.04052932240926139, 0.38604129103268264, 0.019636903382092934, -0.09942283428885473, -0.21921363266251392, -0.04850728037796548, -0.2073851104921284, 0.07309841028815492, -0.34567881037871595, -0.10412912727116105, -0.05700008878856445]"
0,7.416302576111457,9.75329396187108e-9,"[0.11350253549607292, -0.11875133372035408, 0.172602624764699, -0.287570690154638, 0.2571368513861132, -0.1747209402443048, 0.174773802652488, 0.2429711189040025, -0.07416767391119974, -0.13148006048939875, -0.18945664653250657, 0.564321065848667, -0.08951910328117792, 0.3957345256164676, -0.13567107898196418, 0.15405126310153633, 0.053544066668894545, -0.2196278895007695, -0.08680442074371555, -0.08603752797192837, -0.057982625759321234, 0.08409296140265479, -0.11396591075911451, -0.030636226846747952]"
0,7.417916116074569,9.770915004750068e-9,"[0.08228673430647516, -0.08076753897412337, 0.019459345152400758, 0.028244882963230238, 0.11979583323635898, 0.07900254931006281, -0.06499656124438409, -0.11873254598935364, 0.010136359435795925, 0.27595927176171076, 0.075554806526367, 0.6396906366060944, 0.26095126943908625, 0.3887862950129859, 0.057244558909379226, 0.0909742469338877, -0.20342395746614161, -0.16414596154224617, 0.12366954488104656, -0.017234776126328302, -0.32259983596948816, 0.04666042896827383, 0.005445006083654335, 0.18560237749348973]"
0,7.4185840394802005,9.96348854037729e-9,"[0.018394925479116326, 0.17072233542084628, -0.28462748114710645, 0.022730058235165954, -0.024539289272399675, -0.15465904552524418, -0.011416692741846503, 0.23502771918892157, -0.28523637028039683, -0.11708376663076639, 0.11586829659423381, -0.12273817855112304, -0.21997522223761928, -0.10121261815377396, 0.17606231036114423, -0.12235330670144093, 0.06093272793615411, 0.46432645314765203, -0.47744239194898774, 0.05227514709235022, -0.08417308176111012, -0.005411744353542887, 0.07219904040228478, -0.3444028588673962]"
0,7.418799137630943,9.951135956775124e-9,"[0.23197134972759517, -0.3954974847701533, 0.3936395685323228, 1.8603850827259485e-7, -2.170824614086305e-7, 7.02186999845752e-8, 0.014895434452650878, 4.8259774609393775e-8, 0.056162048638881586, -0.03207008245812333, 0.032070082457712236, 0.11462710433079323, 0.2524538259676825, 0.25245382712303205, -0.4848542274390738, -0.35615799062564213, -0.3561579905094072, 3.71421828661897e-8, -1.4912066685643515e-7, -2.9572248559485162e-8, -1.9864006765890255e-8, 4.128466036597709e-11, 7.962015496356102e-7, -7.946164940920828e-7]"
0,7.418926922392515,9.76126582097619e-9,"[0.10557475197625843, -0.1603113146747721, -0.14500842000625705, -1.7037024589868315e-8, -0.2830328909177853, 3.607814806083312e-8, 2.29850423531933e-7, -0.26785846885028997, -2.641763069967581e-8, -0.00492570358618429, 0.2129760903901872, -0.3694652947927309, -0.06900008224894827, -0.3464713447704434, 0.2789452028240958, 0.08846463781850522, -0.08846498149007344, 0.2774597891374083, 0.27745980191160735, 0.18226785675606227, -0.18226753972660337, -1.7452864984150247e-7, 0.4119545783379967, -2.460117996205751e-7]"
0,7.41910027352372,9.979245023988502e-9,"[0.04234767127209588, -0.3322798901702468, 0.3920447285579386, -1.9491090988557204e-6, 0.425534182397448, -8.40084539581798e-7, -7.273558200114049e-6, 0.07541074453866464, 3.18841654910414e-7, 0.3111225060995656, -0.09955690231717851, 0.05164404241884024, -0.21962331515094052, -0.07029353974104695, 0.5295069678684617, 1.9098993388877744e-6, 1.909748783225511e-6, 0.18703578202362175, 0.18703586653971302, -2.805174134803482e-7, -2.791066298617686e-7, -9.869558017722246e-7, -0.1855738428001974, 1.46966943675827e-6]"
0,7.420831706396249,9.992653633357222e-9,"[0.19574826845885315, -0.20722817092568843, 0.20049086885986328, 7.742626168364193e-9, -0.15525701002896744, -1.7618444645830496e-8, -6.509157147809184e-8, 0.06052659624258645, 3.348671726641359e-8, -0.004818458022170031, 0.03453823015617301, 0.6618130888870939, -0.23327793011620884, -0.2235519903300223, 0.06346240007495521, 0.3455928692648088, -0.3455928652677047, 0.09739601150534308, 0.09739600181194345, -0.12503503819745293, 0.12503505558605021, 4.656170794946046e-11, 0.11845556691665848, 1.910878777110585e-8]"
0,7.421100122369197,9.758439774313881e-9,"[0.19395820524304105, 0.21085096332889175, 0.34879024398762937, 4.620377690963609e-7, -0.11663451528483848, -4.380967185828503e-7, -3.973879671911447e-7, 0.08998420363515855, -4.0317378836051116e-8, 0.27915019089901016, 0.01009348744306464, -0.06748159163011436, 0.2725594234567763, 0.4479730627730331, -0.48095241789626514, -0.16518475729469495, 0.16518532584050943, 0.16043582658037603, 0.16043610145579448, 0.1994985353213904, -0.1994986462555292, 3.421653947281375e-7, 0.007177096044665731, -1.2239040883849041e-6]"
0,7.422167279540422,9.756263096778357e-9,"[0.14099715775377572, -0.19009925885144957, 0.2320923891801579, -0.17587130148769925, 0.04973698364138331, -0.17197442347583264, 0.19539559579218918, -0.1830478440025357, 0.04358897292410581, 0.1960428552115868, 0.11211147498547189, 0.46549353581073694, 0.015441648229022002, -0.3827329251503669, -0.011644194400683393, -0.3867824625819893, 0.15361190760506965, 0.05745116760958405, 0.02446367465190475, 0.11253338078760264, 0.2924870664239343, -0.0784476210502967, -0.16440410934666885, 0.17468095394909605]"
0,7.423102763412621,9.981483539075859e-9,"[0.06937882173503317, -0.24018264765187752, -0.017769191900518243, 1.080901494832515e-11, 0.20939276650556013, -1.600606692988862e-11, -1.7934493821999614e-11, 0.3301501496652057, 2.434418199159066e-11, 0.0007032582969038272, 0.1898502549143631, -0.4014959319416618, -0.04110039519348754, -0.3422996835209193, 0.2611589570636359, 0.09338898863945111, -0.09338898860398273, -0.2578947663783593, -0.2578947663807748, -0.17518782665174437, 0.175187826713042, 1.2561003403720058e-11, -0.4338084693801344, 3.4560117537098292e-12]"
0,7.423484447257608,9.759798266371921e-9,"[0.030438164651692873, -0.33960253921901934, 0.0012225969051612158, -4.306847037589057e-10, 0.06092459712720034, 7.002699333108663e-9, -1.75346193213581e-8, 0.4819603856237938, 9.132687528784756e-9, 0.2602599317953863, 0.2537346774534101, 0.14972645786631145, -0.1401848617055073, -0.3053905746581103, 0.4744355373753969, 1.8720194345825012e-9, 1.8720194063828033e-9, 0.1402354053815093, 0.14023540538150914, -2.96912692291415e-9, -2.9691271695077685e-9, 2.324699063821503e-9, -0.3404023686211003, -2.7791319875967083e-9]"
0,7.427377259308148,9.969379563853969e-9,"[0.2318170471534907, 0.11087947797590132, 0.3646567966262726, 0.0037394957352244996, -0.02137184574244816, 0.05643458795585751, 0.5120003182240849, 0.03678787164406832, -0.1746167481983117, 0.04266332764042298, -0.040148213820909995, 0.19402198030505485, -0.2427730419563632, -0.25784680012398903, -0.2623124632199153, 0.3835172152708914, -0.3209679546681877, 0.09786776533037805, -0.014670747633895741, -0.05863959507372576, -0.0010429589555122454, -0.0017593905121641312, 0.06135096665238857, 0.030556130389538347]"
0,7.427534187511028,9.757907328547967e-9,"[0.027959271677221724, 0.30090660389179946, 0.014156194704004369, -0.35401099533463154, 0.2593475492891546, 0.08535554762167198, 0.1640582736583514, 0.279069668690191, 0.3837493695719457, 0.1213288777444751, 0.13446641736880274, -0.25672502279469345, 0.08034248586354399, -0.37386698648842964, 0.2960231276405778, -0.043608610678373, 0.043285744389061964, -0.11243930696394235, 0.04943158540130082, 0.18935705856384644, 0.21279274787257257, 0.0489082694333418, -0.012555530358091843, -0.14637376213027567]"
0,7.428632020521079,9.953869120416176e-9,"[0.22257952663915853, -0.3658310301237163, -0.029028507103103382, 6.756938037909693e-8, 0.19377903807377672, 1.2006081264854243e-7, 3.282480545327593e-8, 0.3125270765676069, 6.015764428861088e-8, 0.03885593553900461, -0.26265868036161966, -0.05870098953294564, -0.013491282600183063, 0.2619821631781313, -0.4273983186819154, -0.11355127211514628, 0.11355127915499057, -0.03947242562757421, -0.03947260666558696, -0.39338224617611484, 0.393382212655093, 2.6443266812145532e-8, 0.12932750829535541, 4.297706760292784e-8]"
0,7.428915462194777,9.99437084600597e-9,"[0.24503333895738194, -0.16475755170961756, 0.2502323538427722, -0.05108977654922777, -0.05255347756472119, 0.014080942656406553, -0.28183751844813093, 0.1055405182044107, 0.15526469129186704, 0.02836357370689325, -0.009855765177472324, 0.5504051388816653, -0.1767772128461264, -0.32057514766870043, 0.0013019374020470053, 0.2640564189718937, -0.37642424417199094, -0.017330719994709747, 0.17298189761807928, -0.06251479660505116, 0.09534048985471624, 0.013583136310789114, 0.17120206363923002, -0.08913115211033579]"
0,7.430498594784687,9.98845373827676e-9,"[0.1303370843180801, 0.19888046471848592, -0.22727132201525066, -0.024357893630635515, 0.0009542647594471306, -0.20871202072797884, -0.0751496347552576, -0.19387099480395903, -0.32159212564895845, 0.18588659943491584, -0.07694666786955567, -0.2686054659006457, -0.27766128919515687, -0.17245096822140832, 0.18416756080621333, 0.24901066891586698, -0.1340912251915802, -0.3525779371982404, 0.1661919106770749, 0.02844763804406185, 0.22747598546613107, 0.002046582817185697, 0.038291122971418255, 0.4020916000885785]"
0,7.430636439257235,9.99147493436225e-9,"[0.30172036649413664, 0.12111373400159932, 0.046785205451343945, -0.06254206751499132, 0.07353987957128681, 0.005977987284329588, -0.346422477714308, 0.3202560345160489, -0.08855930857103887, -0.15309748234490855, -0.2246472069955283, -0.4965527218321672, -0.047708048834688016, 0.29980673906970506, 0.1910574399163207, -0.012827155748284058, -0.11609201894397198, 0.0714930579880378, 0.12200526781069868, -0.21927295660500057, -0.18222948394974206, 0.16662109174571135, 0.1704009563790207, -0.17742106936573693]"
0,7.430873829136581,9.983813165709135e-9,"[0.18519156849558074, 0.31733446433223295, -0.34128192338365115, 0.29753822559698423, 0.0005008053308438504, 0.2936309753431524, -0.00031109323380862787, 0.00018791387247706022, 0.002528093988955379, -0.18537448275329643, 0.33925954104586487, 0.021876219277004078, -0.1304047480019547, -0.2385726823334836, 0.5485788866311649, -0.05484864480098403, 0.053082925033181405, 0.008826333620634588, -0.007817879066614854, 0.11766174903540133, 0.1176897981893717, 0.0002572851715784048, 9.798248370196074e-5, -0.12374886776117491]"
0,7.431983754111846,9.754700090444438e-9,"[0.1706672137823353, 0.2554315391490841, 0.0295579507422012, 5.393046177828404e-8, -0.07269892389842808, 4.391081112784914e-7, -7.619676396914796e-7, -0.4135251736510804, 4.580582769030837e-7, 0.23196083247699734, 0.26766649489908795, 0.10488640653334003, 0.15631099419426708, -0.3182020845282197, -0.45171752065246035, -0.13284302635529194, 0.13284318880921786, 0.2934673757208589, 0.2934674326500265, 0.05824814410256405, -0.05824943971649032, -1.8858957140312347e-7, 0.2189797811543992, -6.785573654840707e-7]"
0,7.43292290189408,9.9685998850805e-9,"[0.11826244540711502, -0.33941787384762623, 0.35922301654627353, -3.600040622706248e-7, -0.10394722761036715, -5.211109610067778e-7, -1.6028363858322127e-6, 0.08230759305631873, 8.69198977061238e-6, 0.09044021538147486, 0.09230232423639136, -0.2820731110998176, 0.15953892726242208, 0.27597651833706766, -0.3287573238268233, 0.3299863987746633, -0.32998619606604895, 0.14099847346412386, 0.1409977457712104, -0.08952541136939296, 0.08952865311075278, 6.539353506854016e-7, -0.38033440001064306, -3.3506538616102005e-7]"
0,7.434593241717013,9.767149041830284e-9,"[0.1954332365744443, -0.20494019079475861, 0.27897057091132915, -1.156418904994071e-9, -0.09903083659905457, -1.366775518680565e-9, 5.175465973600684e-9, -0.09771017014918425, -2.4446757105373725e-9, 0.07844549880825102, -0.04162044908086501, 0.5705072686737118, 0.07997333482593538, 0.3706361753705385, 0.15302842394943983, 0.3209426904459668, -0.3209426906335068, 0.18682623989092517, 0.1868262373399286, 0.012643699074402028, -0.012643695679243037, 1.6853600492135136e-9, -0.2143386610251677, -2.638310041500857e-9]"
0,7.4360052590375485,9.768127241703162e-9,"[0.2174027905613543, -0.35916620832991897, -0.2902086585845637, -1.0836362907948103e-7, 1.7172379985173878e-8, -5.3305172757259825e-8, -9.837273844932536e-9, 8.317689690771827e-10, 2.749866060726974e-9, -0.1892640285430337, -0.5301338447220871, 0.04470784481687107, 6.576289707604156e-10, -1.042579020010751e-9, 0.5510459291159793, 0.09889432459644086, -0.0988943257869952, 1.1396578963184937e-7, -1.4852272031010252e-7, 2.2890957533625667e-8, 1.5493932995691012e-7, 0.31215580663930864, -1.944909521185798e-9, 8.384337235743752e-8]"
0,7.436217674306096,9.952042652841556e-9,"[0.013881932080781874, 0.12810369152209772, -0.2553754187230299, 2.0648103572697135e-7, -0.24048152911826004, -2.7107214837016696e-7, 9.084849756156255e-7, -0.0951898365106828, -6.06981291993789e-8, -0.11274153760034367, 0.2653584883591745, -0.11943670346066287, -0.19506717193820605, -0.3574851364961361, 0.3906173967619398, 0.10589822549988792, -0.10589958850995793, 0.3412081580365366, 0.3412082950335281, 0.22674833195315913, -0.22674789779874133, -7.674156037926505e-7, 0.27814258597122693, -1.4812604534398163e-6]"
0,7.437181325202245,9.986740769513136e-9,"[0.045346459148306546, 0.12739419887390913, 0.40006501372910874, -0.08374961076402526, 3.4550587422078456e-9, 0.10631131564361962, -1.2636993493661204e-9, -1.275577730066555e-8, 1.1107251690565058e-8, -0.13851387542388308, 0.08606318266369566, -0.033103257568400934, -0.19542569559222403, -0.08277039293065797, 0.23155190185864827, -0.09594632083037173, 0.0959463323321316, -0.49984743897330464, 0.4998474548847011, 0.10792459283581643, 0.1079246129796646, 3.3548469064696055e-9, -2.089237073700857e-9, 0.36823541184522457]"
0,7.43779357322541,9.958616744589674e-9,"[0.25343725865349304, 0.1451885171159327, -0.13091723083113962, 0.08503452037004344, -0.22575742149594058, -0.3144622997278042, 0.14740673690817818, -0.1416473283617003, -0.36609331895391084, 0.10766091595452827, 0.2258582216080563, -0.2874578132212164, 0.08579976037180495, -0.3545567762027504, 0.31551170133702955, -0.008524413957580875, 0.1370349283108619, 0.047004503618153864, 0.23437301011965742, -0.19479183574722198, -0.23137255404206641, 0.10598768830718461, 0.08117757607231132, -0.038774466250539125]"
0,7.438394773973073,9.993754753775244e-9,"[0.2872042750300442, 0.1353140040687496, 0.014272222967870422, -0.03512588906373018, -0.14561726303330225, 0.31373733586663777, -0.017991980463927255, -0.05265346422712622, 0.395916956810913, 0.09596533764646782, 0.19515452073691386, -0.418205631631265, 0.07690936587261535, -0.37835400497456484, 0.2398176001511509, -0.18371579986324443, -0.03059843039879004, 0.23361120932441232, 0.05909419069585588, 0.18777643114108966, 0.19686041269106364, -0.05869570525832615, 0.08371976980501725, 0.11087072656641879]"
0,7.439888704312807,9.753711437139787e-9,"[0.21153774295768538, -0.1775433093342407, 0.18222346083187102, -5.111120220790054e-7, 0.04615203704199106, 1.817198063623306e-7, 2.9564497108200322e-8, -0.1644163938698946, 1.2813040096061416e-8, -0.267670737967659, 0.28594277925309325, 0.5720181196094705, -0.2215351836027873, -0.14726118149089024, 0.0731645157557342, 0.3339789279347676, -0.3339787607578232, -0.02529713793059731, -0.025297372269358503, 0.18355881972706334, -0.18355874284741286, -5.609660884707974e-8, 0.1134828121173726, 8.517639269891774e-8]"
0,7.443357273993197,9.953612018250177e-9,"[0.18115075698182084, -0.30646702299840334, -0.3299785706000558, 0.06487616949181393, -0.26271046954057564, -0.012106367437567635, -0.2397419719563861, 0.09351262733074009, 0.1791605418321466, -0.3247880666330992, -0.2777232377994373, -0.012808594309214504, 0.2094084048104311, -0.15656747482651032, 0.4881520686525923, -0.19486184648307373, 0.15423296909148748, 0.018806440599868163, 0.04754380865323892, -0.11922249467034957, 0.12916175300327634, 0.08911909896811583, -0.004573551029722211, 0.0035686354694016847]"
0,7.443760022750019,9.99221073191475e-9,"[0.12440989149864431, 0.24707954790599926, -0.22524797533098134, 0.19845376436633, -0.17551760816703682, -0.2456614206064181, -0.2868380205697939, 0.2065158749278596, -0.21224496273956944, 0.037331277494447986, 0.15562423023491284, -0.03740954197694109, -0.0005376655838533328, 0.24273183952326716, -0.1780753465490083, -0.10269261732924032, 0.135819061324435, 0.16143040905837025, -0.10382329550462123, 0.3722653527516441, 0.16119895871691367, 0.035161857665614804, -0.32215810317482035, -0.34519889768905543]"
0,7.445238496315097,9.998540888551696e-9,"[0.1900774806414145, -0.33052047747428187, 0.40550853286137034, 2.775084100784382e-8, 0.10182150513656796, 4.2949978639255905e-7, -6.829545451780802e-7, -0.010213361493819722, 5.935850525654887e-6, 0.058444857648878724, -0.020715938899009384, -0.2150053634352661, 0.07863732032227992, 0.3791252929424961, -0.4014242687054429, 0.3129347043255751, -0.3129343445420023, -0.16987990028484942, -0.16987969379670154, -0.021358404970426875, 0.02135821247842821, 2.480458869497664e-8, 0.25317477645110686, 4.1714625893015e-9]"
0,7.445426163122126,9.982043231115939e-9,"[0.08417250538976327, 0.14023798857826508, -0.3690007074594357, 4.787856561879582e-7, 8.913689160534336e-8, -5.551683703597746e-7, 0.25764770386603025, 7.238869833782606e-8, -0.05789470319426565, 0.3812956669381554, 0.09658057616293583, 0.07163409897213673, 0.22184335002024802, 0.480026801451788, -0.44019303980223845, -0.05142375422357973, -0.05142339366123391, 0.16939395693318518, -0.16939368507881059, 0.17773429298568785, -0.17773439774471655, 0.0907776947792049, 7.143115606519842e-7, -1.2813433792482328e-6]"
0,7.445732892134204,9.968287333102725e-9,"[0.24751376254878646, 0.256300654874858, -0.32404796185637935, -0.09061289696938532, -0.04948037974241915, -0.16467072548848133, -0.1598522211398653, 0.16632785689713114, 0.16772304009946126, -0.16826636880110774, -0.07691214848748382, 0.3250017680089471, -0.10490364992406812, -0.00625842204110695, 0.04893563061893471, -0.24172156812308315, 0.2650513215661241, 9.312118848473683e-5, 0.22373897014672542, -0.013614942763545138, -0.029538425381738877, 0.08009169135257369, -0.2613824921243461, 0.4910069304347327]"
0,7.446473991386456,9.990775815641937e-9,"[0.1559353148125422, 0.16947640026856728, 0.29791622573381793, -2.939483721582617e-8, 0.06004876797250296, 2.9132331519660618e-8, 2.693792546148264e-8, -0.054330141731892184, -2.992363085434871e-9, -0.3165445163873447, -0.04355251323687116, -0.15760594397063996, -0.0841482024690611, -0.46264692879643093, 0.3975950964216128, 0.09800875814447212, -0.09800878379419406, -0.2266431020547958, -0.22664309503819713, -0.2304031572613383, 0.2304031297463151, -1.3677151313882528e-8, -0.342624488368666, 4.662291906130154e-8]"
0,7.446864320572559,9.766778642720134e-9,"[0.028926769939799424, -0.3323662814256572, -0.2951608615590685, 0.2837410822677914, 0.22981445056717634, -0.03641904180099732, 0.046089986752218384, -0.047810688785625034, -0.23496630495228008, 0.059772001893725, -0.3463990622859313, -0.03489844890515044, 0.16781106582366787, 0.02564957274228276, 0.3852117679149944, -0.11799219836451412, 0.3290200193480217, -0.26753740061058773, 0.1374958290982417, -0.1526691084602844, 0.0074193947629775945, -0.17833664963734086, -0.01470533906362375, -0.19307083442940765]"
0,7.447585945952259,9.981715477627284e-9,"[0.14731153861075633, 0.31699231748852985, 0.161585459433613, 0.3064767349639329, -0.08203111929068685, 0.09026231173929697, -0.04305214052443525, 0.35558359572108855, -0.2336763878963889, -0.07186530611122006, -0.041475968774734695, -0.17409209231811945, -0.03851192632477332, -0.32366067590634773, 0.17420648289713417, 0.11065121918526458, 0.09111793686331543, -0.020800609551386816, 0.26153347652919834, 0.242895723114612, 0.2541552573208602, 0.09175963561910092, 0.20660394494589002, -0.3494939612576967]"
0,7.448263985538399,9.954050584662484e-9,"[0.22993432329580105, -0.34322415765227204, -0.3432240943073701, -1.5600732810279242e-13, 1.8440144318406884e-13, -6.063515094189287e-13, 0.005781644701232229, 5.638438020777934e-13, -0.005781639764784322, 0.3516535043468857, 0.35165379144376835, 0.06054739558312228, -0.0008104061867412354, 0.0008104073935070157, 0.548916218697812, -0.14243759146559704, 0.14243759019094843, -1.693318137317936e-13, -8.154584458960326e-14, -7.074507960247713e-15, 1.131476280462623e-13, 0.3443601666708463, -1.4965897190735208e-13, 2.414487840957115e-13]"
0,7.450647464701606,9.988899962056546e-9,"[2.7262347226247524e-9, -0.393457838311224, -4.213530053352502e-7, -0.008646772847023365, -3.4272768869778466e-8, 1.5788329224502613e-8, -3.575258348580577e-7, -1.2719254352479274e-7, -0.38617920312996057, -9.228918791949616e-8, -3.5728923819628844e-8, 3.567440994559354e-7, 2.574782712444569e-7, -2.984933663719877e-7, 3.21947162257948e-7, -0.05176301026781713, -0.11512514520499582, -6.118133115059294e-8, 3.145501924706904e-7, -0.2593931680761522, 0.48776415599716794, -0.4515268707157186, -4.6472260941001854e-8, -0.4134892683865883]"
0,7.451185887024551,9.551562717169746e-9,"[0.0992809164803346, -0.2585922554280207, -0.321583435470271, 0.14062325491602262, -0.357899008409056, -0.05410701868227351, -0.3254341401510269, 0.11227491804425987, 0.20005232863258976, -0.28178039321529114, -0.1660540791262398, -0.0791691340175755, 0.10896745599908167, 0.00022905979137254634, 0.41521129139323715, -0.29793030802278897, 0.16151775455569978, -0.010069203347973128, 0.07375335067824293, -0.1698754684855651, 0.20692296296101903, 0.13732536123567668, -0.03755866354554861, -0.026037082488407335]"
0,7.4516950184685165,9.963164508688099e-9,"[0.30564177557711275, -0.19516600769114087, 0.3334799815199095, -0.07106034859650523, -0.00853460921498604, -0.23982401732147335, -0.2569855582523036, -0.17945233206006492, -0.11011923260954826, 0.09733482936675752, 0.05009050749149223, -0.29031509663771193, 0.059172299761403827, -0.3780176377579626, 0.28086586802690483, 0.05303213735304315, 0.2125150729511462, 0.016420166379298554, 0.22864054195138234, -0.16427635781786792, 0.03939159416207222, -0.04207147198765731, 0.15972610224866518, -0.3261642971399935]"
0,7.452326576441467,9.996614582467869e-9,"[0.13008412368349834, 0.12538952459240674, 0.2680843349253633, 0.1164482527120074, -0.16683441580972724, -0.019636819473361884, 0.04031746486471997, 0.10666096983485711, 0.085091977925533, -0.26921960485385277, 0.008877635330406844, -0.1755315123985318, -0.0730897303875322, -0.42259194402935896, 0.39139713682139454, 0.02009063020023911, -0.12469844627994103, 0.14198052974986888, 0.3288174385713095, 0.0474849741969405, -0.388907350259486, -0.11449230219058379, 0.28471692037259827, 0.03268599961359907]"
0,7.453905775442274,9.766666574392391e-9,"[0.1820546672407526, -0.12751402730248731, 0.06298781492612282, -0.00860892500139662, 0.12707080661705336, -0.022514647084056216, 0.009574789847121241, -0.006654009449116501, -0.5484867126579762, 0.09142446381132488, 0.014247816422498956, -0.033897134883637575, 0.03622847247581437, 0.16952575726185146, -0.07427607646205958, 0.3293950464443764, -0.35839832700359664, -0.36181133805746757, -0.3974200339133124, 0.05800468209822823, -0.001360291901485558, -0.02650320235851942, 0.2313913407609468, 0.015393089724696564]"
0,7.454134116115006,9.764463633611116e-9,"[0.036622239556741994, 0.30694709190633895, -0.2634950766981768, -0.1500501899435645, -0.17978585759928223, -0.19102217888552997, 0.11517778471242678, -0.3086473873246276, -0.16199292135276078, -0.10289870237381901, 0.1917877933115641, 0.07707661704612123, -0.2429777432662359, -0.1317632297523757, -0.375794796577979, -0.0063973898601419835, -0.4417973827839362, 0.11553902264195154, -0.13920274546751474, 0.04588871416655081, 0.07241441398825271, 0.09512928251791947, -0.13913338377352816, 0.2725280207377646]"
0,7.454986115306806,9.964620346327051e-9,"[0.08930034776466052, -0.05365020179159475, 0.21654667677868158, -0.13409454366094292, 0.005290883334860044, -0.027236645637884492, 0.11526460093149973, 0.0755844529261766, 0.4353473223288288, 0.1889949492348441, -0.03145505683544006, -0.1863895871892644, 0.11035793157746523, 0.025185741466156493, -0.08432657233640656, -0.33923597985240816, 0.1889237511090829, -0.47744256848223676, -0.17127998976544734, 0.08756717133222, -0.009657615949919892, -0.288327378528648, 0.23861287093063036, -0.2602151963034033]"
0,7.455280296229821,9.958960397451977e-9,"[0.03930686553764969, 0.016909027465293318, -0.21804821220038323, 0.30754031623612876, -0.2670886492035257, -0.0971929632640663, -0.4127594387355674, 0.1331120819053373, 0.25091142504494957, -0.16081874658788936, -0.21757176656794874, -0.43026709469425506, 0.07608248237344939, 0.0780350381991313, 0.1419369776729356, -0.36997917285899173, 0.12024472315352921, -0.03401432648254005, 0.0935152116991311, -0.15129926426880216, 0.16869380086072944, 0.13274653426700234, -0.05298738326984338, -0.02892385036102073]"
0,7.456399179395357,9.9934733769789e-9,"[0.16526642902396368, -0.06074906768526629, 0.11648471553817541, 0.06599427220349809, 0.12681593833918672, 0.031286024242121326, -0.011933496608082728, 0.013368789887716608, -0.523705552578045, 0.11943297800325178, -0.014223083298921062, -0.11591061164453774, -0.002314452177512012, 0.15181264782364498, -0.07239323159565661, -0.2667896478177974, 0.37062083574225335, -0.3005170209155914, -0.45515229638107313, 0.013692148126942619, 0.02776214723347249, 0.1534949607211189, 0.24079288616120617, 0.12131417305584818]"
0,7.456969136866063,9.751913980226234e-9,"[0.06637130319375542, -0.3112997406056977, -0.07936733345487347, 2.5476457616514986e-13, 0.16177690879470785, -7.629301746310766e-14, -1.0620465839971937e-13, 0.43744616475895054, 5.243116091172525e-13, -0.34555030409860266, 0.2756046980003364, -0.029721799168911073, -0.235707602537685, -0.3131859483899164, -0.5531787856554857, -0.06014290711942635, 0.060142907120172104, -0.034595121662175946, -0.03459512166226795, -0.06045866444842251, 0.0604586644491034, 8.370352230986889e-14, 0.04496799335366623, 3.588820295865809e-13]"
0,7.457614527394794,9.750208206880897e-9,"[0.2338761726780664, 0.38117086105837733, -0.4023753214878884, 5.443043494174901e-10, -1.3133502222841936e-13, -4.659244113232988e-10, -1.4225889691349284e-6, -6.388394527049776e-13, 9.63690588527765e-8, -0.07468299634080056, 0.10706083489592284, -0.10316575867303603, 0.20094568966622744, 0.29592241552423915, -0.48691092741172726, 0.35027899818606245, -0.35027873344952887, -3.495707941722903e-10, 3.4994500484937775e-10, -3.4944405238405006e-10, -3.4911695078044614e-10, -4.7518734481434474e-8, -5.313029580578562e-13, 5.637840924418519e-10]"
0,7.4585297434552835,9.959158427731557e-9,"[0.07489970654343653, -0.11471534026385533, 0.1951393039161394, 6.766101017800576e-8, 0.2153687662755686, -2.46421011636741e-8, -3.805947391782628e-7, -0.012172391145528611, 5.972551256870626e-7, -0.3772864703595028, -0.11781567473096449, -0.6496319174810561, -0.1451539385045385, 0.40651021547995614, -0.0708752309610029, -0.22078348939250075, 0.22078371680882236, 0.043232745102638415, 0.04323290346838133, 0.08781471603952182, -0.08781466551222669, 1.8592838250000983e-7, -0.10186584150693175, 1.8727283530584847e-8]"
0,7.461644741207152,9.979212177262642e-9,"[0.26256039676773213, 0.14780269376828756, -0.34457780352479384, -0.11081439595994674, 8.681348482206364e-7, -0.48429555513833444, 2.1308364579429226e-6, 1.2925897829310312e-9, -6.471598259788881e-6, -0.1130415184330005, -0.3523166219806658, 0.024588462354266188, -0.07447373924363988, 0.2488193418172268, 0.5521946636801283, -0.1187687242837011, 0.11876660927295077, 0.050803318147434766, -0.05079938245248756, 0.014137803853776039, 0.014137556372846145, 1.7148919871745268e-6, 2.05936699513052e-6, 0.0011727838227411779]"
0,7.463130844087234,9.982231601071428e-9,"[0.09414304836441095, -0.24608120884214643, 0.014001490858546075, -0.16849108284180914, 0.09217075568122218, -0.16807200589836652, 0.15863270366196516, 0.05324333478595571, 0.046252984719723216, -0.1351652588336465, 0.2567474843499222, 0.37642414282933684, -0.1498655879740705, -0.26016854788954513, -0.2874627358714471, -0.16610615386072367, -0.03719328101219171, -0.13836648039610297, -0.04996468560201317, -0.4069204768547266, -0.2812872946554194, 0.1439146405486299, -0.03340198522828795, -0.3453941796105179]"
0,7.463784539133767,9.999401326624697e-9,"[0.014207275915342911, -0.03720435036641594, 0.2570470942808307, -0.28072949686856125, 0.1169156277673373, 0.2121112351446351, -0.3062578962710819, -0.06976725929913921, -0.050076889558399576, -0.05638889506215165, -0.12965519292816494, 0.32914830099621906, 0.03642874970801188, 0.34980710727359465, -0.26068056826151537, 0.16773353632591975, -0.17668011526529526, -0.14424654562213124, -0.20706874586600799, -0.09346829825155395, -0.3669763754066604, -0.08017606272515797, -0.09521421190176149, -0.30296890413336713]"
0,7.4650745621929335,9.760467091775579e-9,"[0.10837989420471264, 0.06101654162957228, 0.15027915531265099, -1.1410742615829988e-7, 0.011469633015868043, -1.6381353112326323e-7, -5.4060143009398014e-8, -0.26879189933636094, 1.1022947771860159e-7, 0.07732263964665204, 0.37936427104309545, 0.27450782137440644, 0.04629849641081818, -0.22187667632215688, -0.32237290415694336, 0.08586517440395035, -0.08586514323693609, 0.41548845961912884, 0.4154883526515111, 0.15109975535319578, -0.15109950026873703, 1.4489475553463792e-7, 0.32148025813775283, 1.3663874802353835e-7]"
0,7.466574046614159,9.754021405372599e-9,"[0.13778918622386763, 0.1506819873999712, -0.1472694493846965, 4.958549719556964e-7, 0.1687948672389461, -3.3139059313041516e-7, 9.26988472372407e-7, -0.23566549887516902, -1.4857714239873457e-6, 0.4109714416624699, -0.18763643496824164, 0.5674590502962953, 0.06099701562285931, 0.3351723089349342, 0.12356801345614428, -0.28712507220304073, 0.28712396855204425, -0.054342618064038326, -0.05434219224665164, 0.06330749544572889, -0.06330723268304438, 1.0032127220790434e-7, 0.1278402775201359, -4.16506559241561e-7]"
0,7.471536809767674,9.968036974407307e-9,"[0.1182158499011795, -0.03477205234059431, 0.12011169368278986, 0.0002039685040670805, 0.1293311995200938, 0.3204849072980378, 0.14099585306679663, -0.03944014465992619, 0.07498257499513535, 0.16160933376011383, 0.25964626564737336, 0.44677030205325385, 0.056161677640564664, -0.2501206139444281, -0.2236029722597546, 0.06765719239777657, -0.09598498265748703, 0.09281119367031429, 0.100484306527924, -0.21108623928494535, -0.4032484843920726, 0.2122643847163679, 0.1312382413611224, -0.33629742824460096]"
0,7.476132580748903,9.751428315961684e-9,"[0.08818376549542285, -0.18785903166250503, -0.23909847524395156, 0.017489822480560656, -0.12890897829926276, -0.002505510446103975, 0.1032803464836743, -0.07489280435757162, -0.38352607644531933, 0.3357359382025874, 0.05834953137440956, 0.029050544185532483, 0.2254239441455846, -0.2325673595895259, 0.303153310841821, 0.2872835302859311, -0.33170839150317355, 0.1450992896717459, -0.14867659225989163, 0.26994054359415764, 0.191582634026205, -0.09753835495394692, 0.08990133553553917, -0.20689498219893407]"
0,7.477509328573013,9.98481107563984e-9,"[0.23747468038167766, 0.3450467077360353, -0.11775175472264007, -0.18558852528279285, -0.05332247032788483, 0.024806363459024962, -0.02586366275028669, 0.4383034298775468, 0.19331161281501275, 0.10050863547226857, -0.10556217519993612, -0.17372272587674265, 0.012057701373397095, 0.16123900615691697, -0.3236915908664384, -0.1588038665875372, 0.13924255673874525, 0.1330198290216129, 0.07260553073724174, -0.2110934750848218, -0.09202769345882264, 0.05478042313332694, -0.3000201752533258, 0.3829790848043343]"
0,7.478199006748547,9.989307028023254e-9,"[0.019636238256955433, 0.13248905538000427, 0.389105128393907, -0.008936456721865691, 0.016331615162546363, -0.12541908857903344, 0.24473368870642848, 0.0021482947493337394, -0.03815342078925947, 0.03114441021080605, 0.15854839115340946, 0.038887691412125974, 0.09090251161687135, 0.3731306706403277, -0.053090112237444934, -0.1263831458981265, -0.01818487454678326, -0.3052615026735451, 0.23024734303192262, 0.04224405632349058, 0.058813804704071375, 0.01416527633168465, 0.6366029680605625, 0.045708711769741214]"
0,7.480000141653218,9.743349953765491e-9,"[0.2491533543572815, 0.17838270043252472, -0.06552096424106946, -1.9706713411813416e-7, 0.10779417046239552, 1.9768593315412035e-7, 4.0626876300010345e-8, -0.1761764327269067, -1.1125846881753769e-7, -0.23066638152285235, 0.28666854284414867, 0.5618785393304593, 0.07838803592194706, 0.1735186343295045, 0.14101768201703607, -0.2625303815368908, 0.2625304126658492, 0.21932545012047933, 0.21932565219284458, 0.18401668815285083, -0.18401664890087643, 5.471944031715732e-8, -0.22392567377449413, -3.1037187096833434e-8]"
0,7.4828145293815735,9.989097382436117e-9,"[0.1835490950730153, -0.1570733533936941, -0.25147701539799056, 0.1771018921662618, -0.11351187805466811, 0.10062825596626085, 0.24826937322363796, 0.1984645546083282, -0.29539556767716957, 0.18161554673339822, -0.1265827325417389, -0.3089253225072124, 0.1178528588655565, -0.2975053979594885, 0.03957183608680992, 0.021148250285480764, -0.10486974325359263, -0.0947249676332534, -0.21302051882106174, 0.17576308123596185, 0.11253891296532278, 0.20120687634778478, -0.13033427712102655, -0.4695798310523297]"
0,7.483622980127315,9.758813167466798e-9,"[0.18199649383525643, 0.015452855738371669, 0.25320333739597545, -3.063537538193881e-7, -0.11911636683026934, 1.2660124140069413e-7, 4.1412640759618886e-7, 0.24056021058033372, -8.727472149301577e-7, 0.08478706166000781, 0.07918175363143391, -0.4420969756656299, -0.051124726740960746, 0.177721492297231, -0.2594840748087592, 0.33041484530588705, -0.3304146381444718, 0.3300960782244236, 0.3300958065167758, -0.027669540764490096, 0.027669458141812257, 3.9752910726907355e-7, -0.2867472413093904, -3.5260798246191366e-7]"
1,7.487141229620292,5.294949418527029e-7,"[0.2228457276752356, 0.21860762543990483, -0.35760649994932775, 0.044457555682055, -0.04065507347869405, 0.128140049530736, 0.3550085626733957, 0.116722293727271, -0.12003779943818198, 0.09153519781382694, 0.0973140097477003, -0.1712813309532405, 0.028041671368664763, 0.22466480011086676, -0.14957191306510825, 0.36088316402187715, -0.2549053267223378, 0.2725262900736202, 0.04435016391119513, -0.019006264798273765, 0.034203061056946246, 0.042316252576591065, -0.2765635483287492, -0.35843581577015127]"
0,7.487546243851062,9.961989246801411e-9,"[0.24965746573474096, -0.22960005200237926, -0.05737467034165834, -0.17061641030059885, -0.08233592434971373, -0.027426264622608314, -0.208522557666435, 0.20005439219181537, 0.3945193054746253, 0.1168412567939662, -0.1214344278910669, -0.4036904550265754, 0.058834968264060074, -0.3800304391018819, 0.06681721207481545, 0.051842249576864924, 0.13965960694983132, -0.054190002074769344, -0.14683881049998293, -0.19672918096154166, -0.11794740063769958, -0.1491641424942103, -0.06929643042059885, 0.36851448418930677]"
0,7.488512582847434,9.993722778786339e-9,"[0.01551989459445596, 0.20449874200653, -0.3764991784299894, -0.17341376918620358, -0.03562602122407087, 0.2552888366219612, 0.2056965117992987, -0.05667593508045506, -0.0716487709366327, -0.10918926311634328, 0.10921211103617949, 0.11387694865737093, -0.1064689287048438, 0.17962027973071873, -0.25601679685370515, 0.09496560715806096, -0.23682579473284313, 0.15492122806070763, -0.21849022634388188, 0.12505219756797153, -0.09407148181840186, -0.3312868275854268, 0.094915843540461, 0.4929146799208566]"
0,7.488672564510617,9.995365354158342e-9,"[0.008089727181133507, -0.1465389807138425, 0.3786251803994456, 0.16765925105571777, -0.05633141994249212, -0.29244459812541734, 0.23193801579846846, -0.05467663799013783, -0.04692880823536136, 0.05305444572293657, -0.11507523093453391, -0.14618485965999017, 0.04003706492270841, -0.1591881874197646, 0.2534603877901032, -0.24110148681661966, 0.10837266065512988, -0.2147117147389947, 0.1958246506126658, 0.05011567125893358, -0.12055784775595714, -0.35923043710444313, 0.12977057947991877, -0.4619970766659578]"
0,7.488955114614129,9.774750034109173e-9,"[0.17770771027578897, -0.2744626904344851, -0.050987247134944805, -0.05445480978719505, -0.04449125488373663, 0.041168365015837954, 0.09289395585246008, 0.09158043485277431, -0.5291076472438716, 0.10186245694239973, 0.15601563428496873, 0.010956743432755399, 0.009338730489103593, 0.211659112802001, 0.05691161016156035, 0.3505540011596229, -0.31595459646050894, 0.27163751561635974, 0.3346355967054151, -0.09982736557576892, 0.07072447740524918, 0.08315091073948164, -0.2712043487384716, -0.0006540055688944828]"
0,7.489312696965309,9.755941509356878e-9,"[0.10551970334469497, 0.08377368623891886, -0.12380955997939853, 0.0336728591122057, 0.09006908223927115, -0.17186962896817065, 0.34221467222075963, -0.43076056527369844, 0.15382229915154327, 0.2289116421641284, 0.05984546803005796, -0.05925977994557251, 0.15127752127103633, 0.20576494315349753, -0.1942570047045883, 0.14511325921828727, 0.10762227853760317, 0.11585391330787503, -0.13396705305113665, 0.25514493304193797, 0.29275217833963285, 0.13262547630028504, 0.28093575602568904, -0.35724768470472973]"
0,7.490145972864715,9.956474567399658e-9,"[0.19623917391922077, -0.2437918941465618, -0.24450834608308697, 0.008881185990479415, 0.045761422755756564, 0.048243318447240086, -0.2320042583671882, -0.025692358690227027, -0.4047998522667069, 0.06591067871427164, 0.10729035328435851, 0.2323377856803956, 0.09803212029610416, 0.21999828677652944, 0.0694720732776194, 0.30657277375988334, -0.3650486496558282, -0.20956000948734174, -0.34672658617088814, 0.10475057547061134, -0.023778615836783673, -0.008305721119099994, 0.2452645480520489, -0.15364206000398573]"
0,7.490384546050009,9.764974429673922e-9,"[0.14948969246255214, 0.34695238336523043, 0.23524660602202985, 0.07083902238009332, -0.25073151210028943, 0.1647981613766361, 0.003982585722632598, 0.1878880084836616, 0.3648263255113504, 0.08358839892062875, 0.01494911059655369, 0.0016653948024944825, -0.18801060836072403, -0.17543022554837465, -0.38504708976350144, -0.2141453911651123, 0.4226367496439051, -0.1659163795561107, 0.08826957845106687, 0.18417735456297854, -0.14326834645014183, 0.017861843587870258, -0.03426793497837676, 0.033740672406312365]"
0,7.491548658992849,9.97478196811029e-9,"[0.25543854826909534, -0.25554139471959186, -0.03921198486486795, 0.17514870138963234, 0.07020696136134166, 0.07221788776469695, -0.2759705646633295, -0.3547003224581392, -0.26729789054743713, 0.03989549010550406, -0.006940333498807871, 0.3409652171013715, 0.02016403534471882, 0.2435456329807504, -0.027691435076516176, 0.07267999892319396, -0.21737004421016393, -0.012883414504178542, 0.022570283654010034, 0.17414751189917382, 0.125482463342246, 0.04697735432101006, 0.3795787219534117, -0.36016363524017814]"
0,7.491868786872744,9.757891674953485e-9,"[0.17576231145862775, -0.01024956336777997, -0.33516096873749784, -0.16351508199466447, -8.303266424601793e-8, 0.38060586956026266, 1.795616061160298e-8, -2.9754018698363338e-9, -1.2156564408423774e-7, 0.10141108385868783, -0.13121526061235061, 0.33407415378629435, 0.055007614256383654, -0.14290168691317723, 0.25512630065000186, -0.3148657520226763, 0.3148657268913797, -0.02741895461863303, 0.02741893330506935, 0.21308906803049293, 0.21308904331358192, -5.2290001873983786e-8, 9.899289069939257e-9, -0.40844823849270784]"
0,7.494363430869391,9.988337391997274e-9,"[0.21473461111428538, 0.36359848328287614, -0.02623093797990468, -0.2372052686123269, 0.06514081940434018, 0.04195464073587479, -0.05002124197096976, 0.45334116403643965, 0.2543915938210711, 0.023062487260404732, -0.2015474627799405, -0.04007271849199432, 0.06251180230964329, 0.1280754254448535, -0.38262715480562665, -0.19322809018093018, 0.039668526923995855, 0.037761255821723703, 0.09793380226616497, -0.12040957810237839, -0.09536604187881648, 0.11105320579356127, -0.29106536694989527, 0.32549278193185516]"
0,7.495424295480636,9.757180352052936e-9,"[0.22671271170447096, 0.19909852093739566, 0.3034134060889165, -0.14990203078992434, -0.08336004989158353, -0.04246802455837001, 0.08119238578952342, -0.22225156952206837, 0.1753308656351144, -0.2597859036694141, 0.08815844152147004, -0.002351379508698877, -0.10592726699151302, -0.15423255131784908, 0.28783749409262327, -0.09676477610449441, 0.1674929889904354, -0.33312507019963883, 0.3684880348147418, -0.13630794035557756, 0.23533154637584924, 0.08055434631895478, 0.1135004426336717, 0.3582170404292565]"
0,7.497760925015085,9.960223181138743e-9,"[0.27029549717458623, -0.11867152119505157, 0.1159531154924717, -0.17365511050476126, 0.021914187668667803, -0.08201381015634951, -0.20485126010680302, 0.07131737434379826, 0.22097672201622048, -0.020358801258832764, -0.029403161378025428, -0.6138090414354704, -0.0029036749313337993, -0.48535530709417113, 0.024651266721007484, -0.09736854918979501, -0.08093750521838557, -0.06199680153678498, 0.03687055868966298, -0.2361379029121875, -0.11083644639435357, -0.01791624009849876, 0.18901801437776505, 0.1631353313856731]"
0,7.4992045799328695,9.992071630940536e-9,"[0.20051552263455208, 0.23417510408987674, -0.40521887692337366, 0.15199826828966084, -0.12456847304146357, -0.2406993406094813, -0.19506311171179844, -0.12811625980128297, 0.02493733401256332, 0.1403312471479246, 0.05842733157560526, 0.04771844772716943, 0.08643749601264354, 0.15483405919501247, -0.08642829669424025, -0.0975523561472835, 0.02606496597540039, 0.042193602166402486, -0.10967656410729762, 0.10080644440655342, 0.003775203907392835, -0.0519961236546914, -0.3529161532736187, -0.6028082286409833]"
0,7.500322628280198,9.770340359760749e-9,"[0.3332228509776956, 0.16098598936213743, -0.19809601061611876, -1.629002042190276e-8, -3.2776804439434215e-8, -1.5297303618024698e-9, -2.7567288387260526e-9, -1.160392676783893e-9, -1.7933758362162624e-8, 0.0440054785576212, -0.019415882649239272, 0.7010344836225559, 1.3950566853845095e-9, -0.5312458813438188, -1.7210176177739603e-9, 2.1734487768231296e-7, -1.6545376454891982e-7, -0.09274545846740728, 0.09274545107030481, -2.2755468722932646e-8, -9.449440153529078e-8, 7.880804278900712e-9, -0.1749730902677962, -8.775690253296593e-8]"
0,7.503154132306547,9.954821112958381e-9,"[0.03485827438102198, 0.0014796006076091247, 0.21197230027812508, -0.20917906579994194, -0.0952905570314428, 0.17103829037202545, 0.41714786618021765, -0.23552806454501163, 0.20111866830211972, -0.035408522349466856, 0.10499830142345584, 0.04765928360606845, -0.002781268696703161, 0.14416314472582925, -0.051789427209723723, -0.22842287010152648, -0.1406529503919043, -0.0037850441266264684, -0.06763249573478149, -0.1123788505907377, -0.37858994051963357, -0.28390253903237994, -0.011130747663270879, 0.5005699897202127]"
0,7.504877025016951,9.975649214966065e-9,"[0.013786581881846206, -0.22956259113945096, -0.33398969246912796, 0.2545278208941091, 0.04467832991167149, 0.11455819673188941, 0.2449320252243889, 0.23502342011570618, 0.09353801092559409, -0.12142917263168876, 0.10770086348048685, 0.14682591421525923, -0.08889785874026677, 0.19112695074560954, 0.0008586227489088652, 0.12177270074209803, 0.1542294481411658, 0.10402688943247541, -0.0011194962980431021, 0.06825254914357873, 0.23462616647130602, 0.1622413439468816, 0.3014760810531144, -0.5594542749637708]"
0,7.505115545405423,9.756420642150078e-9,"[0.0027352803228714445, -0.28410688310499005, -0.12041220167631589, 0.13578356711297507, -0.07357448316238605, 0.07489403942190244, -0.09160377128293747, 0.4209952040222566, 0.2498235204248817, 0.13165089054347495, 0.07842891452609127, 0.09917590876461782, 0.37034977721709605, 0.20034550221430625, 0.3160394059353556, -0.2155345835028653, 0.255629307060001, -0.24285112114862498, 0.14817613151959674, 0.11740081982417971, 0.1346363386355906, -0.11626076778471209, 0.026841611310712804, -0.2791036240539949]"
0,7.505481006335914,9.96697819540751e-9,"[0.33301993767777127, -0.16054459661118733, 0.19779916842227066, -2.4519834956855455e-7, 4.218812130691441e-12, -1.5815438773992608e-8, 1.87117038333046e-7, 8.579800340912509e-12, -2.573905647762654e-7, -0.044316987475748804, -0.00978373567650058, -0.702458344771012, 1.6025875587253527e-11, 0.532577004450547, 3.1202413220135484e-12, -1.897932974986626e-7, -1.9875741449924215e-7, -0.0771942508312563, 0.07719425084617516, -1.9371870101497805e-7, -2.1613482913027085e-7, -4.920463714601634e-8, -0.18203029743246119, -2.5780760485643024e-7]"
0,7.506036405402877,9.752492929252346e-9,"[0.20723523526828527, 0.07158536320256044, 0.03849909480276865, 1.4018965368298686e-7, 3.761849686049435e-8, -1.235747126185577e-7, -0.16062838682625757, 4.255911768905715e-8, -0.5040529968693179, -0.3481768399795294, 0.016808916541235532, -0.32004123099800985, -0.2140156022364502, 0.5209051217228989, 0.31041851218632244, 0.03740699592639016, 0.03740698965676044, -0.08291372312958753, 0.08291381632928688, 0.03192039978517773, -0.031920362849313, -0.12062221455749278, 1.596281970782841e-8, 2.9037091380929417e-8]"
0,7.506786841878058,9.757205317088948e-9,"[0.06338655411377976, 0.14496411225091516, 0.2289547804891018, -5.595562970880287e-9, -0.009143113842487864, 2.0301810357258096e-7, -1.6341894037021045e-7, 0.28233870881597933, 1.6181547690710728e-7, 0.07554593202970886, 0.30574664800164314, -0.41728448936550455, 0.11149563804829134, -0.25367410700889675, 0.1508537932932625, 0.13064800912564606, -0.13064796924364547, 0.4326868515690717, 0.4326868678811291, 0.031190076890665396, -0.031190155963048014, -5.4827795452195326e-8, 0.243671902043169, -1.7761763410954838e-7]"
0,7.507562569606448,9.955209845975184e-9,"[0.2297636788800121, -0.17519348480137736, -0.1253687669159132, 3.31164165101473e-7, 1.7218805946292652e-7, -1.1779207712008483e-6, 0.05371721044600224, 2.6497705509150284e-7, 0.34544626805142176, 0.3546691152569884, -0.3796729307700393, -0.2227364922961318, 0.043464126042629635, -0.12469148168878563, 0.14744862896703678, 0.029680765178309792, 0.02968006930662918, -0.3645217708777373, 0.3645218553668482, 0.27597782691473627, -0.2759773911566832, -0.002647509144223888, -1.9093347752652647e-7, 3.134946889951087e-7]"
0,7.508674734375196,9.761095369047639e-9,"[0.30990926961633863, 0.2738219284067777, -0.24144476014362615, -0.06734810623653537, 0.008066433453955801, 0.10422910829684841, -0.1657187474548319, -0.3226582368653935, 0.21051292405193922, 0.0761433706653512, 0.1241214674320951, -0.29135058819336235, 0.0018813055693391104, 0.08717216390275065, -0.1437279448438487, -0.14234060552949776, 0.07441047801743145, -0.20631755141565244, -0.07707503059710878, 0.12983605541576165, 0.09067631663853529, -0.11569244489693761, 0.1484438505317503, -0.556934836072829]"
0,7.509283089410011,9.964171766102348e-9,"[0.26461419207581577, 0.08665987947667443, -0.23880830793534386, 4.6017269378503633e-7, -0.19858404186345696, 4.7615109045632626e-7, -2.0093171361047914e-6, -0.1854956119777037, 2.857322440932978e-6, -0.13738886121076896, -0.1659101663816972, 0.5454271074052489, 0.06759464184969441, -0.11803228572989258, 0.17172750199350828, -0.16597797310427614, 0.16597791121482353, -0.33702678519938767, -0.33702702302215926, 0.04273309110412031, -0.04273283786525722, 4.2742609074679757e-7, 0.3373252209229196, -1.0499205864397895e-6]"
0,7.510464841587141,9.756936045264137e-9,"[0.046149619170910344, 0.2761368391078121, -0.04289806287817818, -6.474380925233198e-11, -0.11897675036509218, -2.1102850121865468e-10, 2.7921012802639785e-10, -0.5008458184948932, -3.8385227096725264e-10, -0.3320730722259245, -0.2574206521946799, -0.00764840475044652, -0.2030060347169993, 0.3368387730962045, 0.532252147426486, -0.08267624112756597, 0.08267624205623059, -0.012258950894739298, -0.0122589511330063, -0.039758224226754416, 0.03975822377073915, 8.782013886659089e-11, -0.151931307990643, -1.2024776690392983e-10]"
0,7.51252778069793,9.748989770052697e-9,"[0.1949659895377296, 0.2498663991760854, 0.16595096263278197, -0.004107418867450179, 1.4176283460015927e-7, -0.10193398235129822, 5.557484567275126e-7, -2.114386484098999e-6, -4.948173669730008e-7, -0.28948264628563924, 0.18841536204716558, -0.057746532048355476, 0.1541829485360181, -0.22650743947240776, 0.2124168846234703, -0.14729046854513675, 0.14728908839925392, 0.299914047335302, -0.2999117071611685, -0.31708176450827796, -0.3170805673390424, 1.0631763927652171e-6, 1.0524591679243763e-6, -0.4409181454073794]"
0,7.514298998285899,9.997500730878342e-9,"[0.03889782175287231, -0.3157047907539101, 0.10541193963431081, -0.04385529453779145, 0.17302412150576185, 0.04389951366720796, -0.10563490159710015, 0.3603966331725831, 0.274382932852665, 0.3027115704703202, 0.15439697645936876, 0.022240448743726163, 0.23632565460212873, -0.2355766676543402, 0.35747125679324954, -0.14995821825521588, 0.019292219307570926, 0.01566251527010138, 0.09246721584150049, -0.01240633357490125, 0.22201658288936502, -0.048318457544160046, -0.12726049078126814, -0.42761890077678544]"
0,7.514682954346102,9.958340545047968e-9,"[0.16982645135676372, -0.31345883470076136, -0.4177978677585319, -0.2539674007871563, 0.07546675161363922, -0.18139128803679083, -0.10942999085787192, -0.0796774261623443, -0.04353489327112699, 0.023115586731845397, 0.04491366144214551, 0.02436619820257287, 0.008537804215610206, 0.302275858911609, -0.2718138486062879, -0.04746933942601757, 0.13862562559161268, -0.060445369550415455, 0.08765037854561636, -0.020512567263952126, -0.02951607143772088, -0.07678155475030277, 0.3589392224616354, 0.4875738896365077]"
0,7.51609935114949,9.964199856007921e-9,"[0.09574683100840309, -0.15151032850908436, 0.11148498426465896, 0.08208674602628577, -0.11475332108957578, 0.02945826107524071, -0.4039504252915368, -0.40909118046020565, 0.18357738045113636, 0.31370495037256063, 0.17490515194471978, -0.25364461969572955, 0.21876838004399504, -0.28170375191931546, 0.2706855667456819, 0.04542167249153575, -0.13697597279070733, -0.11564326062941623, 0.01711041025082044, -0.13622360907671643, 0.03949366560688292, 0.10372607771989145, 0.1697932378679327, 0.28708726205030666]"
0,7.516592529036323,9.9828336780229e-9,"[0.018495403859215335, 0.19182602300637058, 0.4026965197774213, -0.018317776267058102, 9.060508902204156e-8, 0.11454611436674253, 2.6470309302452686e-8, -2.2917531582759796e-8, -2.718849815032981e-9, 0.0003372959925787919, 0.1684375925082836, 0.00336472441690778, -0.4439365482133355, 0.36406833947691164, 0.5322586056447224, -0.006796143356848021, 0.006796109945451393, 0.2694557648455931, -0.2694557301864374, -0.014441682774306784, -0.014441667653997261, -5.933369171254483e-8, -3.943712385832766e-7, 0.014500435446047812]"
0,7.516846361837642,9.981557892497537e-9,"[0.03532902516627862, 0.3487546729756044, -0.28263857649593266, -0.0631363758800966, -3.758259809699959e-8, 0.10438410945090984, -2.5757293915054002e-8, 9.386336085868993e-8, -1.1769055391208072e-7, -0.2162374979595985, -0.09606871358577894, 0.014783707934601986, -0.2983560638768926, -0.308530228334047, 0.3466914068239932, -3.855000279734518e-8, 4.968649313795464e-8, 1.1997648925309862e-8, -9.620784476135504e-8, -0.2294010645712501, 0.2780028878530602, -5.341129608800148e-9, 4.294512384284824e-8, -0.540218649530795]"
0,7.518446458871371,9.95215286388693e-9,"[0.04435196252146713, 0.2535630022749977, 0.3697940200140596, 0.08210304132899582, 0.4029148952566347, 0.25069317333274077, -0.10367101721561654, 0.16604849544262482, 0.13473529928060535, -0.04673864412844712, -0.21948657691946766, -0.024806190344715193, 0.03961395892905195, 0.2534526593835099, -0.4963171861446555, -0.10826610849901845, 0.0972413450141861, 0.02582066370065428, 0.10280969633580658, 0.03808284969886631, 0.1523845673155168, -0.23767397475316485, 0.04134868746704774, -0.1737609980413885]"
0,7.5194299315610715,9.960087900437666e-9,"[0.05665434851653054, 0.12530720921189464, -0.18230088583612575, 0.08444277615971756, 0.1013574910438374, 0.047630748960486954, -0.4658626320244522, -0.25045186903235517, -0.05921508746331165, 0.1971952551537966, 0.050921052958732255, 0.047533613856873214, 0.1102624064721113, 0.33736088437995976, -0.26120041568863267, -0.22006004327956996, -0.004381898303111062, -0.03432032577942207, -0.04925421495957577, -0.2805996183709456, -0.4412349716612034, -0.05765288146632537, 0.13137248825728773, 0.2468418525636738]"
0,7.520589200869434,9.971153135850798e-9,"[0.1433539484606548, 0.14210721866404302, 0.3722586240008842, -1.2771454273354306e-7, 4.9821644391051177e-8, 1.8591876671805083e-7, 0.19464323805855085, -2.9377610372459533e-8, -0.2839935989659547, -0.3654371052211415, 0.032704154599437936, 0.10791296816559479, -0.15210975745767485, 0.42988930572281253, -0.4689767843902085, 0.0327657406861098, 0.03276574034243667, 0.07064531450505754, -0.07064542601123341, -0.05423972822009107, 0.05424007887738627, 0.33164321462451846, 7.470693077378473e-8, -7.81938815793427e-8]"
0,7.521291500357385,9.96329920766295e-9,"[0.05415424128156217, -0.011282560604806502, 0.36627608478660184, 0.26613531792747946, 0.08921045196766278, 0.37419961743762575, 0.2107507866155794, -0.17948990743169557, -0.007556873781385614, -0.004064765423115617, 0.03495946190053109, -0.06622412489697385, -0.01658970041134964, -0.3773713702259572, 0.42364774689800017, -0.018750531195428313, -0.06283593828658621, -0.019618011138467607, 0.08074352506182705, -0.14277924347259213, 0.17311862420294538, 0.20013742023191872, -0.09685920159359543, -0.3584651611623897]"
0,7.522390857432878,9.954092200424134e-9,"[0.04717035585582114, 0.3366312555482858, -0.2982044002999583, 1.75649768634667e-7, -5.786901340918519e-8, -3.134705774055826e-7, 1.2110981897148822e-7, -3.266592761349397e-8, -3.938025943977616e-8, -0.24247832627792376, 0.13835636000656437, -0.06795363384677067, -0.28919972811265504, 5.913875836149956e-7, -6.502313154638515e-7, -6.29194123038005e-8, 2.3171714967778083e-9, 1.4614771594380322e-7, 2.3815018552816802e-8, 0.24375934912406894, -0.24375918131444746, -6.770229928707803e-8, -2.018789233323038e-8, -0.7144920797563155]"
0,7.523456048222985,9.954192339579998e-9,"[0.230848716208769, -0.2870329635530092, -0.3953139552741608, 0.16922212989150798, -0.12011213209145676, 0.15844588938298945, -0.15263941455440339, 0.16029223899170086, -0.17040055321264652, -0.04534070409068354, -0.009887930609712096, 0.06493100782226946, -0.045338436577609276, 0.08427177094370947, -0.04081195497766871, -0.03182054139187253, -0.18260848132481444, -0.011907153767070262, 0.07986373779459766, 0.043849028933930834, 0.014010069377546062, -0.12485232403764397, -0.28663551750093075, -0.635541485310462]"
0,7.525339735350178,9.971812982081536e-9,"[0.20931238120468654, 0.34607967560252856, -0.39300814563465647, 0.06933440794947607, -0.33003075148115996, 0.036639823851099554, -0.002860866744248982, 0.0640810516991151, 0.2239386111284739, 0.013650280892502479, 0.0838113908989789, 0.0029257285698957077, -0.047189500322990116, -0.20595028899890766, 0.33464123915201227, 0.2300202750482523, 0.05897463829516452, 0.03367458825363348, 0.011096192988838495, -0.013212226180641287, -0.08836805518915178, -0.022311434689124506, -0.20985343302471915, 0.4884855525557111]"
0,7.529110614111984,9.752142525222659e-9,"[0.039236553518226434, 0.12120280427099846, 0.41356814949104037, 4.018161368853908e-6, -0.22129610636454394, 0.4380360269366784, 0.12251857772125967, 0.01276750809810374, 0.0498342292140498, -0.14175361275488413, -0.056258392140469585, -0.050205587838579535, 0.016424896817422673, 0.271256604806426, -0.3639744088031964, -0.24836701510293585, 0.21852044060132886, -0.016711457795105786, 0.04611050550530815, 0.05861561222851642, -0.03306690879657113, 0.16658241917249178, -0.08106212129879029, -0.41403767102680333]"
0,7.529402643076682,9.75449114828414e-9,"[0.1544444456931022, 0.323037064683513, 0.41897765023037975, -0.2001072878313808, 0.1031433342906175, 0.11773287078451242, -0.15536260289945547, -0.024442319678161635, 0.06712902444540611, 0.18720324308833733, -0.0060901428626828, 0.017451555634912172, 0.13188247242692674, 0.35298210308945194, -0.3844777664012675, 0.011119400390273735, 0.2534902793825923, -0.049151260435848144, 0.004994511163182839, -0.012270271627130694, 0.00851795300507856, -0.0430663586710892, 0.2792703040109513, 0.361077877601934]"
0,7.530475950643403,9.966342073940361e-9,"[0.12249484831572151, -0.2154522101468069, 0.2633913916376298, -5.676429289899772e-8, -0.20038115791674327, -5.360617414824243e-8, 6.339673652453633e-7, -0.02311160360765547, -3.002153292367865e-7, 0.19750101423723407, -0.08965503320434713, 0.5604212218293994, 0.1831451575024329, 0.29383727163889917, 0.1563779516955863, -0.3533554550900033, 0.35335527628757774, 0.13985119016115113, 0.1398512773176757, 0.013555396947088221, -0.013555265944113598, 5.606626251009892e-8, -0.18400038897347964, -1.3140263342854107e-7]"
0,7.5307185377202766,9.757972100144032e-9,"[0.013616173715980338, 0.08805028347557575, -0.3454217402450356, 0.2982851646479763, 0.10350438202236621, -0.2901986331482417, 0.10523361381676628, 0.24686384538690628, -0.14654704659402215, 0.11125563667708951, -0.04175612393173439, 0.1311697017344185, 0.05087228961288355, 0.28438471201764454, -0.34958963839633483, 0.09225665878022007, -0.16681904925453678, -0.25303628860391003, 0.23674456865832222, -0.1618993905979142, -0.08049768845302063, 0.062175135293048744, 0.03383151469814591, -0.40525537191210914]"
0,7.532577490920992,9.96794050102003e-9,"[0.06848782086409604, -0.33708368723165427, -0.3726229615797264, -7.797990976006825e-7, 0.24303163323350874, -6.072453057060606e-7, 1.4136566582488843e-7, 0.08567302012117471, -1.717665869554556e-7, 0.29596688791412806, -0.17148481738041463, 0.00456623714118574, 0.15995422620175065, 0.3545673322152132, -0.49125488626922553, -0.1300503114610227, 0.13005196195682114, 0.15085560130048126, 0.15085619441823933, -0.07026640642916487, 0.07026659095446325, -1.3480916578862353e-7, 0.27848972878926853, 8.455968785875696e-7]"
0,7.53275136438164,9.970232664850582e-9,"[0.08015446051076994, 0.21905210543265977, -0.11277508134661382, -0.07813876516610135, -0.1975285581016558, -0.059806798961013645, 0.42685447108288677, -0.14702710430168014, -0.04235064438660116, 0.13442081070168507, 0.15793562859425792, -0.18535086909945603, 0.06857643464307607, 0.17769739582699, -0.17165082175244675, 0.0284768451263587, -0.1991033500966105, 0.03647262580258685, 0.02496680498724007, -0.4957918431184891, -0.32179326021021637, -0.19872669018404077, -0.08792212087900775, 0.3105760840636413]"
0,7.53396533743555,9.767828365489118e-9,"[0.09353209179458291, 0.09353209181279416, -0.14699674345147246, 0.05425114739374494, 1.0185963805456772e-10, -0.05425114739137916, -1.1401172155538995e-9, -1.9003040705417015e-7, 1.3673134581295464e-8, 0.18290319533322522, 0.438384125009028, 0.4383841250092628, 0.3909385322115516, -2.5065492248126195e-11, 2.511351794492575e-11, 1.0566666965983666e-7, -1.1071180477954877e-7, 5.859435663191616e-8, 4.3024559444938484e-8, 0.4383841249873745, -0.43838412498810053, 7.3200584206494795e-9, -8.598782542826801e-8, 4.33979658197372e-12]"
0,7.535094654419577,9.754177920106423e-9,"[0.09800364746492056, 0.19339314816920608, -0.4094845665379981, -1.0724313279241814e-8, -1.3085979468746692e-8, 2.352506986600328e-9, -0.05436760098586825, 2.4711930498434606e-7, -0.026920479099293577, 0.3340881510475713, 0.028377551829332076, 0.06376888672334546, 0.2587974125476606, 0.4883599483753503, -0.50972003149482, 0.13049738677360012, 0.1304974172183673, 0.07861429271639314, -0.07861431818689377, 0.14179175631625252, -0.14179163024629304, -0.11503993626698505, 5.9420080458190705e-8, 2.9352163669679435e-7]"
0,7.535954249965056,9.761299355726906e-9,"[0.05399158226474523, -0.012936453743143657, 0.3440396184408142, -0.2635937370298962, -0.04053473690806618, 0.2516385063572111, -0.051780087855288016, -0.28490535927599103, 0.11216306480186236, -0.215275806652781, 0.03016274111933684, -0.1157681138262418, -0.13267229868460206, -0.3205522661791535, 0.3981261500225194, -0.04602969855751224, 0.1024142939826691, 0.23046654080383194, -0.2404468200601837, 0.07752465433648116, 0.15766980845111056, -0.11541848843809219, -0.021810633174228166, 0.37410574047074907]"
0,7.536223084007073,9.768820604276673e-9,"[0.14343061542301647, -0.3439880795331685, 0.41545804300479905, 0.22823819285585095, 0.11685024872506679, 0.17062516934967487, 0.039488470185004745, -0.011767226086867128, -0.024687214873658127, 0.11264260212157709, -0.01423255875013809, 0.050424851391937614, 0.09489723408183479, 0.35723717201527955, -0.4118369380947198, -0.30697117742164937, -0.041657636689745356, 0.06129142887417292, -0.043567020684912625, -0.025064989161630552, -0.010129102979597541, 0.0337739088676121, 0.28556787482857426, -0.2908926720979188]"
0,7.536881924206843,9.767352858587124e-9,"[0.08695849227900522, 0.23414521180169526, 0.01968969069494149, 0.15549248897517454, 0.1617881669013593, -0.04129484884480827, 0.09978859651493957, 0.3099911225258753, -0.35667743469150925, 0.23804522496434405, 0.11355191839445052, 0.24342751903915064, 0.06383909762361673, -0.30850626260857067, -0.2904518519690633, -0.02204913327417245, 0.16567146003676153, 0.18076242534737552, -0.4007188943066543, -0.1895205686090235, -0.18859397703292452, 0.0963981470148691, -0.0650058496046677, -0.1824241934998062]"
0,7.537168857455623,9.97922435695511e-9,"[0.12075267554381677, 0.1568352290757962, -0.037221262116433645, -0.1672758492518993, 0.18192129395642376, -0.006742345857373676, 0.1913745755216005, -0.0644813454590316, -0.33617164304356617, 0.16660224433668624, 0.03741611565273504, 0.5721027766560141, 0.037404840401017075, -0.41016644766326565, -0.09098024427269855, 0.18441481649003771, -0.20167403643026394, 0.18436116080384457, 0.03687553696254463, 0.24650862035711135, 0.09037127300561541, -0.10409104383980816, 0.054036019029135976, 0.13202771596245066]"
0,7.542803337511853,9.997483870465437e-9,"[0.31527050162474785, -0.12122005145617278, -0.24418669248731595, -0.043533606983071474, 0.0025027873789244, -0.011183284368651875, 0.39111960982777616, -0.0007345665482030179, 0.3401527028243546, 0.006604388932802329, -0.028961636944602975, 0.3900883298731766, -0.008488697439724927, 0.5014232366159979, -0.25485414376488735, 0.14871569367635457, -0.04934617977408037, 0.18041935924081928, 0.03468960568864806, 0.014086326011957577, -0.14681900493040706, 0.0061860654150701555, 0.03177755131529729, -0.07049906543581574]"
0,7.542937875504927,9.962106602481315e-9,"[0.043109578107658315, 0.23547298874208508, -0.30438537839475943, 0.16796107757251122, 0.11847767423609813, -0.19031901808959134, 0.046301090798143776, -0.18527083029774705, -0.22018644537803225, -0.16101356565212188, 0.12977946895005638, -0.3418525232110107, -0.2077549901416435, -0.14300119449385695, 0.1265186180857564, -0.010208484877098838, 0.01756173035680704, -0.07198220764287061, 0.09768516543391237, -0.03809763317614493, 0.0902722935314877, 0.2452220408265924, 0.1837516156357435, 0.5733568515121064]"
0,7.544632413834502,9.837849477395626e-9,"[0.3316975832506895, -0.16979272475472335, -0.15942554804659875, -0.0025107755177894114, -0.0005219765623963186, 0.014817726118705146, 0.35560317794562357, 0.17505672027615293, 0.3820707656278698, 0.0006843495060496669, -0.005200467720262505, 0.3755448841749244, -0.026578176160542994, 0.4932033929999319, -0.2424855927122475, -0.014271097816396815, 0.009170816506333926, -0.17589803317604563, 0.0013078891250383263, -0.03302827493903255, 0.17027854738353565, -0.07110143798451693, -0.01966094821472242, -0.1478310340986168]"
0,7.5452583583869375,9.75429693274115e-9,"[0.29576293699831824, 0.3810872723067524, 0.3928968831048892, 0.07247834015408622, 0.02726215679767842, 0.05201141473452325, 0.05932325410777592, -0.05622487371016545, -0.0786137467854325, -0.0016082523972027103, -0.005095776172019921, 0.015925135527701667, 0.015478474983305103, 0.09217768112885302, -0.15626481664536845, -0.05661555606012884, 0.29894339087145433, -0.009743194243659773, 0.04581576045046375, -0.03917637476275814, -0.013043822975239368, -0.005532096412048963, -0.4551190345156564, -0.5042758841529209]"
0,7.545737385337327,9.9876342550571e-9,"[0.08218074048019422, 0.1966638802419095, 0.3491547094426596, -0.17139756114872745, -0.1809660258395925, -0.0016908403412264233, -0.2844684095211575, 0.060317607114076105, 0.2732851739876059, 0.16763610613325058, 0.03667317862171291, 0.16673531167318573, 0.05196712279770914, -0.4248514171324962, -0.3482744574091028, -0.200654047041758, 0.20925659585105444, -0.2467404514820219, -0.20799801676728902, 0.1863804772011458, -0.007207669228295414, 0.09041910995555233, -0.12795117458485777, 0.044873921966897365]"
0,7.5477982034325395,9.759676365608147e-9,"[0.2954087289475206, -0.38559709566989864, 0.3895880551070715, -0.06303835662521963, 0.0392630556495122, 0.024378142600294975, -0.0008992018798645402, -0.060395303763309885, 0.08012107549410115, -0.027052422238809694, -0.010539556800709527, 0.05762187105118098, 0.01967952529892713, 0.08325095811908143, -0.15786970484859675, 0.05581368488675157, -0.30417600039422066, -0.008558595856442343, 0.022274545327850552, 0.04477586869135716, 0.011917884132440106, 0.00999702754656628, -0.46187560675639133, 0.49790020916089917]"
0,7.5487473030340855,9.968340472114697e-9,"[0.10968617872211138, 0.19968930990241526, 0.12595709083181839, 0.13595794188548022, 0.10905437709820026, 0.04232113553434983, -0.08024884628495406, 0.1770007655689983, -0.3585670004383509, 0.1979117800975006, 9.894879314931896e-6, -0.3436134505926506, 0.18653994924179373, -0.2965141861444322, 0.05158355391224619, -0.14848369391814398, -0.012328552053211997, 0.12843708263050904, 0.307970499475299, 0.009380802616090495, 0.28672493734170823, -0.0651791499105402, 0.10764648059590527, -0.468428703077723]"
0,7.548869728348986,9.961938691438818e-9,"[0.19616062448379784, 0.129618148713999, 0.3181889195075353, 0.07629142202879474, 0.21405723981410552, -0.37302508010277746, -0.03901058080524595, 0.04529821278136201, -0.08306915751081798, -0.07933095156305418, -0.036995827034217624, -0.22471820052485741, 0.01768949958887862, 0.06028528153534674, -0.3383759177181821, -0.1993364972989285, 0.1880719134911359, 0.3068523679895545, 0.2053903296397418, -0.3163939398714749, -0.1056504685586376, 0.09346216810333224, -0.03262998605054827, 0.36481581932145324]"
0,7.549102905352848,9.997361297525214e-9,"[0.22543192383465427, -0.33633985492640706, -0.336339855133178, 2.6945425699575062e-11, 1.4103295136682712e-6, 3.837762901686488e-11, -4.110086362126875e-6, -3.6113416932386172e-6, 4.1100863555416526e-6, -0.37645089901726025, 0.37645089911048324, -0.0682734230961462, 0.19711676751454899, 0.19711676708706014, -0.532634931145871, -0.19159684134057908, 0.19162534535871334, 2.2719177281143826e-6, 2.271914406100522e-6, -8.515181790936924e-8, 8.502451986310213e-8, -2.254504155177602e-14, -2.5157597656517526e-6, -1.5418927245291117e-10]"
0,7.549239596920697,9.971311273761333e-9,"[0.006212760012591793, -0.21495767406525654, 0.20143847701742804, 0.16661997359774045, 0.17278699653079932, 0.2260426477274279, -0.03437120902440845, 0.1746673438911348, 0.22752675608069806, -0.06789143148119932, 0.007897967110373157, 0.49627493509331777, 0.056521378099700634, 0.2973018460921085, -0.08538245054055177, -0.07377892607425048, -0.019031917308596175, -0.196219212436305, -0.050626196183240955, 0.03614387062766095, 0.2013651451340959, -0.27111264714499794, -0.3070249599576583, -0.3386457324686264]"
0,7.549431439676308,9.688859208414903e-9,"[0.22372565361385985, 0.05390287196904218, 0.059901340759876645, -6.462625180892829e-8, -0.0147275226092674, -8.2530564583307e-8, -7.333159654637632e-7, -0.057435621011975406, 7.2053578571953e-7, -0.3648541641650196, 0.36883760220680406, 0.7030245937464417, -0.19410355848732075, -0.20228525438687314, 0.013820985615845938, 0.19618585282182108, -0.19618664209016023, 0.08802308612454018, 0.08802305844945313, 0.011622043808217013, -0.011621796803772125, 1.2262446803900626e-8, 0.07073323630847209, 1.3220592975189425e-7]"
0,7.549700932152436,9.755862315083204e-9,"[0.15898662689520712, 0.12856353157484834, -0.42416707345652876, 9.264044573759312e-7, -1.9668517199716994e-7, -9.836474736274714e-7, 0.199331041694143, 1.2592386203481407e-8, 0.026101410653035652, -0.34825544578578826, 0.036267108250792726, 0.058059493901466204, -0.20099722167016168, 0.4790157697013681, -0.5087068287371921, -0.0032245124672907527, -0.00322454316236418, -0.04421628696513254, 0.044216347870618296, 0.09882550248226496, -0.09882553406611036, 0.2445244327577236, -1.9058689594388177e-7, 9.466226114354841e-7]"
0,7.550717932162802,9.763097531030462e-9,"[0.21536364583913722, 0.044462983207666756, -0.015262440144450119, -1.7026417088108813e-10, -0.10971830460304702, 4.769788491833902e-9, 5.089370523918975e-8, 0.006676606490785352, -5.552392503679014e-8, 0.19047645943835606, -0.1884507660811951, 0.7077607911069738, -0.18901024564921198, -0.20362599340784354, 0.07210977722843297, -0.3687300267320821, 0.36873000037589476, 0.020197046771374082, 0.020197053415631064, 0.06588777070686153, -0.06588777685156459, -5.279476145669898e-10, 0.05287234007343228, 3.285687952176725e-9]"
0,7.553795459360779,9.963440425133014e-9,"[0.29970668841713693, -0.14035109572532223, -0.2621455871827973, 0.10211623798402618, -0.010464656263611392, -0.0020579252335954754, -0.39684734160255686, 0.08902774795775314, -0.3485433189974009, 0.027204042218170892, 0.031958401460072526, 0.3548741690396326, 0.012281705079554575, 0.49848362472233243, -0.2342867270795447, -0.0704950317285213, 0.11287342179733975, 0.07616642628000497, -0.09540742015372587, -0.15264836106443164, -0.05018674388744125, 0.007425933354013583, 0.10812991487602368, 0.1513739427867909]"
0,7.554049362985437,9.991076111186542e-9,"[0.07306928039623707, 0.3012532208552233, 0.3155351041524223, 0.08577051060403494, -0.005459647980646266, -0.020225127356707423, 0.198796407697805, -0.02939477258351978, 0.0771260508297872, 0.2390386459441069, -0.09463851687240585, 0.06997691435267629, 0.27155376914782753, 0.41500863450950226, -0.4309265382004409, -0.014539225721368846, 0.016822146276733316, -0.08949986677937419, -0.01497724883314746, -0.17680854260555662, 0.26768777315397063, 0.03814596120400649, -0.08992409749325553, 0.35547808616860155]"
0,7.556455478520282,9.995712580318056e-9,"[0.022056786648698336, 0.276010946710363, -0.3396940601903555, 0.13116406467716302, 0.03415398157944751, -0.24838788148511667, 0.021914749153826053, 0.018440150308236293, 0.09789572172719904, -0.1621175055004053, -0.08786693465699852, -0.01767081135673767, -0.19664533818305963, -0.2819781998687919, 0.28505885583971835, 0.014892887466467747, 0.02720031317389806, 0.07731623914999997, 0.21844678816234997, 0.18065173824920894, -0.23797368581674172, 0.08147539285256916, 0.1608559268683245, 0.5543248601593325]"
0,7.559246300863848,9.990457054303245e-9,"[0.08469090251223342, -0.06464515987445701, 0.19145799461798993, -0.0051414495375957355, 0.2619243935364499, 0.4135397301853506, -0.2539595533844269, 0.20364015430282595, 0.39166088683016065, -0.04545613835141933, -0.05898321373097978, 0.24086501721646622, 0.1085316058706243, 0.13568829733816867, -0.14459477728496695, 0.1071755530074657, -0.1684226140858609, 0.1105168982460503, -0.0016335553837639578, 0.19162823381405575, 0.018809108406559614, -0.23346086168434646, -0.17351052200374756, -0.4056717459833961]"
0,7.559710896566025,9.959234446596269e-9,"[0.07570229111232268, 0.026646682635980874, -0.26522670268237347, -0.03224100066623361, -0.21323591016381926, 0.04628313115301706, 0.4478004949024107, -0.06248371321394641, 0.19538913493215665, 0.3036286650927778, -0.13713266777985608, 0.31872124405243407, 0.20497052763921642, 0.365232430431068, -0.29942964957462315, 0.056345184207224536, -0.1752945922118639, -0.013081055505602044, -0.05816830693146411, 0.11500566582659769, 0.2704843459690144, 0.07710598960355014, -0.13803737363143248, 0.07393400377216111]"
0,7.560579036563226,9.75681674974731e-9,"[0.24413081259456731, 0.280396341450391, -0.219350769800239, -1.5568668137185953e-6, 0.008712534676185511, -3.9339374018104966e-7, -1.8826944368439274e-6, 0.2546119677218409, 4.877857025276926e-6, -0.0756740775964837, 0.27998355274640235, 0.429722677018475, -0.31463608867651405, -0.19866252178740368, -0.006516408931908913, -0.3166648029767015, 0.31666300385466617, 0.11277856344450253, 0.11278060594592164, -0.1315123437395455, 0.13151390837166382, -4.5252581157764496e-7, 0.28441891895427895, 3.148664796673947e-7]"
0,7.560926743338249,9.751919885232693e-9,"[0.2608907137271444, 0.07482557903412321, 0.0948163003973041, 2.565164675178255e-12, 0.09906861576113621, 3.4622503491252697e-12, 1.8193332166406397e-11, -0.23640917251855065, -1.759889268009657e-11, -0.2646554945380003, 0.26847591348945854, 0.6276552848579204, 0.14233121485665945, 0.13970266286197847, 0.09764570570714334, -0.18886086014752584, 0.18886086016313625, 0.2600652225811281, 0.2600652225817935, 0.03643722658454926, -0.03643722659242275, -3.3203929804509975e-13, -0.23874761121312743, -1.0878776781316711e-11]"
0,7.5615235956718845,9.733491838690488e-9,"[0.22576487041299173, 0.15278426589995575, -0.13010632657610063, -2.5544372349110983e-9, 6.697634292747175e-12, 1.1299351503012185e-9, 2.155830541438892e-8, 6.5246473510883e-13, -3.204978437639718e-8, -0.17967837367378775, 0.1916360201756941, 0.6891602445312314, -0.1866767808385681, -0.24018682894798132, 0.07644938896670264, 0.3649839571021123, -0.3649839434945994, -5.333207451761056e-10, 5.336173483374753e-10, -4.3983628446354964e-10, -4.349926127078225e-10, -8.363787145621809e-10, 9.997609435348283e-12, -1.3011236187632934e-9]"
0,7.561739507893024,9.986205620193314e-9,"[0.0033852368819795382, 0.22200614085935258, -0.21177876572267035, 1.1506378591219965e-8, -0.003630772926217559, 3.3805768646185544e-8, -8.083092797477278e-9, 0.4652116539941169, -1.900198395319055e-7, 0.09570733456879255, 0.02962283782172869, 0.0023432975957117077, -0.4441764917991436, 0.2337404704242693, 0.5214053891393766, 8.006826511587774e-8, 5.590770988481097e-8, -0.2522105015334682, 0.26714765673791263, 2.4068419701952663e-8, 8.030236229570581e-8, 1.0262908629724613e-7, 0.14354321374890677, 5.9527172418698275e-8]"
0,7.562663354015897,9.987409339641534e-9,"[0.15671327405639868, 0.15237295183225702, -0.348120488561074, 4.800126862343127e-9, -3.1510103928420774e-10, -4.9954793004544216e-9, -0.07069957815429719, 8.572700568091464e-10, -0.2921696360437318, -0.3396326038299967, -0.012758547283554484, -0.0939649723873385, -0.22703876793694294, -0.5161324995810791, 0.4635557152878333, -0.037827904250018606, -0.03782790561751338, 0.13877136233929308, -0.13877136212579094, 0.14513703361081826, -0.14513703273465445, -0.0013674885067073202, -4.2689272174065935e-10, -3.9392763780001325e-9]"
0,7.568702581550088,9.9794343054533e-9,"[0.0077410970653647194, -0.20076583798682998, -0.15773278625943382, -0.019596480238690987, -0.0559840930366208, -0.2742368211178163, -0.31720479777926325, 0.2762157640228902, 0.3021250254105345, 0.007128128306142779, 0.08112666328848873, -0.07858719482674453, -0.012445637401042039, -0.20794960937231807, 0.21560310503761482, -0.16900264028335166, -0.2587331661006782, 0.12509113171906944, 0.0883718936542949, -0.32278655215379803, -0.10106330422180611, -0.2519989167157337, 0.08995877454049557, 0.4244783233638197]"
0,7.5754861080820515,9.99781334559749e-9,"[0.093467699029357, 0.2709393573389136, -0.3164594851549138, -0.06312857741549936, 0.09287864810393708, 0.04414765262740247, 0.11733958690611129, 0.2819640480257903, -0.039482338971994664, 0.31314760901768846, -0.0994636830455572, 0.052812407815251455, 0.19766194315219263, 0.4380742007116153, -0.5215800772301535, -0.04770775840284783, 0.01547267045918415, -0.04387788554742235, -0.042195192221222325, -0.23606349694908033, 0.006145325046330713, 0.06535304979855089, -0.031858371255845896, -0.16515972596635448]"
0,7.576922870046124,9.760359250186239e-9,"[0.018881725744311406, -0.08162556846652919, 0.4134092623024661, 0.07312354073904223, -0.08904689831174507, -0.44198985458634144, 0.1158067277440598, 0.09401833997553438, -0.05058982338467326, 0.09132141195002166, 0.049072048971128726, 0.049522107092654755, 0.05405985275902486, -0.35779732331744524, 0.35625848003853905, 0.153326225460341, -0.23068355711217314, 0.1465097393950262, 0.0813385308392091, 0.09625158180293746, -0.02237794680056898, 0.05884638486028069, -0.026495725269792488, 0.4459098124628239]"
0,7.577503801644721,9.99441057431067e-9,"[0.05175207400784754, -0.08305262974949963, 0.1478467108320689, -0.019047691277050943, 0.16651415853041485, 0.31499565960239734, 0.3189480282435424, -0.01979959505900773, -0.34433207630800294, -0.08647084382501513, 0.06676388289560459, 0.1838709002980864, 0.0390441330435472, 0.28869706882800816, -0.1702787807659126, 0.08987765163264924, -0.24552227567057863, 0.253703413501996, 0.09881392053158025, 0.4481697742977544, 0.15831369809810703, -0.1726757021228319, 0.13541287903023924, -0.21070997271790837]"
0,7.578296242875168,9.755136810161182e-9,"[0.19573888610816015, 0.0384447075054986, -0.008481246812448866, -0.1533549054262877, -2.736864871807312e-8, -0.049287000098317504, -4.4245210778975006e-8, -2.608698911687081e-9, 5.013749942544138e-8, 0.2146888447506734, -0.17402336131734078, 0.6710369140824386, -0.12209812334367187, -0.24843950870326198, 0.10057885353552953, -0.37024476423563957, 0.3702447857702087, 0.06878683156897283, -0.06878681716635311, 0.025465046275416736, 0.025465018693091875, 9.49367236424612e-9, 9.10168559114033e-9, -0.18935319270180828]"
0,7.579036032125733,9.74321238686104e-9,"[0.2223809342267036, -0.3885104096999485, 0.38851042287609816, -9.356940084373823e-8, 1.0065618766050003e-7, 6.315088688798501e-9, -5.75260051793266e-7, -7.99280708372743e-8, -2.358536011764935e-6, -1.3852164592194685e-6, 1.385215813737506e-6, 0.0855523008848457, -0.2145156351473284, -0.21451571109378664, -0.45495860139702593, 0.17565952044235045, 0.5580943402611271, -4.661409567183519e-9, -6.604814885409314e-10, 5.472496524806138e-8, 6.893741290109593e-8, 9.468251795503827e-13, 8.303455037968905e-9, 7.156849767713322e-8]"
0,7.5793919836821395,9.995894861416415e-9,"[0.0653224942582635, 0.27267847613353785, -0.2513593330142375, -0.067825977544402, -0.0005064206997808639, 0.05080450624448275, 0.007130115076425902, 0.22787130754718787, 0.3137067549417484, 0.3064796776642932, 0.10890935076016953, -0.2050351040464165, 0.19689054686332105, -0.21807071190816182, 0.16918482900457504, -0.05290851371554743, -0.11328892231931523, 0.09964319041902187, 0.10857161135257096, -0.0980285053557726, 0.08786967077972938, -0.06587087008252851, 0.028164483986386275, 0.6148498182472792]"
0,7.58241771235098,9.767004663403767e-9,"[0.020540258282323826, -0.05523692048188274, 0.3428038283708376, -0.06243283103409621, -0.06512758273649462, 0.45118731377009613, -0.11766018619441898, 0.2744682781591806, 0.15366032993034073, 0.060175621531949726, 0.10936576127541715, 0.022723469718555177, 0.051692006156165586, -0.30230090010175403, 0.32950738491029546, -0.13047583931820933, 0.1942394080398568, 0.18850146774462403, 0.12354834288467717, -0.05462893083147203, -0.028213000354898765, -0.06554865297691659, -0.012226380475585902, -0.471176371368093]"
0,7.582582150571067,9.97317858826616e-9,"[0.22394523700782085, 0.2834779235334788, 0.38748852621799384, 0.1601968494694448, -0.09273749929600789, -0.13426555468874496, 0.00209377844290956, 0.028458545156801438, -0.20300823448299282, 0.15200566890936523, -0.04007590557184129, 0.04878407718547205, 0.13672865814420265, 0.42695492647233896, -0.42926841015454587, 0.19563723150720647, -0.023388027791276668, 0.00406846816215553, 0.08610125420625263, 0.15271198199344183, -0.053838035109393154, 0.0008420951509176592, -0.019203148935452413, 0.37394673575895887]"
0,7.583743300317775,9.756136773156956e-9,"[0.032459786091731266, 0.0673268562099658, 0.34509158276325885, 0.002552305753484587, 0.027558314791810506, 0.4576669161532251, -0.18923424338328254, 0.03232077166962322, 0.005166757936999155, -0.07076209291401953, -0.19607936017850092, 0.13834613283146813, -0.020995813685563115, 0.15842422926864083, -0.1504977449024402, 0.0036688393659603715, -0.14711532169698438, -0.04861418704104592, -0.0685520583260041, -0.2054808026808113, 0.0731431373546118, -0.184433195940498, 0.07618917006616992, -0.633502092048019]"
0,7.588143580953453,9.977513596792743e-9,"[0.21013120364610183, -0.2901165268280602, 0.39376380230140645, -0.1647449565801588, 0.13443168688683532, -0.22011227818232182, 0.024688457509002497, -0.009298568184922758, -0.1820234067904777, 0.03065947359052007, -0.025711690628154378, 0.02293893573917328, 0.07768581099868507, 0.37439922757925514, -0.41343817253306414, -0.05596511698605549, 0.31756341401532207, -0.14500266741721607, -0.0007246378921313211, 0.05330554801776512, -0.11273304422890236, -0.017066068185666913, -0.0001489245548974816, -0.3591962709641294]"
0,7.588667275621858,9.766724923676797e-9,"[0.18095422672529982, 0.10458712364671766, -0.01990985762003626, 0.13236872604752645, -0.1814534516658967, 0.08236680314073039, 0.15716817428579355, -0.005173427135482637, -0.22579414958142638, 0.21478654742106906, -0.16128872653301835, 0.593403230015922, -0.11295800919724078, -0.2648701841636121, 0.04667486392423541, -0.3696374087174097, 0.29447577427773836, -0.08797302662401987, 0.1426880504810638, 0.06022435602587549, -0.11812751281631262, -0.06999745790075189, 0.07062783919014247, 0.1862607121355821]"
0,7.589665733843124,9.95943773284482e-9,"[0.032429534950068964, 0.29415747024896044, -0.24170762656569528, -0.11597287017642854, -0.028897672075915006, 0.05494041289361187, 0.23849844087580208, 0.25807131754805945, -0.03979624339133586, 0.25765420400961436, 0.08430437616785941, -0.10672558824687642, 0.16051752769672603, 0.36832120168916366, -0.41930622188226135, -0.031950494817807346, -0.015332612315075855, 0.06013140797147729, 0.016313552702426504, 0.3815147204707515, 0.17454946386643372, -0.08921649591499847, 0.03463000962567614, -0.31493305436697455]"
0,7.590955840371857,9.764068288171507e-9,"[0.08504218025087207, 0.2930506185635528, -0.36074062000591145, 5.792202988201837e-8, 0.06006836552562014, -6.856007866717232e-8, -1.1303429536665874e-9, 0.2304242097141243, -1.0550638555813e-8, -0.30119792892366226, -0.06586091970793351, -0.014796539984459098, -0.21016256347799778, 0.4617746590644882, -0.5446892160554306, -0.08877423274293633, 0.08877435149111121, 0.01633248964981692, 0.01633246236518985, -0.16463499986575553, 0.16463503298001114, 7.563197941195368e-8, 0.013414332153832729, -4.958573715461439e-8]"
0,7.59194058434147,9.702441686797208e-9,"[0.10859648957891799, -0.3244982310341307, -0.3577023222095705, -0.1773097818342674, 2.1786489978697986e-13, -0.1704534729442343, 1.924655450757191e-13, 1.8305671357713317e-13, -1.3297167962995175e-13, 0.25611628123997887, -0.13032778732682954, -0.15219107458333675, -0.09459711512850806, -0.2733242812544759, -0.3804279349110046, -0.38377649884585224, 0.38377649884681686, 0.0043131115580659464, -0.004313111557996185, 0.14678245937326445, 0.14678245937371298, -1.0601558172363086e-13, -5.995377539320923e-13, -0.15047996491622356]"
0,7.592261675057942,9.748541870899834e-9,"[0.21773496461193742, -0.13983578823106857, 0.04502152027841955, -2.80743914199521e-7, 0.2713428914932401, 2.3350911169242416e-7, 1.4134275181428542e-6, 0.2400648648634628, -1.8970718946253315e-6, 0.051475661413690456, -0.07075430482948777, -0.5717471500094942, -0.13234021595275186, -0.22295099456852813, -0.1869631882221519, 0.23564229820741872, -0.23564186271789672, -0.26447044681109705, -0.26447017507603854, -0.08589202081727007, 0.08589164115669692, 2.5565827496722304e-7, 0.3119728843047169, -9.741328787767823e-7]"
0,7.59338626447253,9.764389376298627e-9,"[0.012068231601458104, -0.0848276672175855, 0.011056604767680934, -0.022672724395793452, -0.04406152457106132, 0.004494989264555243, 0.2514993173894533, -0.17615677111688843, -0.2793523610076105, 0.2927735571600004, -0.021692794306813964, -0.6503788826773992, 0.21009281718704453, 0.45608392845177353, 0.07928435926820385, -0.007899613227015899, 0.058107636590172505, -0.1321207038725657, -0.10633152390894826, -0.09781671172126008, -0.010006730860867435, -0.06047020726429473, -0.0037471192631630965, -0.06769463711561774]"
0,7.59559323576458,9.987904130242086e-9,"[0.04128830572093541, 0.29344598867340804, 0.28545008662457966, -2.701690418606815e-13, -0.1252729072293776, -2.1531977957823687e-13, 2.3813121228117074e-14, -0.28272983208617264, -1.4536711831733276e-13, -0.24966720863341924, 0.14227625411652545, -0.10181126829432163, -0.13460836165384787, -0.38642386535645734, 0.47343739284513714, -0.005722535242802805, 0.005722535243255965, -0.270545330928476, -0.2705453309287351, -0.13053312528438882, 0.13053312528421984, -8.445180054635676e-14, -0.2645999134017347, 3.2479567289068224e-13]"
0,7.602209719266092,9.95261414190201e-9,"[0.030251751078449983, -0.05470259889975645, 0.31901910358973395, 0.0762399908255785, 0.04118584752069129, 0.39536282610112206, 0.2753810156099913, -0.0535754163410989, -0.016003715767361874, 0.08216463185754264, -0.156430011716917, -0.01801356619445204, 0.1416963547005291, -0.23119935134411887, 0.17711005806782268, 0.006215302211253298, 0.029691571711634814, -0.1926076013613554, -0.11233308506518784, 0.27445739216495757, -0.11658204692520144, 0.06326665668124296, -0.1487177300190637, -0.5911160769862576]"
0,7.602696413382023,9.979781606206542e-9,"[0.02126137223247817, -0.07222005673370795, 0.17387016509757647, -7.650477801476249e-9, 0.04947077890197986, 1.0489575871235334e-7, -2.1857114246961957e-7, 0.22473313757238297, 1.5504684316559183e-7, -0.23754901901975867, -0.07547296016476557, 0.6568204828550738, -0.1603695645589843, 0.4169253546748922, -0.0472976478061532, 0.09931129551756605, -0.09931133962124078, -0.29192954039080765, -0.2919295423492103, -0.012562101815462148, 0.012561915989760905, -7.576181460130029e-8, -0.15918912378280028, -1.2147167659071046e-7]"
0,7.605264140486485,9.763984975905773e-9,"[0.03797369768111015, -0.08669391223509215, 0.18953981462216063, -6.966797110750785e-13, -0.04235800486554574, 4.74211201913028e-12, 3.5442500323753063e-12, -0.21793387207489429, -8.205457280974915e-12, 0.23621873265995125, -0.06962635906683914, -0.6345539959213096, 0.1790603548625123, 0.4199285385904279, 0.047793951658086545, -0.08753020128544933, 0.08753020128795744, -0.2977090423381893, -0.29770904233700846, -0.08989304035357969, 0.0898930403526097, 1.2723261566271639e-13, -0.15194988847026014, -7.017995723500068e-13]"
0,7.608335501774626,9.756549334041608e-9,"[0.020222846418937096, 0.28075454372423564, -0.12982325500881203, 1.0363082153171191e-8, 0.04458089795194836, 2.9660884983487243e-7, 4.093068030407362e-7, -0.3886352595355469, -2.1964294763492996e-7, 0.039804818120887, -0.15053388666712125, -0.46304431737604124, 0.13398776178064162, 0.3864120055273816, 0.12123249039233419, 0.08263748324921158, -0.08263740548362536, -0.19098344213292445, -0.1909834562672922, -0.011319391028412968, 0.011319266259054581, -3.329722678398338e-8, -0.49336227020030177, -1.884030426717283e-8]"
0,7.60859914012501,9.769141419263978e-9,"[0.20354592341103933, -0.32631494416381995, 0.3919072614511523, 0.17877845298943756, 0.17499725752996936, 0.13567124199928116, -0.0133958436008623, 0.08357985114927023, 0.19312679719493764, 0.04331596326352875, 0.0035301768179723117, 0.011104056533578828, -0.06887064405559669, -0.3956404965610444, -0.48636913223375594, -0.3899096498643002, 0.0663779174798232, 0.025806895374002124, -0.08490978492708408, -0.010861931126665931, 0.03327821592916209, 0.06574848152158169, -0.05772726635601749, 0.0027136555574189293]"
0,7.609274110403067,9.981874459302794e-9,"[0.025567429437679107, 0.31768260295277334, 0.4275657651088543, 2.8954910914191193e-8, -0.1267183711476868, 3.195557803021616e-9, -4.121341514380259e-10, 0.02450036858370422, 4.441777053907221e-8, -0.2624905954875244, 0.030985700185275994, -0.03054068767847723, -0.13557037656939402, -0.45918528062722386, 0.4662908196498187, 0.08266410651953564, -0.08266412208078369, -0.15646568680356532, -0.15646590232227345, -0.057763847930975915, 0.0577640993801795, -5.919669398089392e-8, -0.33496101443094906, 2.3392293412465734e-8]"
0,7.6094385125339326,9.964682724787658e-9,"[0.3005306223014845, 0.33383430852154566, -0.44680938793270886, 3.4834766824959766e-7, 1.287600601736795e-7, -3.1157034269534147e-7, -2.62063003329336e-11, -1.3986452245431936e-7, 3.425187525463754e-12, -9.589361455373553e-12, 1.3392655477478589e-11, -3.999743065810667e-12, 0.03378973915732378, 0.49961294619578145, -0.5271006286205938, -0.2645892197288159, -4.018714582158062e-11, 8.895030380123488e-12, -1.4075880471047964e-7, 8.099272070185675e-9, 1.1112154729820516e-9, 6.131108576295329e-12, -5.206734522791529e-8, 5.160636926681919e-7]"
0,7.610010547449075,9.998966052798296e-9,"[0.02249896301774353, 0.2072380318892863, 0.3879280890087973, -0.0325043786819905, 0.0451223981842144, 0.28776565216041694, -0.2536279411927984, -0.008004854818142091, 0.010861877135739294, -0.20998561172988472, -0.1009275416893472, 0.12238453776054802, -0.13057539800122228, 0.3913827076748035, -0.3908255712449733, 0.0857096258008533, -0.1639825226644776, -0.07886858249837748, -0.09377412619579384, -0.2166651243739381, -0.1732072606573044, -0.12453109036663215, 0.04753345615912856, -0.345617821486054]"
0,7.6164427711729665,9.999802033243441e-9,"[0.03143233101477379, 0.19458960265842068, 0.15975347339953846, -0.023853360521309448, -0.04417537849497116, 0.003104706718560348, -0.3235708845980799, -0.039558094864510895, -0.4623447482247085, 0.29624473647995697, 0.0102258119583343, -0.3813020949927819, 0.2099928441622897, -0.48744308985698603, 0.29229348535350613, 0.028069154243709496, -0.007443016313949866, 0.05266986918245213, 0.05402976196478804, -0.026239676981060008, 0.007940201262179033, 0.019550258094095427, -0.06666999302574105, -0.023763318619315056]"
0,7.617076745245334,9.994157086511385e-9,"[0.028458883003858192, 0.20998350418409376, -0.19469948239922316, 1.2764017124013407e-9, -0.08018736012711489, -2.2634922701251747e-8, 4.3105178530458815e-8, 0.20246864269973217, -2.8688172616688135e-8, 0.1624601270820616, -0.044318137587029884, -0.6207767431871378, 0.18596627258106935, 0.4568979912073132, 0.05120426076629026, -0.05251107901394979, 0.05251108519321377, 0.13647822379409172, 0.1364782261745499, -0.04786031604389536, 0.04786032173285602, -2.118210365627239e-9, 0.4034038270216877, 1.6778878830356662e-10]"
0,7.619432164780685,9.955467378501672e-9,"[0.1320595226122583, 0.22755042169338022, 0.4211132472514781, -0.15147104198549408, 0.15921857649578347, 0.16739167382070164, 0.07654875678498145, 0.05010010804691209, -0.10494662375202449, 0.2594036875563541, -0.016679593103242067, 0.02587178995739866, 0.10300425574589905, -0.4279128578769571, -0.494054097904166, 0.19349056295341946, -0.10311735187073329, 0.07364861317551734, -0.23572367542395894, -0.03854924790133373, 0.0027367410938990092, -0.1550562444974728, -0.12858833237387174, -0.023835442577042683]"
0,7.621059563383621,9.769432609093574e-9,"[0.2031608414104233, 0.3239906011809038, -0.42483416323863893, 0.12571874931335242, -0.13834089806672306, -0.10645702601200194, 0.02264274251163776, -0.041003352196613316, -0.017514876568894965, 0.08888045745392242, 0.01127885971490002, -0.006118072593921824, 0.15788010961307217, 0.2606088700236324, -0.33983949606292735, -0.0838125410906214, 0.3398337965640398, 0.11760190326472425, -0.006936749879751112, 0.005367112173809497, -0.015483603386282675, -0.05551325900790535, 0.19430530555595782, 0.48020972205480583]"
0,7.623810204561881,9.99000897658096e-9,"[0.2620817576005861, 0.3566055168353722, -0.4231333137125577, 3.6388707826488615e-7, -4.307336284502776e-7, -3.681225862625875e-7, -8.997955794854188e-11, -1.896690865531928e-7, 6.431217857990055e-12, -6.129845426961961e-11, 2.7637161321148366e-11, 4.290079342647588e-11, 0.09999896675365495, 0.3956805728942224, -0.48994495240401703, 1.1631382213786355e-10, 0.46743437081114414, 3.455262048149362e-7, 1.3117716874269516e-12, -2.139166671742609e-12, -6.878622087434982e-8, 3.9687151058531853e-11, 6.142755599039165e-7, 1.3119265828227944e-6]"
0,7.636286852699078,9.752539639158555e-9,"[0.04979448803772097, 0.18055170478597748, 0.3347936012274401, -2.2638726233213993e-7, 1.43445271042621e-7, 2.5420379976185808e-8, 0.0333348922713745, -1.2488925599275975e-7, 0.12966021514537285, 0.0051279036440057425, 0.020365674723542927, -0.15930532817987392, 0.1831820918421639, -0.16145412588096625, 0.23000177170608882, 0.3452287480592825, 0.34522905155658856, 0.3879008387610712, -0.38790103528884246, 0.16424426682141102, -0.164244114454875, 0.3214282315822684, -6.722047401922946e-8, 2.9086650476814695e-7]"
0,7.636679027732814,9.976008345168039e-9,"[0.011441833356908994, 0.007603719652078168, 0.04154537282584765, -1.8613116090898732e-8, 0.056099042289000714, -3.4483407173291653e-7, -7.719378834617662e-7, -0.18682539251746785, 7.093078621126695e-7, -0.21268611056922976, -0.05963501246737438, 0.6814548821586224, -0.1441643976632272, 0.4452198619408697, -0.08334999584423905, 0.06679421257005172, -0.06679431474478241, 0.21149564326790138, 0.21149570689110117, -0.06259439868660668, 0.06259533066638087, -2.772024556773841e-7, 0.3386600121552329, 2.118376486671e-7]"
0,7.640524215229528,9.964819918330679e-9,"[0.0017989313484337171, -0.32688340262103843, -0.07086224213794182, 0.05583367925376506, 0.029513331148413362, -0.04850617902534848, -0.13014290619646698, 0.1757399174045389, -0.38573018018052085, -0.12000687208555887, 0.007114675777499533, 0.21202299035474909, -0.11631785600762366, 0.36525109215612256, -0.2726572976872622, 0.19056425194802457, 0.08343498543337581, 0.23989001705123647, 0.10100053760816818, -0.3593594581215679, -0.10101114526095745, 0.18847138103424788, 0.24439013293946207, 0.24263273261717422]"
0,7.642283759404444,9.991868604589366e-9,"[0.039533015827324054, 0.2689777674764653, 0.4384863767236341, -3.015854899671629e-7, 3.7639784202845243e-7, 1.480458030417815e-7, 0.0608996821823124, 1.361679794541698e-7, -0.00813662584444629, 0.2959701232846972, 0.0038185622803115363, 0.023047545004303206, 0.15968782699393946, -0.45467524983952784, -0.513881854665691, -0.12979997983530484, -0.1297993557155534, -0.18432581977474044, 0.1843249403842993, 0.0018012563942650325, -0.001801222491310163, -0.2096194282816753, -6.419154184288231e-7, 7.929074678744757e-9]"
0,7.642436724440233,9.98376704706527e-9,"[0.06191581775804961, 0.290465043233216, -0.44662914233769935, -0.022969973274769462, -0.02258386248546363, 0.02527129916546497, -0.08269594906969921, 0.014328473423001913, 0.005554888994360685, -0.28309484953482245, -0.020620147614851633, 0.004556353008742128, -0.1925955823811939, 0.42763622606955154, -0.48051242322041515, -0.1219709727262881, -0.02158209847503596, -0.006013776986377087, 0.022304591206748405, 0.0002417245592602834, -0.00533262582179511, -0.1583544174249129, -0.07150478217796502, 0.35500320906090355]"
0,7.648869627753348,9.757918021643365e-9,"[0.04446150727308039, -0.2683345979902396, 0.1593841744718868, 3.866757159675726e-12, -3.6478005879576964e-12, -5.407768298092874e-13, 4.35128817927502e-9, -8.07712747262322e-13, -2.2547132782420643e-9, -0.08665873654652576, 0.432741862847545, 0.4922655869597889, -0.43159418695249185, -1.4407082638758453e-12, 8.579904707689153e-13, 1.9643341056381847e-9, 1.972771152143896e-9, 1.235927792300842e-9, -1.209161872203873e-9, -0.37231854373781803, 0.3723185437399501, 2.102226291240133e-9, 1.56618817758687e-11, 1.3746455972285716e-12]"
0,7.6527040621941556,9.960868190568872e-9,"[0.07784463549974223, 0.2916183393132112, 0.43048795348712654, -8.662586514116872e-10, -1.492483905537556e-8, -3.7330097188637505e-9, -8.280799414140837e-9, -6.223992307336857e-8, -7.647689298829535e-9, 0.2881335000586348, -2.5528134969634562e-9, 2.508168819660271e-10, -0.1938199542538813, -0.4991927164075892, 0.5560073772719949, 7.703842719592639e-10, 2.5506290585071655e-9, -2.4233683356505137e-9, 1.2251204573800356e-7, 0.14942291982386302, -0.14942292198849988, -4.401542589736596e-9, -6.423235876219414e-8, 4.607242769542954e-8]"
0,7.660030487802718,9.992010313404544e-9,"[0.005014828550274955, 0.30399945142667456, 0.10274086652283691, -0.030630437782158636, 0.050691479819405215, 0.012056046842163291, 0.32137506884481626, 0.11482921368181186, -0.06542289994603248, -0.0824270132699857, 0.00661335140163445, 0.0696018019381366, -0.055831523321453275, 0.3362837133928164, -0.3298952002030002, -0.026420618778188666, 0.09680104682840174, -0.11298473630033962, -0.12506017604445177, 0.514048645975755, 0.46708864146453266, -0.10753159554074887, -0.04612569364732471, -0.036094893833868796]"
0,7.663742707645789,9.974950568700292e-9,"[0.0026914068577311013, 0.21969495373095446, 0.2713220667161649, 0.033818277118357734, 0.012659662487338939, 0.04854016227167268, 0.2384479799605136, -0.311106133557726, -0.10581752841093643, 0.028602028660026875, 0.05033483355869135, -0.17446071007321853, 0.02931959610894571, -0.16310948133612446, 0.0899751780988249, -0.09327765869610924, 0.04933878148188617, -0.3120196135224971, -0.35908413890205504, -0.2102830568672981, -0.24330584606759753, -0.18643920697022387, -0.2803157453692915, 0.4313645103245638]"
0,7.67066906679506,9.764119566119487e-9,"[0.01756913266989552, -0.3137773390020309, 0.41908976360214634, -2.9353154872911946e-9, 0.09278826538434232, -4.820459635101301e-8, 8.425960084785201e-8, -0.009145630733976095, 2.171262684502572e-8, -0.22027306863233737, -0.056076569245350615, -0.12453778938130894, -0.09702736749955579, 0.4514006539314056, 0.40774657802374287, 0.11570538217771846, -0.11570535765713955, -0.20294088467801358, -0.20294086649208204, -0.014680809220993211, 0.014680849315193015, 4.8216551257074865e-9, -0.400899558501587, 2.276616538829924e-8]"
0,7.674250184654654,9.991478078159337e-9,"[0.0015572070455605826, -0.07628307278680181, -0.39040269761058116, -0.05420698854869257, 0.11254889889040878, -0.4689737287203851, 0.06635566492344375, 0.08952175910679074, -0.08595798474170435, 0.06005212029614131, -0.08051700127188832, 0.07538156214643843, 0.02780061789033241, 0.2329734636474322, -0.2737891819953934, 0.010101153416146454, 0.03966878189907682, -0.10591598442906172, 0.0941260972253715, -0.16542014509235636, 0.08086220972520604, -0.07571714355152273, -0.0849158406263508, -0.6099464532570361]"
0,7.67722959501133,9.958559377783022e-9,"[0.005608822770190181, 0.06599138555275408, -0.39687024811164223, -0.06311955022410201, 0.0365667165000057, -0.4494737705460057, 0.12917732019940548, 0.05751655358520909, -0.11624607041399329, -0.07735719673687101, -0.06020556276127738, -0.003969728528871022, -0.04175743616296802, -0.25833577260968565, 0.2616385827811981, -0.15493601716287014, 0.030816263706790713, -0.06783346200888002, 0.18781863555312028, -0.10814184722787457, 0.15012467751752456, -0.10915266531003562, -0.025225566617427857, -0.5823028249193878]"
0,7.677869161650287,9.751028320601735e-9,"[0.09611049656139155, 0.01425900607763964, -0.006792629147033298, 7.507391635424646e-8, 0.050533846585198106, -2.0899009958056761e-7, 8.491828177270232e-8, -0.01869572316889284, -1.381301630778395e-7, 0.04045481150002397, 0.3764724136598594, -0.3354237848855237, -0.05549095116189449, -0.24315503963443624, 0.2229160405659734, -0.1681599214810229, 0.16815979390172256, 0.355008808415058, 0.3550089234843722, -0.25314321879192037, 0.2531435071653656, 1.2778273615786376e-8, 0.42785109367276064, 1.1303253574031342e-7]"
0,7.680481924299697,9.965960391332502e-9,"[0.13910316547873847, 0.2722816989126604, -0.03038000932064502, -3.286450439295728e-6, -0.21549524647920731, 3.88970395398928e-6, -7.275370724260104e-7, -0.3412862367755949, -1.165849459089326e-7, -0.37941572972040805, -0.24861582860919332, -0.05734462378903814, -0.12465751695911334, 0.37054323828802954, -0.5040461501539403, -0.010572023574946434, 0.010574127893593632, -0.04794614637056041, -0.04794656922731563, -0.2468125421960108, 0.24681249024882096, 9.88116473698965e-7, -0.00791074923425004, -5.469372648373237e-7]"
0,7.697238875029708,9.743380274604144e-9,"[0.0023015985598718214, 0.2327940821443426, -0.20672654282846586, -4.175800581787408e-8, 0.39638788960391713, 5.347246073359938e-8, -8.80836657999999e-8, -0.11988140388455927, 7.275990105469777e-8, -0.16325405336739962, -0.08930680843692944, -0.5718504381926492, 0.17086167765476595, 0.1733124703233403, -0.018920338817633473, 0.24324728601178586, -0.24324733781013108, -0.06880231148152866, -0.06880246017109168, -0.27906492593751386, 0.27906489702974524, 2.8011579208756916e-9, -0.16364879644143787, -7.64855855462323e-8]"
0,7.699607063575113,9.980025238980688e-9,"[0.0008061698806988714, -0.021864273202548693, 0.43539226748572124, 0.05055314248152447, 0.0028001856121580293, 0.4376148550274165, -0.2357079195413691, 0.03465311947047751, -0.0331703838895955, 0.008498971636443725, 0.008552757775392779, 0.008617600007757322, 0.014008649879628118, 0.006990759368079328, -0.00678895601721771, -0.012586819493827546, 0.13760504202797086, -0.0025046297921400215, 0.00010684555254803907, -0.04805668009864095, -0.0030136216391421565, 0.2199278347320578, -0.020372864481156924, 0.6980779163042543]"
0,7.70025954142386,9.994877737955126e-9,"[0.00038880454999611953, 5.236339597824215e-5, 0.4359521075092143, -0.010588631145397237, 0.11086993398053542, 0.46722733972941966, -0.0012630120595767728, -0.03989785161102582, 0.048514782956246616, -0.00046316213726233413, -0.0068368238878698685, 0.008250805323234493, 0.00045184895887072916, -0.0035059635761811687, 0.005257922033778432, 0.0020609472994145483, 0.0009879020295914356, 0.1564202091713936, -0.17453296240469016, 0.01867949217133145, -0.030816912175231807, 0.0004714127617718726, 0.03420634883763532, 0.71953770110117]"
0,7.704112566832977,9.758052827483177e-9,"[0.0641936083042806, -0.06018267267914303, -0.4131186328594196, -0.009468607503236401, -0.12778701885033006, 0.46100033612713975, 0.05704300870201641, 0.08107740551878956, 0.045525302016519116, 0.0340677826340092, -0.040559081965097984, 0.048832049995945745, 0.10465736168979815, 0.4416682435581556, 0.4981230517445914, 0.19277200749685033, -0.09331673906519315, -0.07261330368303329, -0.2126141429393235, 0.09154068479540045, -0.02971459628277876, 0.08462237414661028, 0.0881277601238876, 0.029534813163628396]"
0,7.707379043837899,9.732920610890933e-9,"[0.036708141467930194, -0.12938214257390682, 0.3216322777674499, -0.11143454702605246, -0.08057251773692586, -0.37573752382192804, 0.2130207901451991, -0.1867224829847307, 0.03954891906243295, 0.10600336959287382, 0.0876950668650651, 0.1672359873094721, 0.0646174545646058, -0.3578017010142141, 0.17380175119500935, -0.42392708824175895, 0.07048667454631727, 0.2384844019241832, 0.20586434203842943, -0.10609052072053379, 0.2672285890583306, -0.044752850899540286, -0.19227143420287898, 0.14729377411715341]"
0,7.715412088365355,9.976401140416708e-9,"[0.03197242095131773, -0.018048464953191446, -0.27321666732513605, 0.014270980163599178, 0.10324796248248619, 0.48479031710869636, -0.018851652898138584, -0.09520542694151177, -0.4318047144370245, -0.012522363941195989, -0.021929594571772165, -0.08433627248908245, 0.0508966645408675, 0.45679873288911066, 0.4413121855286899, -0.11980193126007485, 0.09463927688888296, 0.029139041852407926, 0.12732781105219487, -0.0024720962693425656, -0.07761378647922879, -0.09410435178505222, -0.11402791432778196, -0.014952210295590948]"
0,7.717770432435209,9.762546523518464e-9,"[0.039892781944577904, -0.049801734875658844, -0.4027941717680508, 0.01091314965341955, 0.10416252226901018, 0.4792516998655341, 0.04132258383599094, -0.06552209132919112, 0.1883037932053728, 0.015118907922474932, -0.025645249271492282, 0.02638102579920512, 0.07389467465591312, 0.4664372898420521, 0.5078791749339711, -0.1536402086067118, 0.07363041697696684, 0.01880762772511236, 0.13241758184567523, 0.052278956127299936, -0.017380026586764692, -0.04535529359696536, -0.12959003055192947, 0.015056502743590234]"
0,7.7219457445025474,9.735760389224722e-9,"[0.19511383821183093, -0.11303382248911002, 0.04158052535930051, -1.9232742405139407e-11, -0.010357302041355222, -3.68717258558752e-10, 6.711927207255337e-10, 0.21558748415861428, -4.236742170412599e-10, 0.20704727571589832, 0.3552832795868762, -0.4300726684903889, 0.09968247977574515, -0.21755098832084885, 0.0424426243848047, -0.22089565011060042, 0.2208956491104382, -0.19887692852449396, -0.19887692839208637, 0.20115995220249616, -0.20115995346520188, -2.675859910514231e-10, -0.4796786261520447, 1.7632442457081065e-10]"
0,7.73969681855719,9.972262752403378e-9,"[0.018843653803853756, 0.24627839755463932, -0.3844341479286744, 2.360190847835074e-6, -0.023691692146956416, 1.5237422902982147e-6, 7.745516311391191e-6, 0.004754702531856395, 4.134463317523642e-8, 0.22183451687156513, 0.0671621750282543, -0.09417042636861817, -0.07278310750947262, -0.3846849193825569, -0.11857557914680016, -0.36286008595365826, 0.36285047259555175, -0.27915040174631434, -0.2791450559208878, 0.044511719444296674, -0.0445146266558588, -4.115512564517156e-6, -0.37087905383409736, 2.7774680439679667e-6]"
0,7.743225612202519,9.987314899458438e-9,"[0.00025148705267960227, -0.02038099651202696, 0.4356317927368681, 0.005404364260192527, -0.08173125993078613, -0.48417974833829314, -0.026395899894176334, 0.028192848656681608, 0.0017885112197754613, -2.65654457504438e-5, 0.011885618698211538, 0.02656851144116673, 0.014151092765813469, -0.47347913893212334, 0.5489086277955222, 0.06646867530016987, -0.10136561113129351, 0.09669486646219622, 0.012290902915576917, 0.013353765158142556, 0.028676245439013, -0.055523937240488125, -0.09059675433248526, -0.06449441544436968]"
0,7.752031518774066,9.766146023042037e-9,"[0.005386179704737488, -0.0009424219498985092, 0.1581027602438082, -9.990183654152192e-12, 0.09727191229436473, 1.1042226653787196e-11, 1.1516424628389143e-11, 0.1842135505366821, -1.9014343255193797e-12, -0.05907373250611356, 0.415288464338071, 0.3910244991081573, -0.37245672134057867, -0.14232263054200978, 0.06946012341591154, -0.22595643089134426, 0.2259564308713609, -0.3290551361922438, -0.3290551361862354, 0.2098548865004619, -0.20985488650356748, -1.2111816283424894e-11, -0.17936836127188338, 3.3518766974292848e-12]"
0,7.753831456639685,9.789757248737549e-9,"[0.08509526292437848, 0.006420786590699041, 0.35091299000030246, 2.4288153114529887e-6, -5.314311622326538e-5, -1.6802723452983846e-5, 0.16096559395880178, 5.720932526502242e-6, -0.04343946131968543, 0.0755779266771801, -0.039496226822742425, -0.20983909178345095, 0.1656995356635595, -0.05256349869507227, 0.1982721002825091, -0.4513055981909597, -0.45134685105841554, -0.35589556973488756, 0.35596969392497063, 0.14084735566592665, -0.1408539779013372, -0.14318031109574036, 5.328900024413642e-5, 2.5906343949326623e-5]"
0,7.757133541421595,9.7227633377465e-9,"[0.10330723602409599, 0.23252905934381482, -0.282010826223422, 2.7346206342551423e-7, 0.06732723023292611, -3.8915348231024317e-7, 4.6567529191372075e-8, 0.2159608101571939, 3.9200820765939744e-8, -0.3235743201128861, 0.027012364805640204, -0.3034147677924586, -0.1486780432505338, 0.4459477811458634, -0.31373150457818255, 0.2585037858349253, -0.2585037986452746, 0.15171750283434493, 0.15171768554224208, -0.13577824309003603, 0.13577838133425985, -1.284514171208107e-7, -0.26665852517696353, 2.839822120419926e-7]"
0,7.761593331769442,9.940325667475078e-9,"[0.02890499896722493, 0.06895218935287423, 0.25435449031081, -0.30488249155011105, 4.376356590145225e-9, 0.06070362623059555, 3.798825426214317e-9, 4.005089725919919e-10, -1.2582657829636355e-8, 0.10371111831387236, 0.3232631657156644, -0.3447403238184934, 0.29221090597439936, 0.12305943727924518, -0.029726998709709337, 0.15208304751140395, -0.15208303076426005, -0.37446324464467834, 0.37446323079140176, 0.10054787661293543, 0.10054787644941238, 5.3175108337056616e-9, -8.30542632564928e-9, 0.3881191135222056]"
0,7.826864110481354,9.762003882495237e-9,"[0.24495707586831672, 0.2523690998459626, -0.29266870784655785, -3.192398409170801e-9, -0.15794301277727213, 8.194338640705974e-9, -5.5479342983728104e-8, -0.02525292100140076, 1.9395711692560512e-8, -0.09090316395063722, -0.142798218586185, -0.3637904028165426, -0.11527043259072535, -0.2831355883964365, -0.2858942716768108, 0.2484082810051782, -0.24840828892483446, 0.312587228867948, 0.31258724100594715, 0.1154354873586858, -0.11543548922303562, -8.832523420151983e-9, -0.2887816362440072, -2.1634984614895987e-8]"
0,7.844995343036067,9.751703874404749e-9,"[0.1956262340252313, 0.05161120785130023, 0.36753244799105433, 4.505457584271006e-8, -1.9448841266121118e-6, -5.447923550338359e-7, -0.18497298166627701, -3.637837179960947e-7, -0.0632385643283497, 0.29981599225812905, 0.022152272205325698, 0.02279596938664078, -0.14466881555775704, -0.2690359331716194, -0.42666654798970377, -0.28397887650492837, -0.2839801400299684, -0.2313059469780646, 0.2313080028548361, -0.1609740025830006, 0.16097375787788445, -0.3152759940550677, 9.824109031262843e-7, -5.752079187814924e-7]"
0,7.8651035000920455,9.625745667439547e-9,"[0.018989378095933873, 0.1376297952479176, 0.35231605192290366, 2.0774976344626136e-8, -0.0486373840372131, -9.056439175820142e-8, 4.9648045096670454e-9, -0.13595119389781157, -1.929703081715292e-8, -0.1369248115219651, 0.14138893533732894, 0.12446599185645166, -0.07365517753604017, -0.3046392852420778, 0.033964215278578444, 0.26343536437520687, -0.26343538806101174, 0.4900160988480229, 0.4900160546949317, 0.1661018034864929, -0.1661017046075522, 3.350810138157195e-8, 0.08888342721374905, 1.1358015384200995e-7]"
0,7.889086724017613,9.670330906907677e-9,"[0.21319555137776447, -0.3214845402366599, -0.14511703414967542, -4.827395045394148e-8, 2.9227999397218153e-7, -2.795113272076235e-7, -0.1663973303683502, -9.149917900149469e-8, -0.1531317360252782, 0.08704833825122435, 0.35949574315144367, -0.025328340756806518, 0.008773917495193264, -0.24256137244229975, 0.3942310238465019, 0.2218234121506958, 0.22182343528913206, 0.10613905267130185, -0.10613959767801953, 0.2787957409997458, -0.2787961400277409, 0.3883491170867148, -1.7660287440111717e-7, 3.1013825957518173e-7]"
0,7.894077213207396,9.775013127139749e-9,"[0.29648096582582467, 0.303289263461554, -0.35920888928652445, -2.983651714678069e-7, -4.150361622928664e-8, 2.946295211089025e-7, -0.018023101273035746, -1.1164684138378818e-8, -0.3112042685812665, 0.24683884608845347, 0.01919107344387709, -0.06526178461028359, -0.07805582005880603, -0.5262645868118698, 0.4917268121188229, 0.025466700747739345, 0.02546670074508982, 2.804652766351036e-8, -1.5884438396527608e-8, -8.59849951295844e-9, -2.4663395616031975e-8, 0.04705742098955871, 3.490088951612716e-8, 6.38010022454214e-8]"
0,7.894247961612197,9.748595040402949e-9,"[0.2964581676986139, 0.3031605567837344, -0.3621699716683928, 1.908298700004324e-17, 5.80095348354794e-15, -2.8884836828506787e-15, -0.01745388994515712, 5.934950499488433e-14, -0.30570161633499093, -0.24682901773268348, -0.01922866883393332, -0.06290597990729915, -0.0720065103895994, 0.52558031208773, 0.49329825009526157, -0.026220987328372303, -0.026220987328373246, 4.883118107517424e-15, 5.4579200739768294e-15, 2.059398229084866e-15, 1.7993407325070816e-15, -0.06238359425526706, 5.8925959489105045e-15, 1.3831177888049069e-14]"
0,7.894758208077117,9.950123348348418e-9,"[0.24321552971974458, 0.25132698605047915, -0.3704714417361518, -2.9169420221258125e-6, -1.2869098898586933e-7, 2.9009699283532373e-6, -0.023067340036203383, 5.662863283008538e-7, -0.28686793472654537, -0.35219305514161936, -0.01832818590736687, -0.05584275616138694, -0.0029653075768227384, -0.5260772283691463, 0.4979613817307914, -0.03335606382409157, -0.03335606382415768, 5.020450250866298e-7, 5.020279484834138e-7, -1.9464523044675786e-7, -1.9461422225645572e-7, 0.05617321446267201, 2.9293043372144787e-7, -2.7202324940697457e-6]"
0,7.899864935845996,9.979048111376814e-9,"[0.3006465615644592, 0.305153055655905, -0.2755870087875351, 2.2789482907448393e-7, 1.3255942505497568e-8, -2.3821773326967057e-7, 0.04267994482740524, 1.307887484831677e-7, 0.4023838062119661, -0.24074207886460108, -0.038670742994368915, -0.11472845047602662, 0.08223807638911546, -0.5138835083398403, 0.44762885919733936, 0.038191345535926104, 0.038191269649864176, 0.0753894526743622, -0.07538931690140008, 0.0780914545423618, -0.07809138827928484, -0.0806485773419639, 3.3430704689324665e-8, 3.853988854993597e-7]"
0,7.903037660173203,9.97817379972213e-9,"[0.30411190572785707, 0.2978252716689783, -0.2050749605099744, 1.854701286182164e-11, 2.2786115154548166e-12, -2.0328172582560436e-11, -0.06316793564173749, -1.0072648339095953e-11, -0.44593910552075056, -0.2417347370560378, -0.05058399088919882, -0.1518289214921219, -0.10316545127994409, -0.5069547725880299, 0.4111620099303793, -0.036888612457777754, -0.03688861246652113, 0.1322190891379737, -0.132219089143407, -0.07932979717640501, 0.07932979718407912, 0.0537568618549385, -2.294978394612528e-12, 1.916171505417809e-11]"
0,7.951596208902169,9.764518564212174e-9,"[0.3268228867368187, 0.15959818290219532, -0.1937685022803613, -6.167447630405883e-8, -9.306326575992428e-13, 1.8082598771738022e-7, 5.202337965870096e-12, 1.9141321978639453e-13, -1.0377363646727986e-11, 0.23091891254846247, -0.11559848119456174, 0.6077828968435621, 0.18576259920750307, -0.4818239553893004, -0.02445032076944685, -1.3673049490687492e-8, 1.3669076200208532e-8, 0.25181590506090357, -0.25181590506096296, -3.4997127790414756e-7, -3.499724987708345e-7, -2.854311629618122e-12, 2.547167312621402e-13, -3.2665687246833793e-7]"
0,7.95194518856764,9.720222754348456e-9,"[0.25915899350524496, -0.1787763730973469, -0.08833646815252429, 0.12261992936442977, -3.829282203101512e-9, 0.22219009739957032, 2.26631842526905e-8, -4.099364526124464e-8, -2.2348920212298377e-8, -0.12446546529894487, 0.014040516147678397, -0.2822864057154938, 0.032987436691970295, 0.23224731699809043, -0.3400130935354384, -0.2820278463512015, 0.282027816876236, -0.19486197395584187, 0.19486206511564785, -0.396718253876733, -0.3967183148833968, -6.772368526483028e-8, 1.2416164731823211e-8, 0.11342534632595686]"
0,7.996896831752173,9.95486295174254e-9,"[0.07701165831552854, -0.20304535509339225, 0.04857589828614526, -0.027810369358177663, 0.08574275143218411, -0.09691866753004212, 0.1482816678075246, -0.09340203747339013, 0.0962329486889317, -0.14705574352475353, 0.34175812057077715, 0.11258409474758299, -0.2241830427772494, 0.09030687041985566, 0.17367716269723743, -0.10649508788605681, -0.0690422607562155, -0.44729468919452264, -0.16711230626319257, -0.48028829512034255, 0.04245430370780407, -0.008340989704670274, -0.15825333176707787, 0.3893779935638506]"
0,8.02804971035829,9.697361810947779e-9,"[0.1048434266109406, -0.09912922157083409, 0.03109450124071811, 0.3281220076853776, -0.16023573977029226, 0.12696115924955792, -0.32222339973956593, -0.052356597356874854, -0.05678520903434771, -0.027000437830557555, 0.18455648769437438, -0.2962208762282741, 0.07428594290034937, -0.3949313770450885, 0.31206330952067385, -0.09833538779087198, -0.21175362454354674, 0.16740701742574549, 0.06482539520651526, 0.09658550148543045, -0.4346202147140148, -0.11682486637342283, 0.08403026048327973, -0.17855774874941915]"
0,8.106269993615262,9.757542715137121e-9,"[0.00024803650369077776, 0.04874889203009107, -0.006505661288501934, 0.2179498690146373, 0.11702013939432446, 0.39982526726034767, -0.10622760988983938, 0.021570273257704324, -0.03342760480885973, 0.013281788215694723, -0.360771544264606, 0.2534196524842334, 0.012505037331974528, 0.09582338647777144, -0.14572711321354426, -0.06152448635673715, -0.13038867046360306, 0.10196565798600511, 0.056652692714326075, 0.24875294718835225, -0.3277039906256951, -0.0970624470452152, 0.10373671179483866, -0.5609686264347082]"
0,8.110923054866559,9.761520994740727e-9,"[0.04554850113119437, 0.25059064834423844, 0.01040138730249082, 0.008822188134652074, -0.09412538199605645, -0.035951322419261335, -0.09241653967815838, -0.00691995992590444, -0.040328118447904196, 0.3048840766981217, 0.35320545173113505, -0.25957110841505515, 0.2576757375389552, -0.07245042715795146, 0.10458253202425426, -0.06060112727528721, -0.08187970095858102, -0.09167641112035109, -0.03564888933534632, 0.25804888224778577, -0.32017543836243556, -0.0796444453306996, -0.09901489013644878, -0.5844712786929565]"
1,8.142111821165047,2.8031101241462036e-6,"[0.2807201010115678, -0.2807201010133332, 2.658663758550999e-12, -0.20606804072124613, -1.834290416331768e-17, -0.20606804071643964, -9.25381880770638e-16, 1.7145264841848705e-15, 4.2577489817392825e-15, -1.6816389149164646e-12, 0.36416984183228607, -0.3641698418322876, -1.00668138462936e-12, -4.148898549490424e-7, 4.148898547675307e-7, -2.355922540378146e-15, -2.398963913920882e-15, 2.074144010594643e-15, 2.133691546282428e-15, 0.4960972825781623, 0.4960972825781675, -3.72733190405788e-15, 1.4200439971869608e-15, 4.307099826876702e-7]"
0,8.145477184568872,9.753193122340348e-9,"[0.2195410598500929, 0.016679082098484545, -0.215102458261358, -0.03129024043151612, -0.05797126094542304, 0.07093639048045958, -0.4290269422718444, 0.30477419693101493, -0.07552452968549367, -0.1563134263305804, -0.01384102112298653, 0.10707803859040413, -0.2527066895030584, 0.26243715135078255, 0.006029487558311764, 0.30864100873176964, -0.2894498024559423, -0.2677761258015694, 0.06219757507953449, 0.2911900974728503, -0.22487622654922063, -0.0021898135577666823, 0.18647634269699448, -0.14004873242998672]"
0,8.150056216515887,9.89964863667818e-9,"[0.15227191247907512, 0.1447438178776969, 0.026312821286313157, 1.9619930324462547e-5, 3.834025736482109e-6, -2.0041973764733364e-5, -0.024895704878469992, -2.680263940731537e-6, 0.07629035448339899, -0.34077035242382614, 0.4222429264856693, 0.43018698628364826, -0.2688416179189941, -0.006007117546822666, -0.0055814689375980366, -0.07227215801112549, -0.07226670444875335, -0.07363787130040328, 0.07363694840560289, -0.4288518123473899, 0.4288526843677122, -0.08828087940112977, 1.5619475413941716e-7, 6.493912695362549e-7]"
0,8.152324611124286,9.759168685960458e-9,"[0.13871563999134118, 0.1387157390430543, 0.02759971291957282, -3.0778419075182716e-7, -2.506170337453564e-13, 3.077842709073513e-7, 1.062850022616077e-13, 2.7312493014757127e-13, -1.1396689695248678e-13, -0.3465306494551583, -0.43425123312227676, -0.43425120629576297, -0.2938946751325262, 6.441077157937858e-15, -1.1686117783350218e-15, 1.5572629357398235e-13, -1.707153571727777e-13, 8.306122971818072e-14, -6.090570546620764e-14, 0.434251284448005, -0.43425128444801187, -5.043391082494657e-14, 1.2123375034290334e-13, -1.0866418969136577e-11]"
0,8.155490723033639,9.728335446934961e-9,"[0.2275432318991751, 0.04647597585779873, 0.026436182029932864, -6.939086847021465e-7, -0.0679903155162961, 5.004061786503369e-7, 1.4239593551077996e-8, -0.27092011093065616, 1.4971401182744785e-7, -0.19074266601939682, -0.061714206342755526, 0.5370522875887114, -0.24787456669830843, 0.3958118519037936, 0.16197668161581374, 0.24967608477851594, -0.249676135107941, 0.16963386862045854, 0.16963351592395629, 0.07412465641175042, -0.07412394531712331, 2.100282106812895e-7, -0.3180670391840499, -1.9007290655514276e-7]"
0,8.170120634773175,9.745681982303862e-9,"[0.0657193257563401, 0.31359302208663664, 0.03966025317997093, 1.756929923911281e-12, 5.462321110627037e-8, 4.379826582367046e-12, 3.045231602864269e-7, -5.401169183983064e-7, -7.846345449983294e-8, 0.2805051145315737, -6.2267166344297e-12, 1.001170550839995e-11, -0.2688695925107957, -4.0159460426670255e-13, 1.1653353571843709e-12, 1.4073291868419458e-7, 1.4073291373269977e-7, 2.784976825282251e-7, 2.784976773811106e-7, -0.6102431785699189, -0.6102431785699225, -1.2437229870953125e-7, 5.164461119031266e-7, -1.2928693604677351e-12]"
1,8.171228167116006,1.7497470395718764e-6,"[4.9425336063625945e-5, 4.967629365859388e-5, -1.5220983933563438e-5, -0.3168121227728327, 1.839319282540208e-5, 0.3812969683958335, -0.1447205109458891, -5.605062691380402e-7, 0.1180915853597275, -0.00013626817625463173, 5.0934707756073634e-5, 7.235290762601195e-5, -7.794256892128067e-5, -1.713015664888753e-5, 3.5875020887674285e-5, -0.12038540873439395, -0.11056022264762508, 1.59514700903625e-5, -6.949190285164015e-5, -0.5821333407540104, 0.5901489934262917, 0.07339265817877884, -2.5056063949944053e-5, 0.009759820026057166]"
0,8.171998685840755,9.719001965680885e-9,"[0.1402470059180431, 0.2125911660136289, -0.002552963669667526, 9.67267118274685e-9, -3.0546065379327263e-9, -8.178467285578732e-9, -0.1424931256333285, -5.250759309517737e-9, -0.11824312085087992, 0.34530565328244833, -0.011080014780483337, -0.010738970359186924, 0.24845341129485998, 0.004318798602182412, -0.003978587011409098, 0.12084898649524764, 0.12084898771968267, 0.0030164992336438835, -0.0030164968783957355, 0.5855530606466728, -0.5855530600143473, -0.0680730297748515, -6.676310765333152e-9, 1.0572447148695511e-9]"
0,8.185846987419621,9.772704010051205e-9,"[0.16909841479407006, -0.23391636847602074, 0.309118644739054, -0.19092222344612314, -0.2770626396326052, -0.058962754217645436, -0.045714366967102404, -0.09729051652185193, -0.11615388276707196, -0.03988945568546591, -0.14894494248547502, -0.2622869993353304, -0.06878863974418127, 0.27101483748346905, 0.1797538221652329, -0.21001446068557778, -0.053168860238913145, 0.4640926638794506, -0.20130301399626374, -0.18689996558033864, 0.00919250265578635, -0.1593531195957282, 0.3149531557117904, -0.11785770918814112]"
0,8.194773711126034,9.752271959495542e-9,"[0.11286317881562014, 0.35057846513496765, -0.272593234092145, -0.30046854695619507, 1.833467432450161e-7, -0.034665758038794334, -1.0767509225921557e-6, -8.295615535851686e-8, 2.1348337302656466e-7, -0.08815522091913519, -0.3883459982567733, -0.16970215991169857, -0.21223289959551808, -0.0035025411214820576, -0.3970126075107551, -0.30178393802926606, 0.30178369066862204, -0.0017558207921359189, 0.001755902586686382, 0.18313349203993293, 0.1831335280178376, 3.2469667499034214e-8, 1.773859351313808e-7, -0.24347643455915735]"
0,8.240438709033105,9.977202434480343e-9,"[0.2543197721158693, 0.034750669178398357, -0.16234449128159237, -3.5575321465901043e-7, 0.1254187133866625, 5.663198787755965e-7, -4.436121666056605e-7, 0.11207789144728594, -4.567957573831854e-7, 0.038545203430626694, -0.3834432040272017, 0.39532478427526924, -0.06849597181998074, 0.19477238931090446, -0.1799033766743294, -0.19721922106462086, 0.19721984168200538, 0.32942856284182953, 0.3294288768756969, 0.12992286924814866, -0.12992227318545724, 2.6063829176692087e-7, 0.41361828894126274, -7.52866120136601e-7]"
1,8.254267739367767,3.1955632869048734e-6,"[1.1350306146227954e-9, -1.6366552085763336e-8, 1.5421362713747915e-8, 9.341439970409065e-7, 4.176710975075081e-9, 6.473009937023257e-7, 0.06422393997045361, 0.5150250280366164, -1.2361359815775757e-7, -1.7437702805453184e-7, 1.8274975990104765e-8, -1.4710309781097181e-7, 5.869286087466265e-9, 2.015349116864914e-9, -2.6324484316733776e-8, -0.050502238784329044, -0.050502346010307786, -0.6016954847260776, 0.6016954526554177, -1.9946017176106135e-7, -8.037778781454284e-7, 0.038061382892341844, -2.9112101468140534e-8, 3.111971114655998e-7]"
0,8.267072401501178,9.653530678313663e-9,"[0.31452513897446804, 0.35944808514019233, -0.1081141062358638, -2.2985077206281252e-10, -0.09069321221702654, 3.5957803279234485e-10, -5.591954426030872e-10, 0.12212568746703872, 1.0883137179086478e-10, -0.02773233905289729, 0.11254007448310174, -0.015121802165948273, 0.07230143204135082, 0.20773094092946132, -0.22010102729162162, 0.13539556383582801, -0.13539556375760256, 0.02875113203127508, 0.028751132401999547, 0.4961409915324637, -0.4961409915672724, 8.681605725175969e-11, 0.30971978657790356, -5.014519301244633e-10]"
0,8.281887720937178,9.750374787788877e-9,"[0.1013752529249409, 0.1058503188611592, 0.2651214886896929, 6.233954101819452e-7, -1.215118356875537e-7, -6.471419030668239e-7, -0.2290153554262112, 8.248537534373793e-8, -0.13438846195341864, -0.22024986516488282, 0.09770360223014382, 0.08015608937863669, -0.3805634172620964, 0.41073915245973264, -0.3895799697135611, 0.20186289079490283, 0.2018627193127739, 0.051402194384804346, -0.05140188165744827, -0.31941630715782454, 0.3194164148430184, -0.13075630658820908, 3.147685703390407e-7, 5.236957250929535e-7]"
1,8.288417276063027,4.5101589338764034e-6,"[1.1098712613553323e-7, 6.972021965420886e-7, -2.2467863851470344e-5, -0.23908170463683548, -1.792365163573109e-5, 1.2649968914708691e-5, -3.192928984940577e-5, 0.512960037999276, 2.2517394090803414e-7, -1.566600627342775e-7, 2.156667529184087e-5, -6.576476532710846e-9, -1.6853576923904234e-7, 1.4367769238516746e-5, 9.497276234183859e-8, 2.7456941462961575e-5, 2.778896886209074e-5, -0.5829715959317434, 0.5829717416139133, -1.0249155263959854e-5, -4.994552394206106e-6, -1.552176256544522e-5, 1.7138334952224517e-7, 1.2859998793732933e-5]"
0,8.290375381433561,9.737117465962508e-9,"[0.2555801507213021, -0.33746771855090985, -0.14717043028733837, -5.6506802130936365e-9, -0.11820376778439734, 2.1494745457185183e-8, 3.5319582528132046e-9, -0.31688048694071935, -2.786054337317211e-9, 0.23988082884093193, -0.28318684404816274, -0.046061996895502534, 0.2678561061657193, 0.27418153767174025, -0.43398740461366037, -0.14616049154401678, 0.146160484645052, 0.034430948669831325, 0.034430936594290085, 0.23162483373049253, -0.231624840966348, -1.9971774168609732e-9, 0.2392198667892721, 5.980948157852159e-9]"
0,8.318672876471958,9.69586878822499e-9,"[0.29700857357128335, -0.12953893850509737, 0.17768041065076393, 2.743763314666537e-12, 5.199115925964317e-13, -1.0584059662435598e-12, -5.1287282230255694e-11, 4.962727971007809e-12, 3.439954412148598e-11, -0.3138928465474564, 0.08252947173196734, 0.678370465708795, -0.2082562608541098, -0.5045178396827752, 1.7334743620372934e-14, -1.0697289643000576e-11, -1.0698805292159482e-11, 3.1171687718208778e-12, 3.1167109451843085e-12, -7.334792402060761e-13, -7.302205172502587e-13, 7.490005304667715e-12, 4.542617039947928e-12, -1.070962399382395e-12]"
0,8.32929693911234,9.682606860490431e-9,"[0.058407311313740454, 0.05840726758860321, -0.1261715939475648, 8.876057187202498e-9, 0.17079389837378678, -9.781984410150923e-9, -0.30710698044054013, -1.6069100731649717e-8, -3.015340961246138e-8, 0.03285951319206712, 0.4148049547038319, 0.4148049748045146, 0.03613002778580794, -0.26153915807010497, -0.2615391424121949, 0.30710697709634394, 0.3071069770963442, -0.170793899780058, -0.17079389978005513, -1.1510945446096652e-10, -1.1625884348815496e-10, 0.30710697627602684, -0.1707939005216461, -9.916585401332725e-11]"
0,8.335255923344251,9.787264259960107e-9,"[0.11469275632289935, 0.19517033960443872, 0.3650992151153038, -1.770590426211538e-10, 2.637062370170138e-7, 2.3326875366219356e-10, 1.6581320829695294e-10, -1.0090455573512516e-6, 1.0145735240837078e-11, -0.28665509758396124, 0.059007762173725095, 0.16920175275476962, 1.2501970786935727e-6, -0.507076700156611, -1.3416708084309113e-6, -1.457551059450742e-10, -1.4571798722454562e-10, -6.496585444250905e-7, -5.727599142370293e-7, 4.106138728115637e-11, 4.100572396512787e-11, -1.6874224279852486e-11, -0.6663689663828201, 1.6828238023274494e-10]"
0,8.336608009448746,9.722475969656086e-9,"[0.3129968400126701, 0.05916302793357722, 0.22119308450086878, 7.368593604373249e-7, -0.10495251424682653, -1.9291242151062594e-7, -5.233957563586621e-7, -0.28387170834418873, -1.7650773520318608e-7, -0.08630966308428634, -0.18639527349279994, -0.35925538240409316, 0.07147335056175794, 0.3325902964467391, -0.30079215886510446, -7.393020970826024e-8, -7.393020853463987e-8, -0.37333192485114386, -0.37333192485114075, 1.5495330146057232e-7, 1.5495330204090577e-7, 6.702982472464822e-7, 0.3190565007786694, 9.551480942950745e-7]"
0,8.34124621154593,9.761129479688117e-9,"[0.2741164303316184, 0.27411633403241303, 0.3904209258083774, 1.6277370693194343e-6, 1.1871378758753403e-6, -1.6277226546892505e-6, -0.2665586503159654, -3.2550742108556706e-12, 1.7896615612667685e-7, -0.18967390727214178, -0.06308691148684875, 0.06308705329442912, -0.11941985359313462, 0.42123690355883237, -0.4212368215009983, -0.2665584161498433, -0.2665584161498472, -3.9571187173949634e-7, -3.9571187163639184e-7, -1.873140111272821e-7, -1.8731401068151952e-7, -0.2665584556640383, -3.9571322287428907e-7, 1.7687111538152089e-6]"
0,8.34384279229323,9.72299677370754e-9,"[0.10124857213277202, 0.16480838823127533, 0.1648084587905845, 1.440814423767592e-11, -6.26199287978322e-8, -3.787910491466053e-7, 2.3348869130098474e-7, 0.3565126401744865, -2.3347750414064706e-7, -0.24276819115869797, 0.2427681269380022, -0.3361386685688088, 0.26215445736513066, -0.2621545137403456, 0.2422976688135444, -1.7196592579330227e-7, -1.7196592680092075e-7, 0.35651262455507393, 0.35651262455507576, 1.2627067163426137e-7, 1.2627067120125882e-7, 2.626017826396308e-7, 0.3565126318601647, 1.2624973136926612e-7]"
0,8.347922363651746,9.993814838961946e-9,"[0.2752393667069375, -0.1808024273858502, -0.3497269919672278, -0.037884912678660766, -1.3278815152273705e-6, -0.19849530389589531, 1.7333974638575762e-6, 1.2026981824598867e-6, -3.719483982747471e-7, 0.1352431671690495, -0.11131493959447122, -0.03791627515850303, 0.2605483998087593, 0.2381956215841063, -0.36623700167866097, -0.23822424410150514, 0.23822887545599805, 0.3590703779667813, -0.35907702893387083, 0.12211890076908642, 0.12212143288958721, 7.883351364963633e-7, -4.688364008558918e-6, 0.19062871500721296]"
0,8.35694829368308,9.754916054144695e-9,"[0.20133610467062024, -0.19312618540769, 0.35321012718736816, 0.09572743708102255, 0.11173067951379317, -0.12459887254839698, -0.10757867720177211, -0.04003183057544679, -0.05452175662547507, 0.006341375865572797, 0.009093294749836393, 0.12227266377500351, 0.08326144464783186, 0.3153638783402227, -0.17771310394781303, -0.36518928200260736, 0.08107423270988418, 0.47297787946270353, -0.22863088009858207, -0.027414859601340706, 0.1011388990085699, -0.04235481947560944, 0.3979036199001311, 0.06346165887999135]"
0,8.359446335739259,9.999934816955455e-9,"[0.1659745925603228, -0.24343734216128288, 0.32661165810238013, 0.1998615510471093, -5.220729518294043e-8, -0.025640684564961026, -5.924824977549591e-8, -2.0413967729532436e-7, 8.66514627694215e-8, -0.3640277471942245, -0.09948499320899906, -0.07427977671937716, -0.06907801252269438, 0.27719723361452575, -0.41325744690982824, 0.28783749208889775, -0.28783721954010455, -0.23608471335391168, 0.2360844593699512, 0.21011159444951796, 0.21011139894654207, 1.33766694690545e-7, 2.8739520886931036e-7, -0.01115604954233813]"
0,8.399110642193195,9.731120396989898e-9,"[0.31045486111758797, -0.0023901796862804254, -0.1873584392008977, 4.6061543039345077e-7, -1.1302777139851459e-7, -1.5462845578568183e-7, 0.3688880680535893, -6.610906332603253e-8, 0.17374840297001093, -0.24689179471210507, 0.05406068589854941, 0.32307695430016214, 0.10803883856259644, 0.423153363065537, -0.17126395176964426, 0.10210199548554182, 0.10210179113528123, 0.20366709240942593, -0.203667341043706, 0.32363618365613445, -0.32363645785300676, 0.025128320327800196, -3.98648336192004e-8, 4.1051167774205426e-7]"
0,8.405261603111883,9.73986446984061e-9,"[0.33736634031549245, 0.3034366624931463, -0.020935071796418202, -0.03115898889848885, -0.022611501947186027, 0.133462227347794, -0.19212322873628007, 0.3308811569892208, -0.011962714961598132, 0.011669653795946968, 0.01010609771538878, -0.008639078457345316, 0.027124137208120503, -0.0021243660996489, 0.028789177400375354, 0.034496664309175064, -0.017250128364472646, -0.15512181007688297, 0.09272590114919738, 0.44297124442617075, -0.36932089622825737, -0.04155088550460058, 0.4137949472027156, -0.2936598760746881]"
0,8.422477798700363,9.744950100676157e-9,"[0.15277656761237965, 0.2214394001139043, -0.22481550426634161, -7.51258878775474e-9, 0.007303789317853499, 2.5546641969574906e-8, -1.268544678800087e-8, 0.03815869916445668, -1.0313971347653374e-8, -0.2590016710127674, 0.06519574902302551, -0.1752930540847923, 0.05762459886474331, -0.3575608440869074, 0.22214101558522262, -0.17466206753735558, 0.17466208301655423, 0.2694688799826974, 0.2694688547246068, -0.3622316498977672, 0.36223161999899034, -2.4345538835886507e-8, 0.3526065010662587, -3.346793310667696e-8]"
0,8.426285546597569,9.968242044519266e-9,"[0.276598799019942, -0.362716395356429, -0.19661616444839564, -6.880688760982386e-8, 8.179202921336345e-8, 2.47138186019545e-7, -9.518584446792853e-8, 1.3292856343661678e-7, -2.2559269149829192e-7, 1.0947593826027477e-7, -3.6803390777118436e-7, 1.4458818032846743e-7, 0.24550683539845017, 0.2874874356220103, -0.3685968179810448, -0.37688942694372574, 1.2616938122992043e-7, -3.127847612695136e-7, -2.5989183841556503e-7, 2.6391374497119116e-7, 0.5765762036029869, 9.151028813019343e-8, -6.724152906040101e-7, 3.1634865932791224e-7]"
0,8.499595793513983,9.995080383852495e-9,"[0.16488719135567534, -0.002304882875053394, 0.03589329655605559, 6.236142265882133e-6, 0.3487952378820167, -2.8012319510910403e-6, 6.633757257476378e-6, 0.2063980079216851, -4.239690271697307e-6, -0.3298121678714151, 0.15082438682329258, 0.6798366254321395, 0.23073081935677703, -0.3989251097202989, -3.6812553979976414e-5, 5.397260634969012e-6, 5.397260635489112e-6, 0.024192164405463675, 0.024192164405464706, -4.153922922864684e-6, -4.153922922646348e-6, -1.5014458879264934e-7, -0.0031529134789933253, -4.641754075677758e-6]"
0,8.50008525197923,9.959344860587794e-9,"[0.07396391503481012, 0.18995868266477858, -0.30321967262549154, -4.036060153316086e-6, 2.3591843149519793e-6, 5.0082920789150686e-6, 5.213292464521589e-10, 7.436960943093741e-7, -4.6173205193051685e-9, -0.35473313034299314, 0.3356383675590659, -0.015191214087972369, 2.297301737232158e-9, -2.365668582117264e-9, 0.5077285586630091, 1.8427628994972781e-9, 1.8427632403217694e-9, -2.978321763235739e-6, -2.9783217590483137e-6, -1.1224009266423377e-6, -1.122400924842954e-6, 0.6082722239257217, -5.068089795688412e-7, 3.1915491336183257e-6]"
0,8.503484477612602,9.98272878359484e-9,"[0.011305823226787961, 0.17603986579174905, 0.21500488514541913, 0.009245308238311847, 0.3743286030170798, -0.01024877071292769, 0.2629538162665286, -0.22586352476390087, -0.19040737717728012, -0.013857185215246526, 0.040660067446114584, 0.3032391193219715, 0.034835944886809675, -0.04164029058456584, -0.2788929530356067, -0.30529594669116256, -0.3052959466868483, 0.22706607822119262, 0.2270660782133282, -0.08076695083827075, -0.08076695083524396, 0.3748552000235543, 0.08157144050978432, 0.04067548389616438]"
0,8.504746865538628,9.955925886896984e-9,"[0.058165944029074775, 0.08470404105212986, -0.029550161116879158, 0.05738600936712127, 0.024393720422636524, 0.12193940624011752, 0.3601473333667645, 0.37135530902910635, -0.13729572982576782, 0.1450554831651383, -0.06785556177960414, -0.17549436328381973, -0.34921002822831027, -0.10898180472781625, -0.1036111196658259, 0.23136302313811702, 0.23136302313811702, 0.07815307846784841, 0.07815307846784844, 0.32497013353581716, 0.32497013353581716, 0.15200045536630008, -0.024890011440964213, -0.3579641193140156]"
0,8.505801200143393,9.993667249340405e-9,"[0.13675912505774152, 0.07417406634800584, 0.07417412974465422, -4.619619580558256e-8, 4.520020417202315e-9, 0.3451999586029344, -0.05262282372975675, -0.015151268343477773, 0.052622818831217465, -0.24178165141533176, 0.2417817395953971, -0.29684275574915675, 0.3017328206231078, 0.3017327640754631, -0.3149009095778568, 0.021265176150522532, 0.02126517615052262, -0.01515127200324621, -0.015151272003246296, 0.345199925874236, 0.345199925874237, 3.761479400283839e-9, 0.015151250599541102, -0.3452000007302831]"
0,8.516016475425163,9.968177849700238e-9,"[0.09556089898053498, 0.09556088228708413, 0.3460140284310824, 0.07374115683626697, -0.3020245916795753, -0.073741141190107, -0.15460056591247806, 2.3575494222321088e-8, -4.664191995939115e-9, 0.18465889319458306, 0.1384250819226921, -0.13842506712396374, -0.3560537374629999, -0.3700531690025377, 0.37005318208438975, 0.049177827079599286, 0.049177827079599265, -0.26407572456513506, -0.2640757245651352, 0.053408983860513286, 0.053408983860513376, 0.04917783510518146, -0.26407567873620585, -0.20191975139744667]"
1,8.531619662320509,5.002812549591505e-6,"[0.09499877163226395, 0.09499901771990812, -4.474283616599525e-8, 0.28037366807525876, -4.761114161923723e-7, -0.2803740076794226, -5.7605656185955175e-6, -4.497266347358837e-8, -9.228308479791337e-8, -0.1899977895073226, 7.701363342367669e-8, 1.459892212306232e-8, -0.13434870410498279, 0.11380958956011028, -0.11380957642067957, -2.250807200897285e-6, -7.602916854449478e-7, -7.568367549036272e-7, -3.65758657891371e-7, -0.5068137497567533, 0.5068142045106717, -8.592133909439777e-7, -4.760467072709409e-7, 0.48057949450443005]"
0,8.534565131193661,9.971080352236578e-9,"[0.13194475180878476, 0.1197277329446378, -0.013915083143298842, 6.190187238482185e-7, -2.1741445958010405e-8, -5.942512533552743e-7, -0.1409425829157697, 6.551149831289291e-7, -0.4485854066840923, -0.2514158509236176, 0.26597200278185473, -0.2544778072050874, -0.22114055004224778, 0.23488681730080369, 0.32722868190905097, 0.1544454054528254, 0.1544454054528252, -1.7430533661279905e-8, -1.7430533343086856e-8, 2.47327375779881e-7, 2.4732737526398156e-7, -0.5379574488710825, -1.3887150029546152e-7, 3.6152288679072385e-7]"
0,8.537980873731364,9.981652605200312e-9,"[0.32613729797121815, -0.2442218609422893, 0.0612339933454317, -0.007075413563732205, -0.023502701567005273, -0.005301824137643179, -0.010978735657370318, -0.067352983441369, -0.5052776707126911, 0.03380478732372867, -0.09187583066777388, -0.09312846920954734, -0.023825547491165475, 0.4158359061747397, 0.009905833696176723, -0.07452698871492382, -0.07452698871492325, 0.33442334387476297, 0.3344233438747601, 0.0016209984073978305, 0.001620998407397439, 0.08576553729544614, -0.3388753534494716, -0.14429625652643835]"
0,8.660159192870834,9.971299026376321e-9,"[0.0691581188212064, 0.18173595017855165, -0.20593768153243194, -3.643340576198979e-7, 6.99787954601942e-8, 2.2938778751071392e-7, 0.24055159889585365, -2.3332545054208e-8, 0.047174565375810065, 0.24487314431987195, -0.0077123708753661, -0.1925603218889799, 0.32721155189896745, -0.3579186461245488, 0.25739890297962037, -0.3174403925650141, -0.31744054328538585, 0.12861908813068362, -0.1286195181721009, -0.33311393255110233, 0.3331139533566394, -0.06787224863131698, -2.724193352538302e-7, 2.0585666353503596e-9]"
0,8.84182546804026,9.609173630035258e-9,"[0.030633660736420525, 0.005142386625621432, 0.030628227630995916, -0.029394858229176868, -0.056123300496045254, 0.0588005010223849, 0.05880361044656935, -0.056115702269650306, -0.029407197964942185, 0.2774890205868623, 0.061261887830972125, 0.2775181154318034, 0.079361157133955, 0.043318696292855396, 0.0793687630196194, -0.429131441007924, 0.3703341282054442, 0.2774981401391732, 0.2775089950762132, 0.3703073011362241, -0.4291140986357579, -0.029396412481547306, 0.11223900276947327, -0.02940564279341039]"
0,8.882417225798832,9.5428444928547e-9,"[0.04730558813473001, 0.1465698333964411, -0.3195932382533096, 0.35212973716008844, 0.00859931676166002, -0.2727482588991226, 0.17389674928389695, -0.021042770504336332, -0.04474311702533229, 0.16561556562953966, -0.21214280435150723, -0.03907980996039861, 0.0011478164141816038, -0.2191941469652361, -0.40016452991484314, 0.23312582247900493, 0.23312582247891891, 0.18242522557233817, 0.18242522557230495, 0.06516098417379712, 0.06516098417379276, -0.4084470160847693, -0.04382015457398271, -0.09143428595376607]"
0,9.174430607368711,9.752810531677499e-9,"[-6.228927718988845e-13, 0.2963480340679285, -0.29601821085397073, -4.270618089043246e-11, 4.066837352774096e-8, 5.982738445156928e-15, 0.005494410286904325, -1.3747582947434671e-14, -0.020516842399396232, 4.527013471564127e-12, 4.3848404477658486e-12, 0.34178294649169594, 4.911005754293793e-13, -4.980132711212602e-13, 0.24167703915917754, -0.5695948377623974, 0.5695948377624022, -1.7281957818118404e-8, -1.7281944642477588e-8, 1.8162090361281947e-11, 1.8140730955478215e-11, 5.654303162684923e-14, 3.456391410789879e-8, -3.629226340912413e-11]"

